The flip-graph of the 4-dimensional cube is connected

Flip-graph connectedness is established here for the vertex set of the 4-dimensional cube. It is found as a consequence that this vertex set has 92 487 256 triangulations, partitioned into 247 451 symmetry classes.

==> Proposition3/Matlab/S1.txt <==
[
[0,0,0,1],
[12,0,0,1],
[6,0,0,1],
[0,12,0,1],
[0,6,0,1],
[6,6,0,1],
[0,0,12,1],
[0,0,6,1],
[6,0,6,1],
[4,0,4,1],
[0,6,6,1],
]

[
[6,0,7,3,10,4,1,8,2,9,5],[0,6,7,3,4,10,1,2,8,9,5],[1,0,2,3,5,4,6,8,7,9,10],[6,1,8,3,10,5,0,7,2,9,4]
]


==> Proposition3/Matlab/S2.txt <==
[
[0,0,0,1],
[12,0,0,1],
[0,12,0,1],
[0,6,0,1],
[6,6,0,1],
[4,4,0,1],
[0,0,12,1],
[4,0,4,1],
[0,6,6,1],
[0,4,4,1],
[4,4,4,1],
]

[
[6,0,2,8,3,9,1,7,4,10,5],[0,6,2,3,8,9,1,7,4,5,10],[1,0,2,4,3,5,6,7,8,10,9],[6,1,2,8,4,10,0,7,3,9,5]
]


==> Proposition3/Matlab/S3.txt <==
[
[0,0,0,1],
[12,0,0,1],
[6,0,0,1],
[0,12,0,1],
[4,4,0,1],
[0,0,12,1],
[4,0,4,1],
[0,6,6,1],
[0,4,4,1],
[4,4,4,1],
]

[
[1,0,2,3,4,5,6,7,9,8],[0,1,2,5,6,3,4,7,8,9],[5,3,7,1,9,0,8,2,6,4]
]


==> Proposition3/Matlab/circuits4cube.txt <==
16,5:
{
[{1,10,13},{4,9,11}]
[{3,5,8,14},{6,9}]
[{0,10,13},{2,9,12}]
[{3,12,13},{5,9,14}]
[{1,7,13},{5,11}]
[{3,12,15},{6,11,13}]
[{0,5,6},{3,4}]
[{0,7,11},{1,2,12}]
[{1,7,10},{2,3,13}]
[{0,7,12},{2,4,13}]
[{1,11,14},{3,10,13}]
[{0,13,14},{4,11,12}]
[{1,4,14},{2,7,12}]
[{2,7,13},{5,11,14}]
[{0,15},{3,4,10,13}]
[{0,15},{2,13}]
[{4,8,15},{6,9,12}]
[{2,4,11},{3,8,14}]
[{1,6,12},{4,11}]
[{0,6,13},{3,4,10}]
[{2,12,15},{4,11,14}]
[{1,8,14},{4,9,10}]
[{0,1,15},{3,5,8}]
[{1,4,15},{7,10,13}]
[{1,7,12},{5,6,9}]
[{0,15},{7,9,10,12}]
[{3,12,14},{6,8,15}]
[{0,10,13},{3,8,14}]
[{2,8,15},{4,9,10}]
[{1,6,13},{4,7,10}]
[{0,3},{1,2}]
[{2,13},{5,10}]
[{0,5,15},{1,6,12}]
[{0,7,10,12},{6,9}]
[{5,11,12},{6,9,15}]
[{0,11,13},{5,9,10}]
[{2,5,15},{7,8}]
[{0,7,13},{4,5,11}]
[{2,13},{3,4,9,14}]
[{3,5,12},{4,9,15}]
[{1,2,7,12},{4,11}]
[{2,9,15},{5,10,11}]
[{2,5,15},{4,7,11}]
[{1,4,10},{2,8,13}]
[{0,9,14},{5,8,10}]
[{4,11},{6,9}]
[{3,5,6,15},{7,8}]
[{1,4,15},{3,5,8}]
[{0,10,15},{6,8,11}]
[{1,6,13},{5,11,12}]
[{0,3,14},{5,6,10}]
[{0,5,14},{4,7,8}]
[{3,8,14},{4,10,13}]
[{3,4,15},{7,9,14}]
[{2,5,11,14},{7,8}]
[{2,7},{3,6}]
[{2,5,11},{3,12}]
[{3,14},{6,11}]
[{0,7,11},{3,6,9}]
[{1,10,13},{7,8,11}]
[{1,6,10},{2,7,12}]
[{1,4,10,15},{7,8}]
[{0,7},{1,2,4}]
[{0,6,15},{3,4,14}]
[{1,7,14},{6,11,13}]
[{0,7,9},{1,2,12}]
[{1,7,12},{4,10,13}]
[{3,9,12},{5,8,11}]
[{2,9,14},{6,8,11}]
[{0,6,11},{3,5,10}]
[{2,7,11},{3,14}]
[{1,7,14},{3,4,13}]
[{0,7,9,14},{3,12}]
[{2,9,15},{3,10,13}]
[{3,4,14},{5,6,10}]
[{2,12,15},{4,9,14}]
[{2,7,13},{3,4,15}]
[{3,13,14},{4,11,15}]
[{0,5,11,14},{6,9}]
[{1,6,15},{7,8}]
[{0,5,10},{1,2,12}]
[{0,3,12},{2,4,9}]
[{0,5,14},{3,4,9}]
[{3,9,14},{7,8,11}]
[{0,11},{3,9,10}]
[{2,5,11},{3,9,14}]
[{1,14},{2,4,8,15}]
[{1,10,15},{6,9,11}]
[{1,5,14},{4,7,9}]
[{1,6,15},{4,7,11}]
[{1,10,15},{3,4,9}]
[{0,7,13},{3,5,14}]
[{0,6,15},{2,7,12}]
[{0,14,15},{6,11,12}]
[{2,5,15},{4,7,9}]
[{0,7,10},{1,2,14}]
[{0,6,11,13},{7,8}]
[{1,14},{4,10,15}]
[{2,5},{3,4}]
[{1,6,11},{3,12}]
[{1,13,14},{7,11,12}]
[{4,15},{7,12}]
[{0,5,11},{3,4,9}]
[{2,7,12},{5,6,10}]
[{5,10,14},{6,11,12}]
[{2,5,9,14},{7,8}]
[{0,10,13},{6,9,12}]
[{1,2,8,15},{4,11}]
[{2,13},{5,8,15}]
[{2,13,15},{7,11,12}]
[{1,10,13},{7,8,9}]
[{0,15},{7,9,14}]
[{0,3,13,14},{6,9}]
[{1,7,10},{3,6,13}]
[{2,13},{3,4,10}]
[{0,5,14},{4,11}]
[{5,8,11},{6,9}]
[{1,6,8},{2,4,11}]
[{0,7,14},{6,9}]
[{2,12,15},{6,9,10}]
[{0,13,14},{7,8,12}]
[{0,7,15},{5,6,11}]
[{0,10,13},{1,6,8}]
[{1,2,7,11},{3,12}]
[{0,15},{2,4,9}]
[{1,2,14},{4,7,10}]
[{1,10,15},{4,11}]
[{3,6,13},{5,8,15}]
[{2,12,15},{7,8,14}]
[{3,8,13},{4,9,10}]
[{0,9},{1,8}]
[{1,6,10},{2,8,15}]
[{3,13,14},{4,9,15}]
[{2,13},{5,8,11,14}]
[{0,6,10},{2,12}]
[{4,9,10},{7,8}]
[{4,10,13},{6,9,12}]
[{3,12,15},{7,9,10}]
[{3,12},{4,8,15}]
[{0,3,13},{1,5,10}]
[{1,6,15},{3,5,12}]
[{0,6,11},{2,5,8}]
[{3,12,14},{6,10,13}]
[{2,5,12},{4,7,9}]
[{1,14},{2,5,11,12}]
[{4,15},{6,13}]
[{3,4,9,15},{5,10}]
[{1,7,10},{2,4,11}]
[{1,2,15},{3,5,10}]
[{0,4,15},{2,5,12}]
[{3,8,13},{6,9}]
[{5,11,14},{7,8,15}]
[{1,6,15},{7,10,12}]
[{0,7,15},{3,6,13}]
[{6,9},{7,8}]
[{1,2,12},{4,8,11}]
[{1,6},{3,4}]
[{0,7,11,14},{2,13}]
[{1,13,14},{7,9,12}]
[{0,10,15},{2,9,14}]
[{2,5,8,15},{4,11}]
[{1,6,11},{2,3,13}]
[{0,7,12},{5,6,11}]
[{3,6,13},{5,7,10}]
[{0,7,14},{2,4,15}]
[{1,8,15},{2,4,9}]
[{3,12,13},{5,8,15}]
[{2,13,14},{6,8,15}]
[{1,10,12},{2,8,15}]
[{3,6,12},{4,10,15}]
[{1,6,8},{2,4,9}]
[{1,2,7},{3,4}]
[{2,13},{3,12}]
[{3,10,13},{6,9,15}]
[{0,11,13},{3,9,12}]
[{2,5,14},{4,7,10}]
[{4,9,15},{7,8,13}]
[{1,2,14},{3,6,8}]
[{0,11,12},{2,5,8}]
[{2,9,15},{3,11,12}]
[{3,13,14},{7,8,15}]
[{1,14},{6,8,11,13}]
[{0,5,10},{1,6,12}]
[{2,9,14},{4,10,15}]
[{1,7,8},{3,4,9}]
[{1,14},{3,4,8,13}]
[{0,9,14},{3,8,12}]
[{2,13},{3,4,8,15}]
[{3,13},{5,11}]
[{0,6,9},{2,5,8}]
[{0,11,14},{2,7,8}]
[{2,15},{3,6,10}]
[{0,4,15},{1,6,12}]
[{3,10,12},{6,8,11}]
[{0,5,15},{3,4,13}]
[{4,9},{5,8}]
[{4,7,13},{5,14}]
[{0,11,14},{3,10,13}]
[{1,6,12},{4,5,10}]
[{2,9,13},{5,8,11}]
[{0,10},{2,8}]
[{1,4,11},{3,8,13}]
[{1,6,8,15},{4,11}]
[{1,12,15},{4,11,13}]
[{0,7,9},{3,5,8}]
[{3,8,15},{6,9,10}]
[{0,7,9,14},{2,13}]
[{0,5,15},{7,9,12}]
[{1,11,14},{7,10,13}]
[{0,7,12},{5,6,9}]
[{0,11,13},{6,9}]
[{1,11,12},{7,8,9}]
[{1,11,12},{2,5,9}]
[{0,6,13},{4,7,10}]
[{1,6,14},{4,7,10}]
[{1,14},{3,4,9}]
[{2,5,14},{3,6,8}]
[{1,12,14},{4,8,15}]
[{0,11,12},{1,6,8}]
[{1,12,15},{6,10,13}]
[{0,15},{5,6,8,11}]
[{0,13,15},{5,11,12}]
[{1,11,14},{2,7,9}]
[{2,13},{4,7,9,14}]
[{3,4,13},{5,8,14}]
[{0,6,11},{3,4,10}]
[{1,7,12},{2,5,15}]
[{0,6,13},{5,11,12}]
[{2,13,14},{7,10,12}]
[{2,5,11},{3,8,15}]
[{1,8,15},{5,9,10}]
[{0,5,11},{1,3,12}]
[{0,6,11},{1,2,14}]
[{1,6,15},{3,5,10}]
[{8,11,13},{9,14}]
[{2,5,11},{3,6,8}]
[{1,4,15},{5,7,8}]
[{0,7,14},{5,6,10}]
[{1,10},{2,9}]
[{4,10,13},{7,8,14}]
[{0,12,15},{5,8,14}]
[{3,12},{4,10,13}]
[{0,15},{7,11,13,14}]
[{1,2,12,15},{6,9}]
[{1,14},{4,11}]
[{0,7,9},{1,4,11}]
[{0,7,14},{6,11,13}]
[{0,14},{2,12}]
[{1,8,11,13},{6,9}]
[{1,7,11},{3,13}]
[{0,7,12},{4,10,13}]
[{5,11,14},{7,10,13}]
[{0,7,11},{1,3,14}]
[{0,15},{1,2,12}]
[{2,7,8},{3,4,10}]
[{3,8,14},{4,10,11}]
[{1,10,12},{6,8,15}]
[{0,15},{3,6,8,13}]
[{8,13},{9,12}]
[{3,7,12},{5,6,11}]
[{1,10,12},{7,8}]
[{0,11,14},{2,8,13}]
[{2,4,9,14},{7,8}]
[{0,11,12},{5,6,8}]
[{3,6,8,13},{5,10}]
[{0,7},{2,5}]
[{0,7,12},{2,4,9}]
[{0,5,14},{4,7,9}]
[{4,10,15},{6,9,14}]
[{1,7,10,12},{4,11}]
[{0,15},{3,4,9,10}]
[{0,7,10},{2,13}]
[{0,6,9},{3,4,10}]
[{1,12,15},{5,9,14}]
[{1,6,11},{3,8,15}]
[{9,12,15},{10,13}]
[{0,7},{3,5,6}]
[{0,6,11},{2,5,14}]
[{0,13,14},{7,11,12}]
[{2,11,12},{7,8,10}]
[{2,5,12,15},{6,9}]
[{0,7,10},{3,6,13}]
[{0,3,13},{1,4,10}]
[{0,13},{4,9}]
[{0,7,11,12},{5,10}]
[{4,11},{7,9,10}]
[{2,9,14},{3,10,12}]
[{0,7,11},{3,5,14}]
[{1,2,15},{3,4,10}]
[{0,7,9},{1,10,12}]
[{1,2,13},{3,5,8}]
[{1,12,15},{7,8,13}]
[{2,7,12},{3,4,14}]
[{5,10,12},{6,8,15}]
[{1,14},{2,4,9,15}]
[{3,5,14},{6,8,15}]
[{2,5,14},{4,6,11}]
[{2,15},{3,14}]
[{3,8,14},{4,9,10}]
[{0,3,15},{2,7,9}]
[{0,11,15},{3,9,14}]
[{3,4,15},{7,10,13}]
[{1,6,10,13},{4,11}]
[{0,11,12},{6,9,10}]
[{3,5,14},{7,8}]
[{0,9,14},{2,8,13}]
[{0,7},{1,6}]
[{3,6,13},{4,7,10}]
[{0,3,12},{4,9,10}]
[{2,13},{5,11,12}]
[{8,15},{9,10,12}]
[{2,7,9},{3,5,10}]
[{3,9,14},{5,10,11}]
[{4,10},{6,8}]
[{0,7,10},{2,4,11}]
[{3,5,14},{4,7,11}]
[{2,10,13},{6,8,11}]
[{1,12,14},{4,10,13}]
[{0,7,10},{3,6,8}]
[{1,12},{5,8}]
[{3,8,15},{5,6,11}]
[{0,6,15},{7,10,12}]
[{0,7,10,13},{3,12}]
[{0,15},{2,5,9,14}]
[{1,10,15},{2,11,12}]
[{1,8,13},{4,9}]
[{2,7,9},{3,4,15}]
[{0,9,15},{1,10,13}]
[{0,6,11,13},{5,10}]
[{0,13,14},{7,9,12}]
[{1,6,10},{2,11,12}]
[{0,7,13},{1,4,15}]
[{2,8,13},{4,9,14}]
[{1,14},{6,8,15}]
[{2,6,13},{3,4,14}]
[{3,10,13},{7,8,11}]
[{2,12,15},{7,9,14}]
[{0,3,10},{2,9}]
[{1,14},{7,8}]
[{1,6,11},{2,7,13}]
[{1,4,7,13},{5,10}]
[{0,7,9,12},{5,10}]
[{2,13},{3,6,8}]
[{0,13,14},{5,10,12}]
[{0,7,9},{3,5,14}]
[{1,2,15},{3,12}]
[{6,9,15},{7,10,13}]
[{0,11,13},{7,9,12}]
[{1,10,13},{4,9,15}]
[{0,11},{3,8}]
[{2,12,15},{5,10,14}]
[{0,13,14},{3,4,8}]
[{0,5},{1,4}]
[{2,9,15},{7,11,12}]
[{2,11,13},{3,8,14}]
[{0,15},{7,10,13}]
[{4,14},{6,12}]
[{1,7,10},{3,6,9}]
[{0,7,12},{4,6,9}]
[{0,5,9},{1,12}]
[{0,11,13},{1,7,8}]
[{0,5,11},{1,2,13}]
[{1,8,15},{3,9,12}]
[{3,12},{5,6,8,11}]
[{2,13,14},{6,11,12}]
[{0,3,15},{1,6,10}]
[{0,15},{6,9}]
[{0,7,14},{3,6,12}]
[{0,7,10},{2,4,9}]
[{3,5,14},{4,7,9}]
[{1,2,15},{7,8,11}]
[{0,5,10},{3,4,8}]
[{3,5,8,15},{6,9}]
[{4,11,13},{7,9,12}]
[{1,6,11},{2,7,8}]
[{4,11,14},{6,8,13}]
[{1,7,11,12},{2,13}]
[{5,10},{6,9}]
[{0,7,9},{1,14}]
[{1,10,12},{4,8,11}]
[{0,1,14},{2,5,8}]
[{2,9,14},{5,8,11}]
[{9,15},{11,13}]
[{4,7},{5,6}]
[{3,13,14},{7,11,12}]
[{0,11,14},{7,10,13}]
[{1,6,11},{3,10,13}]
[{2,7,13},{5,6,11}]
[{1,8,15},{4,9,10}]
[{4,9,14},{7,8,12}]
[{1,11},{3,9}]
[{2,5,12},{4,9,14}]
[{2,4,11},{3,6,8}]
[{1,6,13},{3,5,8}]
[{8,15},{9,14}]
[{0,10,13},{3,6,8}]
[{0,12,15},{6,10,13}]
[{4,9,15},{5,10,13}]
[{0,1,15},{3,4,9}]
[{1,14},{6,10,12,15}]
[{2,5,14},{6,7,8}]
[{0,11,12},{5,8,10}]
[{1,4,14},{2,5,8}]
[{1,6,10,13},{7,8}]
[{1,10},{2,8,11}]
[{4,11,14},{7,10,13}]
[{1,14},{7,10,12}]
[{3,13,14},{5,10,15}]
[{1,8,15},{6,9}]
[{0,3,12},{1,6,10}]
[{1,5,10},{3,4,9}]
[{0,6,11},{2,13}]
[{0,5,14},{6,11,12}]
[{3,9,12},{5,8,15}]
[{1,2,11,12},{7,8}]
[{4,15},{5,6,12}]
[{0,5,14},{3,4,12}]
[{0,11,14},{7,8,10}]
[{0,3,13},{5,9,14}]
[{0,5,11},{1,7,12}]
[{1,6,15},{5,7,10}]
[{1,10,15},{6,11,12}]
[{0,13},{1,12}]
[{3,4,15},{6,7,9}]
[{1,15},{3,5,9}]
[{1,4,11},{2,5,8}]
[{2,9,12,15},{5,10}]
[{1,4,10,15},{3,12}]
[{4,9,14},{6,8,13}]
[{2,7,9,14},{4,11}]
[{3,5,8,14},{4,11}]
[{0,9,15},{1,11,12}]
[{0,10,13},{3,8,12}]
[{3,4,15},{5,6,10}]
[{1,11,12},{5,9,10}]
[{2,8,15},{3,10,12}]
[{1,14},{6,10,13}]
[{3,4,13},{5,9,14}]
[{1,8,15},{2,11,13}]
[{1,7,12},{4,5,11}]
[{6,13},{7,12}]
[{0,5,15},{3,4,9}]
[{1,6,8,11},{2,13}]
[{2,4,14},{6,8}]
[{1,15},{5,11}]
[{6,9,15},{7,11,12}]
[{2,5,11},{3,6,9}]
[{0,11,13},{7,9,10}]
[{1,6,8},{2,4,15}]
[{1,2,13},{3,4,8}]
[{0,9,14},{3,5,8}]
[{1,11,14},{7,9,10}]
[{0,12,15},{5,9,14}]
[{0,5,11},{1,6,13}]
[{0,15},{4,7,9,10}]
[{2,5,11,12},{7,8}]
[{3,4,14},{6,8,15}]
[{1,6,12},{2,4,13}]
[{0,5,14},{6,9,12}]
[{9,14},{10,12,15}]
[{3,8,15},{5,10,11}]
[{0,15},{7,11,12}]
[{0,6,11,13},{3,12}]
[{5,10,15},{6,11,12}]
[{2,11},{3,10}]
[{2,5,9,14},{3,12}]
[{2,7,9},{3,4,10}]
[{1,10,12,15},{6,9}]
[{1,10,13},{3,9,12}]
[{3,12},{6,8,13}]
[{0,7,13},{1,4,10}]
[{1,7,12},{3,4,13}]
[{0,2,15},{3,4,10}]
[{0,9,15},{5,11,12}]
[{1,7,10},{2,11,13}]
[{2,13},{4,9,15}]
[{1,6,13},{4,5,11}]
[{1,15},{3,13}]
[{2,9,14},{7,10,12}]
[{0,5,11,12},{6,9}]
[{9,10,15},{11,12}]
[{0,6,13},{2,5,12}]
[{1,11,12},{2,8,13}]
[{2,12},{4,8,14}]
[{1,13,14},{5,8,11}]
[{1,2,12},{4,8,15}]
[{4,13},{5,12}]
[{0,5,11},{1,6,8}]
[{1,8,15},{2,9,13}]
[{2,13},{5,6,8,11}]
[{1,4,14},{5,6,8}]
[{0,7,13},{3,5,12}]
[{0,7,14},{2,6,13}]
[{3,12,15},{6,10,13}]
[{0,15},{6,11,13}]
[{0,7,12},{4,9,10}]
[{4,9,15},{5,11,12}]
[{2,4,15},{5,6,8}]
[{0,7,10},{1,2,12}]
[{2,11,12},{7,9,10}]
[{9,14},{10,13}]
[{1,6,11,12},{7,8}]
[{2,5,15},{3,7,12}]
[{0,10,15},{2,11,12}]
[{3,12,15},{5,11,14}]
[{0,7,11,13},{1,14}]
[{3,12},{6,9}]
[{2,5,14},{6,9}]
[{0,7,8},{1,4,10}]
[{2,12,13},{5,8,14}]
[{3,8,15},{5,9,10}]
[{1,10,13},{6,9}]
[{3,4,13},{5,10}]
[{4,11,15},{7,9,14}]
[{3,5,14},{6,9,15}]
[{0,3,13},{1,6,8}]
[{0,3,13,14},{4,11}]
[{2,7,9},{3,12}]
[{8,15},{11,13,14}]
[{1,6,8,15},{5,10}]
[{1,12,15},{5,10,13}]
[{3,4,8,15},{6,9}]
[{3,12,13},{4,9,15}]
[{1,2,15},{3,6,8}]
[{3,10,12},{6,8,15}]
[{2,9,14},{4,8,11}]
[{0,3,15},{7,9,10}]
[{2,5,12},{4,8,15}]
[{1,8,15},{6,11,13}]
[{0,15},{3,4,8}]
[{0,7,10},{3,6,9}]
[{1,14},{6,11,12}]
[{0,3,14},{6,10,13}]
[{2,5,15},{3,6,13}]
[{5,10},{6,8,11}]
[{0,13,14},{4,7,8}]
[{1,14,15},{7,10,13}]
[{0,5,14},{2,4,13}]
[{0,9,14},{1,10,12}]
[{1,12,15},{2,5,9}]
[{2,4,15},{7,8,14}]
[{0,3,13},{1,7,10}]
[{1,6,15},{3,7,12}]
[{0,6,11},{2,7,8}]
[{0,7,12},{1,4,14}]
[{0,7,13},{5,11,14}]
[{0,7,11,12},{2,13}]
[{1,4,10,15},{2,13}]
[{0,10,15},{2,9,12}]
[{3,12,15},{5,9,14}]
[{1,12,14},{6,8,13}]
[{1,14},{2,7,11,12}]
[{0,11,15},{3,10,13}]
[{8,11},{9,10}]
[{3,4,15},{7,9,10}]
[{0,15},{1,14}]
[{3,13,14},{4,10,15}]
[{4,11},{7,8}]
[{0,6,11},{3,10,13}]
[{0,5,12},{4,9}]
[{0,3,14},{2,6,9}]
[{3,4,14},{6,10,13}]
[{0,8,15},{4,9,10}]
[{8,13,14},{11,12}]
[{0,6,15},{3,4,10}]
[{1,14},{5,10}]
[{0,7,9},{1,5,10}]
[{0,10,15},{3,8,14}]
[{6,9,14},{7,10,12}]
[{1,7,10},{3,4,13}]
[{1,6,15},{4,7,10}]
[{0,7,9,10},{3,12}]
[{1,6,13},{5,7,8}]
[{2,11,13},{3,9,14}]
[{2,5,15},{3,6,8}]
[{1,11,12},{6,8,13}]
[{1,13,14},{4,7,9}]
[{5,8,15},{6,11,13}]
[{1,6,12},{4,8,15}]
[{6,15},{7,14}]
[{2,8,14},{4,10}]
[{0,5,10},{3,4,9}]
[{3,4,13},{5,8,15}]
[{0,15},{1,7,10,12}]
[{0,5,11,14},{7,8}]
[{1,4,10},{2,8,15}]
[{0,6,13},{1,4,14}]
[{1,6,11},{2,7,9}]
[{1,6,11},{3,5,8}]
[{3,4,13},{5,6,8}]
[{3,8,14},{4,10,15}]
[{5,8,15},{7,9,12}]
[{0,9,14},{5,10,12}]
[{1,6,14},{2,4,15}]
[{1,4,15},{3,5,12}]
[{0,10,15},{6,11,12}]
[{3,12},{4,7,9,10}]
[{1,10,15},{7,8,11}]
[{0,4,11},{2,5,8}]
[{9,14},{11,12}]
[{0,7,13},{5,9,14}]
[{0,12,15},{5,6,8}]
[{1,14},{2,7,9,12}]
[{0,9,15},{3,10,13}]
[{1,12,15},{2,13}]
[{0,9,14},{3,4,8}]
[{1,10,15},{3,9,14}]
[{0,12,15},{4,9,14}]
[{2,5,15},{7,9,14}]
[{1,11,12},{6,9}]
[{0,3,10,13},{6,9}]
[{2,5,8,15},{3,12}]
[{1,7,14},{3,4,15}]
[{1,6,12},{4,7,10}]
[{0,11,13},{1,8,14}]
[{0,11,12},{5,9,10}]
[{4,9,14},{5,10,12}]
[{0,5,11},{3,9,14}]
[{0,3,13,14},{7,8}]
[{4,10,15},{6,11,12}]
[{0,6,15},{2,5,14}]
[{2,4,9,15},{7,8}]
[{5,11},{7,9}]
[{5,11,12},{6,8,13}]
[{1,11,14},{2,8,15}]
[{2,13,14},{4,8,15}]
[{0,15},{1,6,10,13}]
[{1,11,12},{2,7,9}]
[{1,2,14},{6,8,11}]
[{4,15},{5,14}]
[{0,5,15},{4,7,9}]
[{3,10,13},{4,9,15}]
[{0,2,13},{3,4,8}]
[{5,8,15},{6,9,13}]
[{0,11,14},{7,9,10}]
[{1,2,14},{3,4,8}]
[{2,13,15},{5,11,14}]
[{3,4,10,13},{6,9}]
[{0,7,15},{3,5,14}]
[{0,6,11},{1,2,12}]
[{1,4,11},{2,5,9}]
[{2,13},{6,9}]
[{6,11,13},{7,8,14}]
[{0,7,12},{5,6,10}]
[{4,7,10},{6,9}]
[{4,10,13},{7,8,12}]
[{1,6,9},{3,5,8}]
[{1,12,15},{5,6,9}]
[{3,4,13,14},{7,8}]
[{1,14,15},{7,11,12}]
[{1,3,14},{2,5,11}]
[{2,9,14},{5,10}]
[{0,4,11},{1,6,8}]
[{8,15},{10,13}]
[{0,10,13},{3,9,12}]
[{3,13},{7,9}]
[{1,2,12,15},{4,11}]
[{1,10,13},{7,9,12}]
[{2,9,15},{3,10,12}]
[{3,9,14},{5,10,15}]
[{1,10},{3,8}]
[{0,12},{4,8}]
[{0,3,14},{2,5,8}]
[{2,13,14},{4,7,10}]
[{1,6,8,15},{3,12}]
[{1,12},{4,8,13}]
[{0,11,12},{2,8,13}]
[{1,8,14},{2,11,12}]
[{3,8,15},{4,9,10}]
[{8,11,14},{10,13}]
[{1,2,13},{3,4,9}]
[{2,8,15},{5,11,14}]
[{4,10,15},{6,9,12}]
[{1,6,10},{2,12,15}]
[{2,5,14},{6,8,11}]
[{0,7,13},{5,10}]
[{5,6,15},{7,12}]
[{1,10,13},{6,8,11}]
[{0,15},{2,5,11,12}]
[{2,9,15},{4,11}]
[{1,6,15},{2,7,13}]
[{1,14,15},{6,11,13}]
[{0,6,11},{2,5,12}]
[{1,12,15},{4,10,13}]
[{1,7,8},{2,5,11}]
[{4,11,13},{5,8,14}]
[{0,6,12},{4,10}]
[{0,6,9},{1,2,12}]
[{0,3,13},{1,6,11}]
[{1,6,12},{4,10,13}]
[{12,15},{13,14}]
[{0,3,13},{2,5,9}]
[{0,13,15},{7,9,12}]
[{0,3,9},{1,10}]
[{1,12},{4,9}]
[{0,8,15},{1,10,12}]
[{1,11,12},{2,9,13}]
[{1,14},{3,12}]
[{5,10,13},{7,9,12}]
[{0,7,9},{1,3,12}]
[{3,12},{5,6,8,15}]
[{1,6},{2,5}]
[{3,8,12},{4,9,10}]
[{0,5,11},{1,6,9}]
[{0,11},{1,2,8}]
[{0,2,15},{3,6,8}]
[{0,7,13,14},{4,11}]
[{2,11,12},{5,8,14}]
[{0,6,13},{5,10,12}]
[{5,15},{7,13}]
[{1,6,10},{2,13}]
[{1,8,14},{2,9,12}]
[{1,11,14},{3,8,13}]
[{6,8,15},{7,10,12}]
[{2,5,10},{3,6,8}]
[{1,10,12},{4,8,15}]
[{2,12,15},{5,6,10}]
[{1,7},{3,5}]
[{2,11,13},{3,8,15}]
[{1,14},{3,4,8,15}]
[{0,11},{1,10}]
[{2,9,14},{3,4,10}]
[{0,6,13},{3,4,8}]
[{0,15},{1,6,11,12}]
[{0,7,9},{1,4,10}]
[{1,4,15},{7,8,13}]
[{0,7,14},{6,10,13}]
[{1,4,15},{2,5,13}]
[{2,13},{4,7,9,10}]
[{0,15},{2,5,9,12}]
[{1,6,13},{4,7,8}]
[{2,4,15},{3,6,8}]
[{0,6,9},{2,5,12}]
[{1,6,11,12},{5,10}]
[{1,7,8},{2,5,9}]
[{1,9,14},{5,8,11}]
[{0,3,13},{1,6,9}]
[{2,9,15},{5,8,11}]
[{0,15},{3,5,8,14}]
[{6,11},{7,10}]
[{1,2,15},{3,6,9}]
[{8,15},{11,12}]
[{5,12,15},{6,13}]
[{0,7,9},{3,5,12}]
[{0,1,14},{2,4,9}]
[{2,5,12},{4,9,15}]
[{1,2,12,15},{7,8}]
[{0,6,15},{4,7,10}]
[{0,11,12},{6,8,13}]
[{2,5,12},{4,6,9}]
[{1,11,13},{7,9}]
[{1,2,13},{5,8,11}]
[{2,7,12},{4,11,14}]
[{0,5,15},{1,7,12}]
[{1,6,10},{2,4,11}]
[{2,9,12},{5,8,14}]
[{2,11,13},{7,9,14}]
[{5,11,14},{6,8,15}]
[{1,4,15},{2,5,8}]
[{2,5,14},{3,6,12}]
[{0,13,14},{7,10,12}]
[{4,8,15},{5,10,12}]
[{4,11,15},{7,10,13}]
[{1,6,10,13},{3,12}]
[{1,9,14},{3,8,13}]
[{2,4,15},{7,9,14}]
[{2,12},{4,10}]
[{0,15},{5,6,11,12}]
[{3,6,13},{5,10,15}]
[{3,5,12},{4,7,9}]
[{2,4,7,14},{6,9}]
[{0,11,12},{4,9,10}]
[{1,14},{2,5,9}]
[{3,4,14},{5,6,8}]
[{1,7,10},{3,4,11}]
[{1,4,15},{5,10}]
[{4,11,12},{6,8,13}]
[{0,7,10},{2,3,12}]
[{0,11,14},{3,10,12}]
[{1,12,15},{5,9,10}]
[{4,10,15},{7,8,14}]
[{0,7,11},{1,2,13}]
[{0,15},{4,11}]
[{2,9,12},{5,8,11}]
[{2,13},{7,9,12}]
[{0,6,11},{2,5,10}]
[{0,3,13},{5,6,9}]
[{0,7,11},{3,13,14}]
[{0,10,15},{3,9,14}]
[{1,6,8,15},{2,13}]
[{1,14},{2,12,15}]
[{2,8,15},{5,10}]
[{4,11},{5,10}]
[{1,8,15},{3,4,9}]
[{0,3,14},{6,9,10}]
[{2,5,15},{3,6,9}]
[{3,13,14},{6,8,15}]
[{0,5,14},{2,4,9}]
[{0,5,15},{1,6,13}]
[{2,9,14},{7,8,11}]
[{0,7,10,13},{6,9}]
[{0,7,11},{3,5,10}]
[{0,11,14},{2,8,15}]
[{5,8,14},{6,11,12}]
[{3,6,8,15},{5,10}]
[{0,3,6},{2,5}]
[{3,4,13},{5,6,9}]
[{2,7,12},{4,9,14}]
[{1,2,11},{3,8}]
[{3,13,14},{4,7,11}]
[{3,9,14},{4,10,15}]
[{2,8,11,14},{5,10}]
[{3,8,13},{5,9,14}]
[{3,8,15},{6,11,13}]
[{0,3,6,10},{2,13}]
[{0,9,15},{3,5,8}]
[{4,9,15},{7,10,13}]
[{0,13,14},{4,8,11}]
[{2,9,12},{7,8}]
[{0,6,9},{3,5,8}]
[{0,3,14},{2,5,11}]
[{3,4,15},{7,8}]
[{2,8,15},{4,11,14}]
[{1,13,14},{5,8,15}]
[{1,7,10},{3,4,9}]
[{0,7,14},{6,11,12}]
[{1,14},{3,4,10,13}]
[{2,7,9,12},{4,11}]
[{0,9,14},{3,10,12}]
[{2,5,9,15},{3,12}]
[{1,7,14},{2,5,11}]
[{1,14},{2,13}]
[{0,7,9},{1,2,13}]
[{0,11,13},{1,9,14}]
[{3,9,10,15},{4,11}]
[{0,10,13},{7,9,12}]
[{2,8,13},{4,9,10}]
[{5,11,12},{6,9,13}]
[{1,11,14},{2,9,15}]
[{1,2,15},{3,5,8}]
[{5,10,15},{7,9,14}]
[{2,10,13},{3,8,14}]
[{0,7,9},{3,5,10}]
[{1,6,13},{5,8,11}]
[{0,3,13,14},{5,10}]
[{2,4,9,15},{5,10}]
[{10,13},{11,12}]
[{5,8,14},{6,9,12}]
[{6,11,13},{7,9,14}]
[{1,2,13},{4,7,9}]
[{0,10,13},{6,8,11}]
[{1,4,15},{5,6,8}]
[{4,10,13},{7,9,12}]
[{1,11,12},{7,9,10}]
[{1,6,10},{2,7,8}]
[{1,10,14},{6,8,11}]
[{1,7,10,12},{2,13}]
[{0,10,13},{3,4,8}]
[{0,12,15},{4,10,13}]
[{2,5,14},{4,7,8}]
[{1,4,10,13},{7,8}]
[{8,14},{10,12}]
[{2,8,15},{3,4,10}]
[{0,6,13},{3,4,14}]
[{0,9,10,12},{7,8}]
[{0,5,10},{2,9,12}]
[{4,11},{5,6,8}]
[{0,7,10},{3,6,12}]
[{0,3,12},{1,4,10}]
[{3,12,15},{5,6,11}]
[{2,15},{7,11,14}]
[{0,3,14},{2,5,9}]
[{2,7,14},{6,11}]
[{0,11,13},{5,9,14}]
[{0,15},{7,8}]
[{2,12,13},{4,9,14}]
[{0,7,10},{2,9,14}]
[{3,5,15},{7,9}]
[{2,9,15},{5,11,14}]
[{0,5,14},{4,6,9}]
[{5,10},{7,8}]
[{0,14},{2,4,8}]
[{1,7,8},{2,4,9}]
[{3,6,12},{4,7,10}]
[{0,15},{1,2,4,8}]
[{3,4,9,14},{7,8}]
[{1,6,13},{4,7,11}]
[{0,7,11,12},{6,9}]
[{1,10,13},{3,4,9}]
[{0,13},{5,9,12}]
[{1,4,10,15},{6,9}]
[{0,13,14},{6,11,12}]
[{2,5,13},{4,7,9}]
[{4,11,13},{5,9,14}]
[{1,6,14},{2,7,12}]
[{0,14},{4,10}]
[{0,15},{3,6,10,13}]
[{1,4,10},{2,5,8}]
[{0,10,13},{6,8,9}]
[{2,7,13},{3,5,14}]
[{0,11,14},{2,10,13}]
[{0,15},{1,4,10}]
[{2,9,14},{4,7,10}]
[{0,6,13},{4,7,8}]
[{1,6,15},{7,10,13}]
[{0,9,15},{1,10,12}]
[{0,6,11,12},{5,10}]
[{0,9,14},{5,8,11}]
[{2,8,15},{6,9,10}]
[{0,6,11},{2,3,12}]
[{0,6,9},{1,10,12}]
[{1,15},{7,9}]
[{2,4,15},{6,7,8}]
[{4,11,14},{6,8,15}]
[{3,8,13,14},{4,11}]
[{1,12,15},{6,8,13}]
[{1,2,15},{7,11,12}]
[{0,7,13},{5,6,11}]
[{0,3,13},{5,9,10}]
[{1,6,11},{2,7,12}]
[{1,7,14},{5,6,11}]
[{3,12},{4,11}]
[{5,14},{6,12,15}]
[{3,8,15},{7,9,10}]
[{2,9,15},{3,5,10}]
[{0,7,12},{4,11}]
[{0,3,14},{2,13}]
[{1,4,13},{5,8}]
[{1,6,15},{3,5,8}]
[{1,7,12},{4,11,13}]
[{5,14},{7,12}]
[{0,9,12},{5,8}]
[{6,9,15},{7,10,12}]
[{3,8,14},{6,10,13}]
[{2,9,12},{4,8,11}]
[{0,10,15},{3,6,8}]
[{1,14},{2,5,8,11}]
[{2,4,13},{5,8,14}]
[{1,6,13},{3,5,12}]
[{2,11,12},{3,8,14}]
[{0,6,10,13},{3,12}]
[{0,9,14},{3,8,13}]
[{1,12,15},{7,10,13}]
[{0,5,11},{1,2,12}]
[{1,6,13},{4,7,9}]
[{5,11,14},{7,8,13}]
[{1,4,14},{2,5,12}]
[{0,9,14},{7,8}]
[{4,7,9},{5,10}]
[{0,13,14},{6,9,12}]
[{0,5,11,14},{3,12}]
[{3,9,14},{4,11}]
[{1,7,14},{3,6,13}]
[{0,1,15},{2,5,9}]
[{3,10,13},{6,8,11}]
[{0,7,13},{5,11,12}]
[{3,13},{5,9,15}]
[{2,12,15},{6,9,14}]
[{0,7,9,14},{4,11}]
[{0,15},{3,5,9,14}]
[{0,7,11},{1,2,14}]
[{0,7,14},{2,4,13}]
[{1,10,15},{3,11,12}]
[{2,5,11},{3,7,8}]
[{3,12},{5,8,14}]
[{0,11,14},{7,10,12}]
[{2,5,15},{7,11,12}]
[{0,3,5,14},{6,9}]
[{1,10,12},{2,8,13}]
[{0,6,13},{4,11}]
[{3,8,13},{4,9,14}]
[{1,6},{2,4,7}]
[{2,7,12},{5,6,11}]
[{5,14},{6,13}]
[{0,7,13},{5,6,9}]
[{3,12,15},{7,9,14}]
[{0,5,10},{1,6,8}]
[{0,6,9},{3,4,8}]
[{1,10,15},{3,6,9}]
[{0,11,13},{1,8,15}]
[{0,3,14},{2,4,11}]
[{2,5,15},{6,7,9}]
[{5,11,14},{6,9,15}]
[{1,4,15},{2,5,9}]
[{1,13,14},{4,8,15}]
[{4,9,15},{5,10,12}]
[{0,11,13},{1,6,8}]
[{1,2,12,15},{5,10}]
[{2,4,9,15},{3,12}]
[{1,4,14},{6,8,13}]
[{0,5,11},{3,6,9}]
[{1,10,13},{5,8,11}]
[{4,11,14},{7,10,12}]
[{0,15},{5,11,14}]
[{3,8,13},{4,9,11}]
[{0,7,10,13},{1,14}]
[{2,15},{7,10}]
[{10,15},{11,14}]
[{0,11,15},{7,9,10}]
[{1,2,15},{3,4,8}]
[{1,6,11,12},{2,13}]
[{4,10,15},{7,9,14}]
[{2,11,12},{5,10}]
[{5,9,14},{7,8,13}]
[{6,11,13},{7,8,15}]
[{1,8,15},{4,11,13}]
[{0,2,13},{1,4,10}]
[{1,5,14},{3,4,13}]
[{0,11,14},{6,10,13}]
[{1,6,12},{2,4,15}]
[{0,5,9,14},{3,12}]
[{2,12},{6,8}]
[{1,6,8,13},{4,11}]
[{0,11,12},{6,8,9}]
[{3,6,15},{7,10}]
[{0,7,11},{3,12}]
[{3,13,14},{6,9,15}]
[{1,6,11},{3,7,8}]
[{1,6,15},{7,11,12}]
[{1,10,15},{3,9,12}]
[{2,11,14},{7,10}]
[{1,14},{4,7,10,13}]
[{3,9,14},{5,8,11}]
[{0,9,14},{7,10,12}]
[{2,5,15},{7,9,12}]
[{2,5,14},{6,8,15}]
[{2,13},{3,5,8,14}]
[{0,5,14},{1,6,12}]
[{0,15},{3,13,14}]
[{3,12},{7,8}]
[{0,5,11},{3,9,12}]
[{2,6,13},{4,7,10}]
[{4,11,14},{6,10,13}]
[{0,6,15},{2,5,12}]
[{2,4,15},{6,9}]
[{2,12,13},{4,8,15}]
[{0,3,14},{2,4,9}]
[{1,14},{5,6,8,11}]
[{1,7,12},{2,5,13}]
[{2,5,14},{4,7,11}]
[{1,13,14},{5,11,12}]
[{0,4,15},{5,6,8}]
[{1,7,10,13},{4,11}]
[{1,14},{2,4,7,9}]
[{0,11,12},{7,9,10}]
[{1,2,12},{3,4,8}]
[{4,9,14},{7,10,12}]
[{0,7,11},{3,9,14}]
[{0,6},{2,4}]
[{0,5,11},{1,6,12}]
[{4,11,13},{5,8,15}]
[{1,15},{7,11,13}]
[{2,12,15},{5,8,14}]
[{2,13},{4,11}]
[{0,7},{3,4}]
[{1,4,11},{2,7,9}]
[{1,4,11},{3,5,8}]
[{0,10,12},{6,8}]
[{0,7,12},{1,4,10}]
[{0,3,12},{2,5,8}]
[{1,10,12},{6,8,13}]
[{1,7,10},{2,11,12}]
[{0,7,11},{2,3,13}]
[{0,13,14},{3,12}]
[{0,7,9},{1,10,13}]
[{1,14},{3,6,8,13}]
[{2,7,13},{3,4,14}]
[{0,13},{1,4,8}]
[{3,8,14},{5,10}]
[{3,8,15},{6,9,11}]
[{0,7,8},{2,4,9}]
[{0,9,14},{4,8,11}]
[{1,4,15},{5,6,9}]
[{0,3,14},{2,7,8}]
[{1,6,12,15},{5,10}]
[{0,5,15},{3,6,13}]
[{1,8,15},{2,9,12}]
[{0,2,15},{1,6,10}]
[{1,6,15},{3,5,14}]
[{0,11,13,14},{7,8}]
[{1,7,12},{5,10}]
[{0,5,11,14},{2,13}]
[{2,5,14},{4,7,9}]
[{1,6,11},{3,8,13}]
[{1,12,15},{6,11,13}]
[{1,10,13},{4,7,9}]
[{2,9,15},{3,4,10}]
[{2,5,8,15},{6,9}]
[{2,13},{5,9,12,15}]
[{2,6,9},{3,4,10}]
[{0,7,11,12},{1,14}]
[{1,10,15},{2,11,13}]
[{0,6,13},{1,4,10}]
[{2,13,14},{7,11,12}]
[{0,3,15},{1,7,10}]
[{0,15},{2,5,8}]
[{0,12,15},{6,8,13}]
[{1,3,12},{2,5,9}]
[{2,7,8},{3,4,14}]
[{3,8,15},{4,11}]
[{0,10,13},{1,8,14}]
[{0,6,11},{2,7,12}]
[{0,7,14},{5,6,11}]
[{0,4,11},{1,2,12}]
[{1,6,10},{2,4,15}]
[{2,13,15},{7,9,14}]
[{0,3,9,14},{5,10}]
[{3,13,14},{5,8,15}]
[{0,7,12},{4,5,10}]
[{5,10,12},{6,8,13}]
[{0,3,12},{1,6,8}]
[{1,10,14},{2,8,15}]
[{0,15},{5,10}]
[{0,11,13},{3,9,14}]
[{0,15},{3,5,6,8}]
[{1,3,14},{2,7,9}]
[{0,12,15},{4,9,10}]
[{0,15},{3,4,9,14}]
[{0,11,14},{2,5,8}]
[{1,6,13},{5,10}]
[{0,6,13},{3,5,12}]
[{1,7,10},{3,4,15}]
[{1,11,12},{3,8,13}]
[{2,11,12},{6,9,10}]
[{6,10,13},{7,8,14}]
[{1,8,14},{4,10,13}]
[{2,9,12},{5,8,15}]
[{2,7,12},{4,6,11}]
[{2,5,15},{3,6,12}]
[{3,4,9,14},{5,10}]
[{0,6,11,13},{1,14}]
[{2,11,12},{7,8,14}]
[{0,11,14},{5,10}]
[{2,15},{6,11}]
[{0,7,14},{3,6,13}]
[{5,6,11},{7,8}]
[{1,12,15},{6,9,13}]
[{3,4,15},{5,6,8}]
[{3,11,12},{7,9,10}]
[{0,14},{6,8}]
[{2,5,8,14},{4,11}]
[{0,6,13},{4,5,10}]
[{1,10,13},{4,8,11}]
[{0,15},{1,6,8}]
[{3,12,14},{4,10,15}]
[{1,8,14},{2,4,9}]
[{3,15},{7,11}]
[{1,4,15},{2,7,13}]
[{0,6,11},{3,10,12}]
[{0,15},{2,7,9,12}]
[{3,4,10,13},{7,8}]
[{2,4,15},{5,6,10}]
[{1,10,15},{7,11,12}]
[{2,13},{7,8}]
[{0,11,13},{7,8,9}]
[{0,3,12},{5,6,8}]
[{0,7,11},{3,6,13}]
[{0,3,13},{1,4,11}]
[{4,9,14},{7,8,13}]
[{2,7,9,12},{5,10}]
[{0,13,14},{4,8,15}]
[{2,9,15},{7,8,11}]
[{2,7,9},{3,5,14}]
[{3,9,15},{5,11}]
[{1,2,15},{3,4,11}]
[{0,7,9},{1,11,12}]
[{0,7,13},{1,5,14}]
[{3,4,15},{5,7,10}]
[{0,3,5},{1,6}]
[{0,7,14},{2,4,11}]
[{3,6,13},{7,8}]
[{2,13,14},{6,8,11}]
[{0,9,14},{2,5,8}]
[{4,10,13},{5,8,14}]
[{0,1,14},{3,4,8}]
[{2,13},{3,4,8,14}]
[{1,7,14},{2,5,15}]
[{0,3,13},{1,6,10}]
[{3,10,13},{6,9,11}]
[{1,14},{6,9}]
[{3,4,12},{5,6,8}]
[{3,6,13},{4,7,11}]
[{3,4,10,15},{6,9}]
[{0,5,14},{3,4,13}]
[{3,13,14},{7,8,11}]
[{1,2,4,15},{7,8}]
[{2,9,14},{4,10,11}]
[{0,3,15},{2,5,11}]
[{1,10,15},{6,11,13}]
[{1,7,12},{2,4,13}]
[{3,8,14},{6,9,10}]
[{3,4,14},{6,7,8}]
[{1,14},{3,5,8}]
[{1,6,13},{5,8,15}]
[{5,10,15},{7,11,12}]
[{1,13,14},{4,9,15}]
[{0,7,8},{1,2,12}]
[{0,11,12},{1,8,14}]
[{0,10,13},{7,8}]
[{0,14},{6,10,12}]
[{1,7,10,12},{6,9}]
[{3,10,13},{4,11}]
[{0,15},{1,6,10,12}]
[{0,13,14},{5,11,12}]
[{2,12,15},{6,10,13}]
[{1,2,15},{3,4,9}]
[{0,7,10,13},{4,11}]
[{0,7,14},{2,4,9}]
[{3,12},{4,9,10,15}]
[{0,5,14},{3,4,8}]
[{5,8,15},{6,9,12}]
[{2,9},{3,8}]
[{2,5,11},{3,8,14}]
[{0,3,6,13},{5,10}]
[{2,12,15},{5,11,14}]
[{0,13,15},{5,9,14}]
[{0,5,11},{1,7,8}]
[{1,10,15},{6,8,11}]
[{1,6,10},{2,3,12}]
[{6,11,12},{7,8,14}]
[{1,2,12},{4,7,8}]
[{2,5,14},{6,11,12}]
[{3,12,15},{7,10,13}]
[{4,15},{7,13,14}]
[{0,3,5,9},{1,14}]
[{5,10,15},{6,11,13}]
[{0,3,15},{1,6,11}]
[{1,6,12},{4,10,15}]
[{4,7,14},{6,13}]
[{1,7,12},{2,5,11}]
[{0,3,15},{2,5,9}]
[{0,2,13},{1,6,8}]
[{0,7,10},{2,11,12}]
[{1,6,11},{3,5,10}]
[{0,5,6,12},{4,11}]
[{0,15},{3,12}]
[{1,11,12},{2,9,15}]
[{5,10,15},{7,9,12}]
[{5,10,14},{6,8,15}]
[{0,11,12},{5,8,14}]
[{0,3,13},{1,7,8}]
[{2,14},{6,10}]
[{3,12},{5,10}]
[{0,7,10},{2,6,9}]
[{3,5,14},{6,7,9}]
[{1,8,15},{4,9,11}]
[{0,11,14},{6,9,10}]
[{0,5,10},{3,6,8}]
[{1,4,8,15},{2,13}]
[{0,8,15},{2,9,12}]
[{0,7,14},{4,6,11}]
[{0,5,11},{1,14}]
[{0,6,15},{3,5,14}]
[{1,6,8},{2,4,13}]
[{1,2,15},{3,7,8}]
[{1,11,14},{3,8,15}]
[{3,13,14},{4,8,15}]
[{1,10,12},{6,8,11}]
[{3,14},{6,10,15}]
[{3,4,14},{6,8,13}]
[{1,6,15},{2,7,12}]
[{2,9,12},{5,8,10}]
[{2,11,13},{7,9,10}]
[{1,14},{4,7,9,10}]
[{0,13},{5,8}]
[{3,14},{7,10}]
[{0,9,10},{3,8}]
[{2,12,15},{5,9,14}]
[{2,5,12},{4,7,8}]
[{1,6,11,13},{7,8}]
[{4,11,12},{5,8,14}]
[{4,13,14},{7,12}]
[{3,4,8,15},{5,10}]
[{0,6,13},{3,4,12}]
[{2,13,14},{4,10,15}]
[{1,7,8},{3,4,13}]
[{0,9,15},{5,8,11}]
[{0,3,12},{2,5,9}]
[{0,3,15},{5,6,11}]
[{2,9,12},{4,8,15}]
[{1,4,7},{2,5}]
[{1,14},{2,5,8,15}]
[{2,4,15},{3,6,12}]
[{2,9,14},{7,8,10}]
[{0,11},{2,9}]
[{3,10,15},{6,11}]
[{1,2,14},{3,4,10}]
[{1,7,12},{2,5,9}]
[{3,6,8,13},{4,11}]
[{1,4,7,10},{2,13}]
[{0,3,13},{1,14}]
[{0,7,10},{2,9,12}]
[{0,7,9,14},{5,10}]
[{2,9,15},{5,11,12}]
[{0,7,11},{3,10,13}]
[{0,3,14},{2,7,9}]
[{2,5,11,12},{6,9}]
[{0,11,13},{7,9,14}]
[{0,5,14},{3,6,12}]
[{0,5,10},{2,4,9}]
[{3,4,14},{6,9}]
[{3,12},{4,8,13,14}]
[{3,4,15},{5,6,11}]
[{0,11,12},{7,8}]
[{1,13},{5,9}]
[{2,4,13},{5,6,8}]
[{1,11,12},{7,8,13}]
[{3,8,15},{5,11,14}]
[{0,14,15},{7,10,12}]
[{0,3,14},{2,5,10}]
[{0,9,15},{3,8,13}]
[{1,6,10,15},{3,12}]
[{2,13},{5,9,14}]
[{1,4,15},{2,5,12}]
[{1,10,12},{6,8,9}]
[{1,7,10},{3,12}]
[{1,10,14},{2,11,12}]
[{2,7,9},{3,4,14}]
[{1,6,12},{4,7,8}]
[{3,8,13},{5,9,10}]
[{0,5,6,11},{3,12}]
[{0,7,13},{1,4,14}]
[{1,8,11},{2,9}]
[{4,11,13},{7,9,14}]
[{3,4,13},{5,7,8}]
[{0,10,13},{4,8,11}]
[{1,4,10},{2,7,8}]
[{0,7,11},{1,2,15}]
[{1,7,12},{5,6,11}]
[{2,5,12},{4,11}]
[{1,7,14},{2,4,15}]
[{2,8,15},{4,10,11}]
[{2,7,12},{6,9}]
[{3,8,13},{4,9,15}]
[{1,7,10},{2,5,11}]
[{2,7,9},{3,4,11}]
[{3,12},{4,9,14}]
[{0,7,12},{5,6,8}]
[{0,7,13},{1,4,11}]
[{0,14,15},{6,10,13}]
[{0,7,12},{4,9,14}]
[{0,6,9},{1,4,10}]
[{1,2,15},{4,7,11}]
[{1,8,15},{2,5,9}]
[{3,4,15},{5,6,9}]
[{5,11,12},{7,8,13}]
[{0,3,14},{1,6,10}]
[{2,5,9,14},{4,11}]
}


==> Proposition3/Matlab/circuitsS1.txt <==
11,4:
{
[{0,6},{7}]
[{0,1,6},{9}]
[{2,3,7},{4,9}]
[{0,5,6},{9,10}]
[{4,6},{7,10}]
[{1,4,6},{9,10}]
[{2,10},{4,5,9}]
[{1,4,10},{5,7}]
[{0,1,10},{5,7}]
[{0,5,9},{2,10}]
[{1,4,9},{2,10}]
[{4,8},{5,9,10}]
[{1,9,10},{4,8}]
[{3,8},{5,10}]
[{2,3,6},{5,7}]
[{0,8},{2,6}]
[{1,10},{3,8}]
[{0,2,10},{4,9}]
[{3,7,8},{9,10}]
[{0,5,6},{4,8}]
[{2,3,8},{5,7}]
[{1,4,10},{5,9}]
[{1,3},{5}]
[{3,6},{10}]
[{0,1,10},{5,9}]
[{3,9},{5,7}]
[{0,8},{9}]
[{2,10},{4,5,6}]
[{0,5,6},{2,10}]
[{1,4,6},{2,10}]
[{0,5,10},{4,9}]
[{2,3,7},{4,8}]
[{0,1,10},{4,9}]
[{0,10},{4,7}]
[{0,5,8},{2,10}]
[{2,3,8},{5,9}]
[{1,6},{8}]
[{5,6},{8,10}]
[{0,3},{4}]
[{6,9},{7,8}]
[{4,6,9},{5,7}]
[{2,10},{3,7,8}]
[{1,4},{2,5}]
[{0,3,8},{5,7}]
[{2,7,8},{9}]
[{1,3,7},{4,8}]
[{2,5,7},{4,9}]
[{1,10},{5,6}]
[{3,9},{4,5,6}]
[{0,5},{2,4}]
[{2,10},{4,8}]
[{0,5,6},{3,9}]
[{5,6,7},{9,10}]
[{1,4,6},{3,9}]
[{3,7},{4,6}]
[{1,3,7},{2,10}]
[{0,5,10},{4,8}]
[{1,10},{5,8}]
[{0,1,10},{4,8}]
[{5,7,8},{9,10}]
[{0,1},{2}]
[{2,6},{7,8}]
[{0,9},{2,7}]
[{2,3,6},{4,8}]
[{2,4,6},{5,7}]
[{0,5},{1,4}]
[{2,7,10},{4,9}]
[{0,10},{4,6}]
[{0,5,7},{4,9}]
[{4,7,8},{9,10}]
[{3,9},{4,8}]
[{1,7},{2,6}]
[{4,9,10},{5,7}]
[{0,9,10},{5,7}]
[{1,4,6},{5,7}]
[{4,8},{5,6,9}]
[{1,7},{2,8}]
[{2,10},{3,9}]
[{3,8},{5,6}]
[{1,7},{9}]
[{3,9},{4,5,10}]
[{2,4,8},{5,9}]
[{0,5,10},{3,9}]
[{3,7},{4,10}]
[{1,4,10},{3,9}]
[{0,1,10},{3,9}]
[{0,10},{3,7}]
[{0,8},{2,7}]
[{1,4,6},{5,9}]
[{1,9},{2,8}]
[{2,8,10},{5,9}]
[{4,8},{5,7}]
[{0,5,6},{4,9}]
[{1,4,8},{5,9}]
[{4,6,8},{9,10}]
[{0,3,8},{2,10}]
[{1,4,7},{2,10}]
[{0,8},{1,7}]
[{2,6},{9}]
[{0,8,10},{5,7}]
[{2,5,6},{4,8}]
[{1,7,10},{4,8}]
[{2,3},{4,5}]
[{0,5},{2,3}]
[{2,10},{5,7}]
[{1,2,10},{5,9}]
[{1,4},{2,3}]
[{4,5,6},{9,10}]
}


==> Proposition3/Matlab/circuitsS2.txt <==
11,4:
{
[{0,10},{4,7,8}]
[{3,7,8},{4,9}]
[{2,5,10},{4,9}]
[{4,9},{5,8}]
[{1,5,10},{4,7}]
[{0,1,10},{5,7}]
[{0,2,10},{5,9}]
[{0,10},{2,7}]
[{0,1,8},{5,6}]
[{3,10},{5,8}]
[{0,4,8},{3,10}]
[{3,4,7},{5,9}]
[{1,3,6},{2,7}]
[{0,1,10},{4,7}]
[{0,2,10},{4,9}]
[{0,2},{3}]
[{0,5,9},{3,7}]
[{3,7,8},{9,10}]
[{1,3,6},{7,8}]
[{0,1,9},{3,7}]
[{1,4,9},{5,10}]
[{1,3},{5}]
[{2,6},{8}]
[{2,7},{3,4,6}]
[{0,4},{1,3}]
[{1,3,8},{2,7}]
[{1,6,9},{7,8}]
[{0,8},{9}]
[{3,4,6},{7,8}]
[{0,4,9},{3,7}]
[{3,7,10},{5,9}]
[{1,8},{4,6}]
[{1,9},{3,7,10}]
[{2,7},{3,4,8}]
[{4,6,9},{7,8}]
[{0,2,10},{5,8}]
[{3,4,7},{5,6}]
[{0,5,6},{3,7}]
[{3,6,10},{7,8}]
[{1,2,6},{10}]
[{1,3,6},{4,7}]
[{2,6,7},{9,10}]
[{0,10},{1,9}]
[{4,7,9},{5,6}]
[{1,9},{5,7,8}]
[{0,5,6},{7,9}]
[{6,9,10},{7,8}]
[{3,4,7},{5,8}]
[{0,1,2},{5}]
[{0,5,8},{3,7}]
[{0,4,6},{3,7}]
[{1,3,8},{4,7}]
[{0,1,8},{3,7}]
[{3,7,10},{5,6}]
[{0,2,7},{5,9}]
[{2,7,8},{9,10}]
[{1,3,6},{7,10}]
[{2,10},{4,8}]
[{0,4,6},{7,9}]
[{5,6},{7,9,10}]
[{0,4,8},{3,7}]
[{2,9},{3,8}]
[{1,6,9},{7,10}]
[{1,9},{2,7}]
[{2,7},{5,9,10}]
[{0,10},{5,6}]
[{5,7,8},{9,10}]
[{1,3,8},{4,9}]
[{1,2},{4}]
[{0,1,9},{5,7}]
[{0,6,10},{7,9}]
[{3,10},{4,7,8}]
[{2,7},{4,9}]
[{2,5,9},{3,10}]
[{4,7,8},{9,10}]
[{1,2,9},{3,10}]
[{2,7},{3,10}]
[{1,9},{5,7,10}]
[{3,4,7},{5,10}]
[{4,6},{10}]
[{2,7},{5,6}]
[{1,8},{10}]
[{0,4,6},{2,7}]
[{1,3,10},{4,7}]
[{0,1,8},{2,7}]
[{3,6},{9}]
[{5,6},{7,8}]
[{3,4,6},{5,8}]
[{1,9},{4,7}]
[{0,4,6},{7,8}]
[{4,7,9},{5,10}]
[{0,10},{5,7,9}]
[{2,5,6},{4,9}]
[{1,5,6},{4,7}]
[{0,4},{5}]
[{2,7},{5,8}]
[{1,2,9},{5,8}]
[{0,4,8},{2,7}]
[{2,5,6},{3,10}]
[{1,5,8},{4,7}]
[{0,10},{4,7,9}]
[{0,1,8},{5,7}]
[{0,3,10},{5,9}]
[{0,6,10},{7,8}]
[{0,10},{3,7}]
[{2,5,6},{9,10}]
[{1,5,6},{7,10}]
[{5,6,8},{9,10}]
[{0,8},{3,6}]
[{1,2,7},{5,10}]
[{0,1,8},{4,7}]
[{0,2,6},{9}]
[{0,1,6},{7}]
[{2,9,10},{5,8}]
[{2,4,7},{5,10}]
[{1,9},{5,6}]
[{3,10},{4,9}]
[{0,4,6},{1,9}]
[{4,7,8},{5,10}]
[{2,3,7},{5,9}]
[{0,10},{5,7,8}]
[{3,7,8},{5,9}]
[{2,5},{3,4}]
[{0,10},{1,3,6}]
[{1,9},{3,7,8}]
[{1,2,9},{5,10}]
}


==> Proposition3/Matlab/circuitsS3.txt <==
10,4:
{
[{0,5,9},{6,8}]
[{1,4,5},{2,9}]
[{0,9},{4,6,8}]
[{1,3,5},{9}]
[{0,1,7},{4,6}]
[{0,3,9},{4,8}]
[{0,1,9},{4,6}]
[{0,1,7},{3,6}]
[{1,5,8},{6,7}]
[{0,7},{8}]
[{0,9},{2,8}]
[{1,5,8},{6,9}]
[{0,1,7},{4,5}]
[{1,8},{4,6,7}]
[{0,4,5},{6,8}]
[{1,8},{4,6,9}]
[{0,5,9},{6,7}]
[{0,3,6},{4,8}]
[{0,4,6},{2,8}]
[{4,5},{6,7}]
[{0,3,6},{2,8}]
[{0,9},{4,6,7}]
[{5,8,9},{6,7}]
[{1,3,8},{4,7}]
[{3,6},{4,7}]
[{1,3,8},{4,9}]
[{0,4,5},{2,8}]
[{2,7},{4,6}]
[{2,7},{3,6}]
[{4,6,7},{8,9}]
[{0,3,5},{8}]
[{1,8},{2,7}]
[{0,1,5},{6}]
[{3,6,7},{8,9}]
[{1,8},{2,9}]
[{2,7},{4,5}]
[{0,3,9},{4,7}]
[{4,5,7},{8,9}]
[{3,5},{7}]
[{0,9},{2,7}]
[{1,2,8},{4,6}]
[{3,8,9},{4,7}]
[{1,8},{3,6}]
[{2,7},{8,9}]
[{0,1,3},{4}]
[{3,6},{4,5}]
[{1,8},{4,5}]
[{0,2,9},{4,6}]
[{1,8},{2,3,5}]
[{4,5},{6,8,9}]
[{0,1},{2}]
[{2,5},{6}]
[{0,9},{3,6}]
[{3,5,6},{8,9}]
[{0,9},{1,8}]
[{3,6},{4,8,9}]
[{2,8,9},{4,6}]
[{0,9},{4,5}]
[{0,9},{2,3,5}]
[{2,8,9},{3,6}]
[{1,7},{9}]
[{3,4,5},{8,9}]
[{0,1,8},{4,6}]
[{2,8,9},{4,5}]
[{1,4,5},{6,9}]
[{2,3,5},{8,9}]
[{2,3},{4}]
[{1,3,6},{4,9}]
[{1,4,6},{2,9}]
[{1,3,6},{2,9}]
}


==> Proposition3/Matlab/triangsS3.txt <==
{{0,1,3,5}}
{{0,1,3,6},{0,3,5,6},{1,3,5,6}}
{{0,1,3,6},{0,3,5,6},{1,3,6,9},{1,5,6,9},{3,5,6,9}}
{{0,1,3,6},{0,3,6,7},{0,5,6,7},{1,3,6,7},{1,5,6,7}}
{{0,1,3,6},{0,3,6,7},{0,5,6,7},{1,3,6,9},{1,5,6,9},{3,6,7,9},{5,6,7,9}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,5,6},{3,5,6,8}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,7},{1,5,6,7},{3,6,7,8},{5,6,7,8}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,9},{1,5,6,9},{3,5,6,8},{3,5,6,9}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,9},{1,5,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,9},{1,5,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,3,6},{0,3,6,8},{0,5,6,8},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,3,7},{0,1,5,7}}
{{0,1,3,7},{0,1,6,7},{0,5,6,7},{1,5,6,7}}
{{0,1,3,8},{0,1,5,8},{1,3,5,8}}
{{0,1,3,8},{0,1,5,8},{1,3,7,8},{1,5,7,8}}
{{0,1,3,8},{0,1,5,8},{1,3,8,9},{1,5,8,9},{3,5,8,9}}
{{0,1,3,8},{0,1,5,8},{1,3,8,9},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,5,8},{1,5,6,8}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,7,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,7,8},{1,5,6,8},{1,5,7,8}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,3,8},{0,1,6,8},{0,5,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,3,9},{0,1,5,9},{0,3,5,9}}
{{0,1,3,9},{0,1,5,9},{0,3,7,9},{0,5,7,9}}
{{0,1,3,9},{0,1,5,9},{0,3,8,9},{0,5,8,9},{3,5,8,9}}
{{0,1,3,9},{0,1,5,9},{0,3,8,9},{0,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,3,9},{0,1,6,9},{0,3,5,9},{0,5,6,9},{1,5,6,9}}
{{0,1,3,9},{0,1,6,9},{0,3,7,9},{0,5,6,7},{0,6,7,9},{1,5,6,9},{5,6,7,9}}
{{0,1,3,9},{0,1,6,9},{0,3,7,9},{0,5,6,9},{0,5,7,9},{1,5,6,9}}
{{0,1,3,9},{0,1,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,1,3,9},{0,1,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,3,9},{0,1,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,3,9},{0,1,6,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,5,6,9},{3,5,8,9}}
{{0,1,3,9},{0,1,6,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,5},{0,3,4,5},{1,3,4,5}}
{{0,1,4,5},{0,3,4,5},{1,3,4,9},{1,4,5,9},{3,4,5,9}}
{{0,1,4,5},{0,3,4,7},{0,4,5,7},{1,3,4,7},{1,4,5,7}}
{{0,1,4,5},{0,3,4,7},{0,4,5,7},{1,3,4,9},{1,4,5,9},{3,4,7,9},{4,5,7,9}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,5},{3,4,5,8}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,7},{1,4,5,7},{3,4,7,8},{4,5,7,8}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,9},{1,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,9},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,9},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,9},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,1,4,5},{0,3,4,8},{0,4,5,8},{1,3,4,9},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,5},{0,4,5,6},{1,3,4,5},{1,4,5,6}}
{{0,1,4,6},{0,3,4,5},{0,4,5,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,9}}
{{0,1,4,6},{0,3,4,5},{0,4,5,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,9},{4,5,6,9}}
{{0,1,4,6},{0,3,4,6},{0,3,5,6},{1,3,4,6},{1,3,5,6}}
{{0,1,4,6},{0,3,4,6},{0,3,5,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,6,9}}
{{0,1,4,6},{0,3,4,6},{0,3,5,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,6,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,3,4,6},{1,3,6,7},{1,5,6,7}}
{{0,1,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,7,9},{5,6,7,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,7,9},{5,6,7,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,5,6},{3,5,6,8}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,7},{1,5,6,7},{3,6,7,8},{5,6,7,8}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,6,8},{3,5,6,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,3,4,7},{1,4,5,6},{1,4,5,7}}
{{0,1,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,9},{4,5,7,9}}
{{0,1,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{4,5,6,9},{4,5,7,9}}
{{0,1,4,6},{0,3,4,7},{0,4,6,7},{0,5,6,7},{1,3,4,7},{1,4,6,7},{1,5,6,7}}
{{0,1,4,6},{0,3,4,7},{0,4,6,7},{0,5,6,7},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{4,6,7,9},{5,6,7,9}}
{{0,1,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,7},{0,6,7,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{5,6,7,9}}
{{0,1,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,9},{0,5,7,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,5},{1,4,5,6},{3,4,5,8}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,7},{1,4,5,6},{1,4,5,7},{3,4,7,8},{4,5,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,9},{4,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,5},{1,4,5,6},{3,4,5,8},{4,5,6,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,5,6},{3,4,6,8},{3,5,6,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,7},{1,5,6,7},{3,4,6,8},{3,6,7,8},{5,6,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,5,6,8},{3,5,6,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,7},{1,4,5,6},{1,4,5,7},{3,4,7,8},{4,5,6,8},{4,5,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,7},{1,4,6,7},{1,5,6,7},{3,4,7,8},{4,6,7,8},{5,6,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,7},{1,6,7,8},{3,4,7,8},{5,6,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,8},{1,5,7,8},{3,4,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,5,8},{1,4,6,8},{1,5,6,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,8},{1,5,7,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,8},{3,4,5,9},{4,5,6,8}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,7,8},{4,5,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,8},{4,5,6,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,7,8},{4,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,6,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,9},{0,3,5,9},{0,4,6,9},{0,5,6,9},{1,3,4,9},{1,4,6,9},{1,5,6,9}}
{{0,1,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,7},{0,6,7,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{5,6,7,9}}
{{0,1,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,9},{0,5,7,9},{1,3,4,9},{1,4,6,9},{1,5,6,9}}
{{0,1,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,5,8,9}}
{{0,1,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,7},{0,1,5,7},{0,3,4,7},{1,3,4,7}}
{{0,1,4,7},{0,1,6,7},{0,3,4,7},{0,5,6,7},{1,3,4,7},{1,5,6,7}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,7},{1,4,7,8},{1,5,7,8},{3,4,7,8}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,8},{1,3,5,8}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,8},{1,3,7,8},{1,5,7,8}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,8},{1,3,8,9},{1,5,8,9},{3,5,8,9}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,8},{1,3,8,9},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,8},{0,1,5,8},{0,3,4,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,7},{1,4,7,8},{1,5,6,7},{1,6,7,8},{3,4,7,8},{5,6,7,8}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,7},{1,4,7,8},{1,5,6,8},{1,5,7,8},{3,4,7,8}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,5,8},{1,5,6,8}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,7,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,7,8},{1,5,6,8},{1,5,7,8}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,8},{0,1,6,8},{0,3,4,8},{0,5,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,7},{0,4,7,9},{0,5,7,9},{1,3,4,9},{3,4,7,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,3,4,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,3,4,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,3,4,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,9},{0,3,5,9},{1,3,4,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,9},{0,3,7,9},{0,5,7,9},{1,3,4,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,9},{0,3,8,9},{0,5,8,9},{1,3,4,9},{3,5,8,9}}
{{0,1,4,9},{0,1,5,9},{0,3,4,9},{0,3,8,9},{0,5,8,9},{1,3,4,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,7},{0,4,7,9},{0,5,6,7},{0,6,7,9},{1,3,4,9},{1,5,6,9},{3,4,7,9},{5,6,7,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,7},{0,4,7,9},{0,5,6,9},{0,5,7,9},{1,3,4,9},{1,5,6,9},{3,4,7,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,5,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,5,9},{0,5,6,9},{1,3,4,9},{1,5,6,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,7,9},{0,5,6,7},{0,6,7,9},{1,3,4,9},{1,5,6,9},{5,6,7,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,7,9},{0,5,6,9},{0,5,7,9},{1,3,4,9},{1,5,6,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,5,6,9},{3,5,8,9}}
{{0,1,4,9},{0,1,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}
{{0,2,3,5},{1,2,3,5}}
{{0,2,3,5},{1,2,3,9},{1,2,5,9},{2,3,5,9}}
{{0,2,3,6},{0,3,5,6},{1,2,3,6},{1,3,5,6}}
{{0,2,3,6},{0,3,5,6},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,5,6,9}}
{{0,2,3,6},{0,3,5,6},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,5,6,9}}
{{0,2,3,6},{0,3,6,7},{0,5,6,7},{1,2,3,6},{1,3,6,7},{1,5,6,7}}
{{0,2,3,6},{0,3,6,7},{0,5,6,7},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,6,7,9},{5,6,7,9}}
{{0,2,3,6},{0,3,6,7},{0,5,6,7},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,6,7,9},{5,6,7,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,5,6},{3,5,6,8}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,7},{1,5,6,7},{3,6,7,8},{5,6,7,8}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,6},{0,3,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,7},{0,2,5,7},{1,2,3,7},{1,2,5,7}}
{{0,2,3,7},{0,2,5,7},{1,2,3,9},{1,2,5,9},{2,3,7,9},{2,5,7,9}}
{{0,2,3,7},{0,2,6,7},{0,5,6,7},{1,2,3,7},{1,2,6,7},{1,5,6,7}}
{{0,2,3,7},{0,2,6,7},{0,5,6,7},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,7,9},{2,6,7,9},{5,6,7,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,5},{2,3,5,8}}
{{0,2,3,8},{0,2,5,8},{1,2,3,7},{1,2,5,7},{2,3,7,8},{2,5,7,8}}
{{0,2,3,8},{0,2,5,8},{1,2,3,8},{1,2,5,8},{1,3,5,8}}
{{0,2,3,8},{0,2,5,8},{1,2,3,8},{1,2,5,8},{1,3,7,8},{1,5,7,8}}
{{0,2,3,8},{0,2,5,8},{1,2,3,8},{1,2,5,8},{1,3,8,9},{1,5,8,9},{3,5,8,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,8},{1,2,5,8},{1,3,8,9},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,9},{1,2,5,9},{2,3,5,8},{2,3,5,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,9},{1,2,5,9},{2,3,7,8},{2,3,7,9},{2,5,7,8},{2,5,7,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,9},{1,2,5,9},{2,3,8,9},{2,5,8,9},{3,5,8,9}}
{{0,2,3,8},{0,2,5,8},{1,2,3,9},{1,2,5,9},{2,3,8,9},{2,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,5,6},{2,3,6,8},{3,5,6,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,7},{1,5,6,7},{2,3,6,8},{3,6,7,8},{5,6,7,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{2,3,6,8},{3,5,6,8},{3,5,6,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{2,3,6,8},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{2,3,6,8},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{2,3,6,8},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,6},{1,3,6,9},{1,5,6,9},{2,3,6,8},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,7},{1,2,6,7},{1,5,6,7},{2,3,7,8},{2,6,7,8},{5,6,7,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,5,8},{1,5,6,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,7,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,7,8},{1,5,6,8},{1,5,7,8}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,8},{1,2,6,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,8},{2,3,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,8},{2,3,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,8},{2,3,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,8},{2,3,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,6,8},{2,3,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,7,8},{2,3,7,9},{2,6,7,8},{2,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,8,9},{2,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,8,9},{2,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,8},{0,2,6,8},{0,5,6,8},{1,2,3,9},{1,2,6,9},{1,5,6,9},{2,3,8,9},{2,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,9},{0,2,5,9},{0,3,5,9},{1,2,3,9},{1,2,5,9}}
{{0,2,3,9},{0,2,5,9},{0,3,7,9},{0,5,7,9},{1,2,3,9},{1,2,5,9}}
{{0,2,3,9},{0,2,5,9},{0,3,8,9},{0,5,8,9},{1,2,3,9},{1,2,5,9},{3,5,8,9}}
{{0,2,3,9},{0,2,5,9},{0,3,8,9},{0,5,8,9},{1,2,3,9},{1,2,5,9},{3,7,8,9},{5,7,8,9}}
{{0,2,3,9},{0,2,6,9},{0,3,5,9},{0,5,6,9},{1,2,3,9},{1,2,6,9},{1,5,6,9}}
{{0,2,3,9},{0,2,6,9},{0,3,7,9},{0,5,6,7},{0,6,7,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{5,6,7,9}}
{{0,2,3,9},{0,2,6,9},{0,3,7,9},{0,5,6,9},{0,5,7,9},{1,2,3,9},{1,2,6,9},{1,5,6,9}}
{{0,2,3,9},{0,2,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,2,3,9},{0,2,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,3,9},{0,2,6,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,3,9},{0,2,6,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{3,5,8,9}}
{{0,2,3,9},{0,2,6,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,2,3,9},{1,2,6,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,5},{0,3,4,5},{1,2,4,5},{1,3,4,5}}
{{0,2,4,5},{0,3,4,5},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,5,9}}
{{0,2,4,5},{0,3,4,5},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,5,9}}
{{0,2,4,5},{0,3,4,7},{0,4,5,7},{1,2,4,5},{1,3,4,7},{1,4,5,7}}
{{0,2,4,5},{0,3,4,7},{0,4,5,7},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,7,9},{4,5,7,9}}
{{0,2,4,5},{0,3,4,7},{0,4,5,7},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,7,9},{4,5,7,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,5},{3,4,5,8}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,7},{1,4,5,7},{3,4,7,8},{4,5,7,8}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,2,4,5},{0,3,4,8},{0,4,5,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,5},{0,4,5,6},{1,2,4,6},{1,3,4,5},{1,4,5,6}}
{{0,2,4,6},{0,3,4,5},{0,4,5,6},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,9}}
{{0,2,4,6},{0,3,4,5},{0,4,5,6},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,9},{4,5,6,9}}
{{0,2,4,6},{0,3,4,5},{0,4,5,6},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,5,9},{4,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,5,6},{1,2,4,6},{1,3,4,6},{1,3,5,6}}
{{0,2,4,6},{0,3,4,6},{0,3,5,6},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,5,6},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,5,6},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,2,4,6},{1,3,4,6},{1,3,6,7},{1,5,6,7}}
{{0,2,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,7},{0,5,6,7},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,6,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,5,6},{3,5,6,8}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,7},{1,5,6,7},{3,6,7,8},{5,6,7,8}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,6},{0,3,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,2,4,6},{1,3,4,7},{1,4,5,6},{1,4,5,7}}
{{0,2,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,9},{4,5,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{4,5,6,9},{4,5,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,5,6},{0,4,5,7},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,9},{4,5,6,9},{4,5,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,7},{0,5,6,7},{1,2,4,6},{1,3,4,7},{1,4,6,7},{1,5,6,7}}
{{0,2,4,6},{0,3,4,7},{0,4,6,7},{0,5,6,7},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{4,6,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,7},{0,5,6,7},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,9},{4,6,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,7},{0,6,7,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,7},{0,6,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,9},{0,5,7,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,9}}
{{0,2,4,6},{0,3,4,7},{0,4,6,9},{0,4,7,9},{0,5,6,9},{0,5,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,5},{1,4,5,6},{3,4,5,8}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,7},{1,4,5,6},{1,4,5,7},{3,4,7,8},{4,5,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,9},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,9},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,5,6},{0,4,5,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,5},{1,4,5,6},{3,4,5,8},{4,5,6,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,5,6},{3,4,6,8},{3,5,6,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,7},{1,5,6,7},{3,4,6,8},{3,6,7,8},{5,6,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,5,6},{1,4,5,7},{3,4,7,8},{4,5,6,8},{4,5,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,7},{1,5,6,7},{3,4,7,8},{4,6,7,8},{5,6,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,7},{1,6,7,8},{3,4,7,8},{5,6,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,8},{1,5,7,8},{3,4,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,5,8},{1,4,6,8},{1,5,6,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,8},{1,5,7,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,5,8},{3,4,5,9},{4,5,6,8}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,8},{4,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,7,8},{4,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{4,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,8},{4,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,7,8},{4,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,5,8,9},{4,6,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,8},{0,4,6,9},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,5,9},{0,4,6,9},{0,5,6,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9}}
{{0,2,4,6},{0,3,4,9},{0,3,5,9},{0,4,6,9},{0,5,6,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9}}
{{0,2,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,7},{0,6,7,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,7},{0,6,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{5,6,7,9}}
{{0,2,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,9},{0,5,7,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9}}
{{0,2,4,6},{0,3,4,9},{0,3,7,9},{0,4,6,9},{0,5,6,9},{0,5,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,5,8,9}}
{{0,2,4,6},{0,3,4,9},{0,3,8,9},{0,4,6,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,7},{0,2,5,7},{0,3,4,7},{1,2,4,7},{1,2,5,7},{1,3,4,7}}
{{0,2,4,7},{0,2,5,7},{0,3,4,7},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,7,9},{2,5,7,9},{3,4,7,9}}
{{0,2,4,7},{0,2,6,7},{0,3,4,7},{0,5,6,7},{1,2,4,7},{1,2,6,7},{1,3,4,7},{1,5,6,7}}
{{0,2,4,7},{0,2,6,7},{0,3,4,7},{0,5,6,7},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,7,9},{2,6,7,9},{3,4,7,9},{5,6,7,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,5},{2,4,5,8},{3,4,5,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,7},{1,4,5,7},{2,4,5,8},{3,4,7,8},{4,5,7,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{2,4,5,8},{3,4,5,8},{3,4,5,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{2,4,5,8},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{2,4,5,8},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{2,4,5,8},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,5},{1,3,4,9},{1,4,5,9},{2,4,5,8},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,7},{1,2,5,7},{1,3,4,7},{2,4,7,8},{2,5,7,8},{3,4,7,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,7},{1,4,7,8},{1,5,7,8},{3,4,7,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,8},{1,3,5,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,8},{1,3,7,8},{1,5,7,8}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,8},{1,3,8,9},{1,5,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,8},{1,3,8,9},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,8},{1,2,5,8},{1,3,4,9},{1,4,8,9},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,8},{2,4,5,9},{3,4,5,8},{3,4,5,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,8},{2,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,8},{2,4,5,9},{3,4,7,8},{3,4,7,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,8},{2,4,5,9},{3,4,8,9},{3,5,8,9},{4,5,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,5,8},{2,4,5,9},{3,4,8,9},{3,7,8,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,7,8},{2,4,7,9},{2,5,7,8},{2,5,7,9},{3,4,7,8},{3,4,7,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,8,9},{2,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,8,9},{2,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,5,8},{0,3,4,8},{1,2,4,9},{1,2,5,9},{1,3,4,9},{2,4,8,9},{2,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,5},{1,4,5,6},{2,4,6,8},{3,4,5,8},{4,5,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,5,6},{2,4,6,8},{3,4,6,8},{3,5,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,7},{1,5,6,7},{2,4,6,8},{3,4,6,8},{3,6,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,5,6,8},{3,5,6,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,6},{1,3,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,5,6},{1,4,5,7},{2,4,6,8},{3,4,7,8},{4,5,6,8},{4,5,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,7},{1,5,6,7},{2,4,6,8},{3,4,7,8},{4,6,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,7},{1,6,7,8},{2,4,6,8},{3,4,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,7},{1,4,6,8},{1,4,7,8},{1,5,6,8},{1,5,7,8},{2,4,6,8},{3,4,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,5,8},{1,4,6,8},{1,5,6,8},{2,4,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,7},{1,6,7,8},{2,4,6,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,7,8},{1,4,6,8},{1,5,6,8},{1,5,7,8},{2,4,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{2,4,6,8},{3,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,8},{1,5,8,9},{2,4,6,8},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,5,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,8},{1,3,8,9},{1,4,6,8},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{2,4,6,8},{3,4,5,8},{3,4,5,9},{4,5,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,7,8},{4,5,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{2,4,6,8},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,5,6},{1,4,5,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{2,4,6,8},{3,4,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,8},{1,5,8,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,8},{1,4,8,9},{1,5,6,9},{1,6,8,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,5,8},{3,4,5,9},{4,5,6,8},{4,5,6,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,6,7,8},{4,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,8,9},{3,5,8,9},{4,6,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,6},{1,3,4,9},{1,4,6,9},{1,5,6,9},{2,4,6,8},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,7},{1,2,6,7},{1,3,4,7},{1,5,6,7},{2,4,7,8},{2,6,7,8},{3,4,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,7},{1,4,7,8},{1,5,6,7},{1,6,7,8},{3,4,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,7},{1,4,7,8},{1,5,6,8},{1,5,7,8},{3,4,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,5,8},{1,5,6,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,7,8},{1,5,6,7},{1,6,7,8},{5,6,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,7,8},{1,5,6,8},{1,5,7,8}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,8},{1,5,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,8},{1,3,8,9},{1,5,6,9},{1,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,8},{1,5,8,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,8},{1,2,6,8},{1,3,4,9},{1,4,8,9},{1,5,6,9},{1,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,5,8},{3,4,5,9},{4,5,6,8},{4,5,6,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,5,6,8},{3,5,6,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,5,8,9},{3,6,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,7,8},{3,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,6,8},{3,4,6,9},{3,6,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,7,8},{4,5,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,7,8},{4,6,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,7,8},{3,4,7,9},{4,6,8,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,8,9},{3,5,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,8,9},{3,5,8,9},{4,6,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,5,6,8},{4,5,6,9},{4,5,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,6,8},{2,4,6,9},{3,4,8,9},{3,7,8,9},{4,6,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,7,8},{2,4,7,9},{2,6,7,8},{2,6,7,9},{3,4,7,8},{3,4,7,9},{5,6,7,8},{5,6,7,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,8,9},{2,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,8,9},{2,6,8,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,8,9},{2,6,8,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,8,9},{2,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,8},{0,2,6,8},{0,3,4,8},{0,5,6,8},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{2,4,8,9},{2,6,8,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,7},{0,4,7,9},{0,5,7,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,4,7,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,8},{0,4,8,9},{0,5,8,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,9},{0,3,5,9},{1,2,4,9},{1,2,5,9},{1,3,4,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,9},{0,3,7,9},{0,5,7,9},{1,2,4,9},{1,2,5,9},{1,3,4,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,9},{0,3,8,9},{0,5,8,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,5,8,9}}
{{0,2,4,9},{0,2,5,9},{0,3,4,9},{0,3,8,9},{0,5,8,9},{1,2,4,9},{1,2,5,9},{1,3,4,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,7},{0,4,7,9},{0,5,6,7},{0,6,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,7,9},{5,6,7,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,7},{0,4,7,9},{0,5,6,9},{0,5,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,7,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,7,8},{3,4,7,9},{4,7,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,5,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,8},{0,4,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,4,8,9},{3,7,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,5,9},{0,5,6,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,7,9},{0,5,6,7},{0,6,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{5,6,7,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,7,9},{0,5,6,9},{0,5,7,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,5,8,9},{5,6,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,6,7,8},{5,6,7,9},{6,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,8},{0,6,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,6,8,9},{5,7,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,5,8,9}}
{{0,2,4,9},{0,2,6,9},{0,3,4,9},{0,3,8,9},{0,5,6,9},{0,5,8,9},{1,2,4,9},{1,2,6,9},{1,3,4,9},{1,5,6,9},{3,7,8,9},{5,7,8,9}}


==> Proposition3/bash/outputS1.txt <==
calling TOPCOM to compute triangulations of point configuration bcdefgijklm/a... 4494 triangulations found.
calling TOPCOM to compute circuits of point configuration bcdefgijklm/a... 
calling TOPCOM to compute the circuits of the 4-dimensional cube...
finding the circuits of point configuration bcdefgijklm/a that belong to Z(a)/a... 78 circuit found.
computing the triangulations tau^- for every z in Z(a)/a... 
[1;31m1 over 4494: triangulation {bcei}/a belongs to La(S)[1;0m
2 over 4494: triangulation {bcej,ceij}/a is not in La(S) because of circuit {j,bi}/a.
3 over 4494: triangulation {bcej,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
4 over 4494: triangulation {bcej,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
5 over 4494: triangulation {bcej,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
6 over 4494: triangulation {bcej,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
7 over 4494: triangulation {bcek,beik}/a is not in La(S) because of circuit {k,ci}/a.
8 over 4494: triangulation {bcek,bejk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
9 over 4494: triangulation {bcek,bejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
10 over 4494: triangulation {bcek,bekm,bikm}/a is not in La(S) because of circuit {m,ei}/a.
11 over 4494: triangulation {bcek,bekm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
12 over 4494: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
13 over 4494: triangulation {bcel,beil,cekl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
14 over 4494: triangulation {bcel,bejl,ceil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
15 over 4494: triangulation {bcel,bejl,cekl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
16 over 4494: triangulation {bcel,bejl,cekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
17 over 4494: triangulation {bcel,bejl,cekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
18 over 4494: triangulation {bcel,bejl,cekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
19 over 4494: triangulation {bcel,bejl,cekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
20 over 4494: triangulation {bcel,bejl,celm,cilm,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
21 over 4494: triangulation {bcel,bejl,celm,cklm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
22 over 4494: triangulation {bcel,bejl,celm,cklm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
23 over 4494: triangulation {bcel,belm,bilm,cekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
24 over 4494: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
25 over 4494: triangulation {bcel,belm,bilm,celm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
26 over 4494: triangulation {bcel,belm,bjlm,cekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
27 over 4494: triangulation {bcel,belm,bjlm,cekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
28 over 4494: triangulation {bcel,belm,bjlm,celm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
29 over 4494: triangulation {bcel,belm,bjlm,celm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {el,bcm}/a.
30 over 4494: triangulation {bcel,belm,bjlm,celm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
31 over 4494: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
32 over 4494: triangulation {bcem,bcjm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
33 over 4494: triangulation {bcem,bcjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
34 over 4494: triangulation {bcem,bckm,bikm}/a is not in La(S) because of circuit {k,ci}/a.
35 over 4494: triangulation {bcem,bckm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
36 over 4494: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
37 over 4494: triangulation {bcem,bclm,bilm,cklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
38 over 4494: triangulation {bcem,bclm,bjlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
39 over 4494: triangulation {bcem,bclm,bjlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
40 over 4494: triangulation {bcem,bclm,bjlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
41 over 4494: triangulation {bcfi,cefi}/a is not in La(S) because of circuit {f,be}/a.
42 over 4494: triangulation {bcfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
43 over 4494: triangulation {bcfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
44 over 4494: triangulation {bcfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
45 over 4494: triangulation {bcfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
46 over 4494: triangulation {bcfj,cefi,cfij}/a is not in La(S) because of circuit {j,bi}/a.
47 over 4494: triangulation {bcfj,cefj,ceij}/a is not in La(S) because of circuit {f,be}/a.
48 over 4494: triangulation {bcfj,cefj,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
49 over 4494: triangulation {bcfj,cefj,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
50 over 4494: triangulation {bcfj,cefj,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
51 over 4494: triangulation {bcfj,cefj,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
52 over 4494: triangulation {bcfj,cefk,cfjk,efik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
53 over 4494: triangulation {bcfj,cefk,cfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,cej}/a.
54 over 4494: triangulation {bcfj,cefk,cfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
55 over 4494: triangulation {bcfj,cefk,cfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
56 over 4494: triangulation {bcfj,cefk,cfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
57 over 4494: triangulation {bcfj,cefm,cfij,cfim}/a is not in La(S) because of circuit {j,bi}/a.
58 over 4494: triangulation {bcfj,cefm,cfjk,cfkm,fijk,fikm}/a is not in La(S) because of circuit {k,ci}/a.
59 over 4494: triangulation {bcfj,cefm,cfjk,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
60 over 4494: triangulation {bcfj,cefm,cfjm,cijm}/a is not in La(S) because of circuit {jm,fi}/a.
61 over 4494: triangulation {bcfj,cefm,cfjm,cjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
62 over 4494: triangulation {bcfj,cfgi,cfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
63 over 4494: triangulation {bcfj,cfgi,cfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
64 over 4494: triangulation {bcfj,cfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {gj,cfi}/a.
65 over 4494: triangulation {bcfj,cfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {g,ce}/a.
66 over 4494: triangulation {bcfj,cfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
67 over 4494: triangulation {bcfj,cfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
68 over 4494: triangulation {bcfj,cfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
69 over 4494: triangulation {bcfj,cfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
70 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
71 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
72 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
73 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
74 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
75 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
76 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
77 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
78 over 4494: triangulation {bcfj,cfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
79 over 4494: triangulation {bcfj,cfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {gj,cfm}/a.
80 over 4494: triangulation {bcfj,cfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
81 over 4494: triangulation {bcfj,cfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {gj,cfm}/a.
82 over 4494: triangulation {bcfj,cfgk,cfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
83 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
84 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
85 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
86 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
87 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
88 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
89 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
90 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
91 over 4494: triangulation {bcfj,cfgm,cfij,cfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
92 over 4494: triangulation {bcfj,cfgm,cfjk,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
93 over 4494: triangulation {bcfj,cfgm,cfjk,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
94 over 4494: triangulation {bcfj,cfgm,cfjm,cijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
95 over 4494: triangulation {bcfj,cfgm,cfjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
96 over 4494: triangulation {bcfk,bfik,cefk,efik}/a is not in La(S) because of circuit {k,ci}/a.
97 over 4494: triangulation {bcfk,bfik,cefk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
98 over 4494: triangulation {bcfk,bfik,cefm,cfkm,fikm}/a is not in La(S) because of circuit {k,ci}/a.
99 over 4494: triangulation {bcfk,bfik,cfgk,efgi,fgik}/a is not in La(S) because of circuit {k,ci}/a.
100 over 4494: triangulation {bcfk,bfik,cfgk,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
101 over 4494: triangulation {bcfk,bfik,cfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
102 over 4494: triangulation {bcfk,bfik,cfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
103 over 4494: triangulation {bcfk,bfik,cfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
104 over 4494: triangulation {bcfk,bfik,cfgm,cfkm,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
105 over 4494: triangulation {bcfk,bfjk,cefk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
106 over 4494: triangulation {bcfk,bfjk,cefk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
107 over 4494: triangulation {bcfk,bfjk,cefk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
108 over 4494: triangulation {bcfk,bfjk,cefk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
109 over 4494: triangulation {bcfk,bfjk,cefk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
110 over 4494: triangulation {bcfk,bfjk,cefm,cfkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
111 over 4494: triangulation {bcfk,bfjk,cefm,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
112 over 4494: triangulation {bcfk,bfjk,cfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
113 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
114 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
115 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
116 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
117 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
118 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
119 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
120 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
121 over 4494: triangulation {bcfk,bfjk,cfgm,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
122 over 4494: triangulation {bcfk,bfjk,cfgm,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
123 over 4494: triangulation {bcfk,bfkm,bikm,cefk,efkm}/a is not in La(S) because of circuit {f,be}/a.
124 over 4494: triangulation {bcfk,bfkm,bikm,cefm,cfkm}/a is not in La(S) because of circuit {fk,bcm}/a.
125 over 4494: triangulation {bcfk,bfkm,bikm,cfgk,efgk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
126 over 4494: triangulation {bcfk,bfkm,bikm,cfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
127 over 4494: triangulation {bcfk,bfkm,bikm,cfgm,cfkm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
128 over 4494: triangulation {bcfk,bfkm,bjkm,cefk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
129 over 4494: triangulation {bcfk,bfkm,bjkm,cefm,cfkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
130 over 4494: triangulation {bcfk,bfkm,bjkm,cfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
131 over 4494: triangulation {bcfk,bfkm,bjkm,cfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
132 over 4494: triangulation {bcfk,bfkm,bjkm,cfgm,cfkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
133 over 4494: triangulation {bcfl,bfil,cefi,cfil}/a is not in La(S) because of circuit {l,bci}/a.
134 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
135 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
136 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
137 over 4494: triangulation {bcfl,bfil,cefl,ceil,efil}/a is not in La(S) because of circuit {f,be}/a.
138 over 4494: triangulation {bcfl,bfil,cefl,cekl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
139 over 4494: triangulation {bcfl,bfil,cefl,cekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
140 over 4494: triangulation {bcfl,bfil,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
141 over 4494: triangulation {bcfl,bfil,cefl,celm,cklm,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
142 over 4494: triangulation {bcfl,bfil,cefm,cfil,cfim}/a is not in La(S) because of circuit {l,bci}/a.
143 over 4494: triangulation {bcfl,bfil,cefm,cfkl,cfkm,fikl,fikm}/a is not in La(S) because of circuit {l,bk}/a.
144 over 4494: triangulation {bcfl,bfil,cefm,cfkl,cfkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
145 over 4494: triangulation {bcfl,bfil,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
146 over 4494: triangulation {bcfl,bfil,cefm,cflm,cklm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
147 over 4494: triangulation {bcfl,bfil,cfgi,cfil,efgi}/a is not in La(S) because of circuit {l,bci}/a.
148 over 4494: triangulation {bcfl,bfil,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {l,bci}/a.
149 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
150 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
151 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
152 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
153 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
154 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
155 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
156 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {gl,cfi}/a.
157 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
158 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
159 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
160 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
161 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
162 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
163 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
164 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
165 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
166 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
167 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
168 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
169 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
170 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
171 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
172 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
173 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
174 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
175 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
176 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
177 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
178 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {gl,cfm}/a.
179 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
180 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
181 over 4494: triangulation {bcfl,bfil,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {l,bci}/a.
182 over 4494: triangulation {bcfl,bfil,cfgm,cfkl,cfkm,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
183 over 4494: triangulation {bcfl,bfil,cfgm,cfkl,cfkm,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
184 over 4494: triangulation {bcfl,bfil,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
185 over 4494: triangulation {bcfl,bfil,cfgm,cflm,cklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
186 over 4494: triangulation {bcfl,bfjl,cefi,cfil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
187 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
188 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
189 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
190 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
191 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
192 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
193 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
194 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
195 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
196 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
197 over 4494: triangulation {bcfl,bfjl,cefl,ceil,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
198 over 4494: triangulation {bcfl,bfjl,cefl,ceil,efjl,eijl}/a is not in La(S) because of circuit {f,be}/a.
199 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
200 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
201 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
202 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
203 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
204 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
205 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
206 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
207 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
208 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
209 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
210 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
211 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
212 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
213 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
214 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
215 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
216 over 4494: triangulation {bcfl,bfjl,cefm,cfil,cfim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
217 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
218 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
219 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
220 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
221 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
222 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
223 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cilm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
224 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cilm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
225 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
226 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
227 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
228 over 4494: triangulation {bcfl,bfjl,cfgi,cfil,efgi,fijl}/a is not in La(S) because of circuit {j,bi}/a.
229 over 4494: triangulation {bcfl,bfjl,cfgi,cfil,efgm,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
230 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
231 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
232 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
233 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
234 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
235 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
236 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
237 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
238 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
239 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
240 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
241 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
242 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
243 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
244 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
245 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
246 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
247 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
248 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
249 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
250 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
251 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
252 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
253 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
254 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
255 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
256 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
257 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
258 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
259 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
260 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
261 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
262 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
263 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
264 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
265 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
266 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
267 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
268 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
269 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
270 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
271 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
272 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
273 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
274 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
275 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
276 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
277 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
278 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
279 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
280 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
281 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
282 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
283 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
284 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
285 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
286 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
287 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
288 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
289 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
290 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
291 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
292 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
293 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
294 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
295 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
296 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
297 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
298 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
299 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
300 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
301 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
302 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
303 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
304 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
305 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
306 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
307 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
308 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
309 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
310 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
311 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
312 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
313 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
314 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
315 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
316 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
317 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
318 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
319 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
320 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
321 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
322 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
323 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
324 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
325 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
326 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
327 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
328 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
329 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
330 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
331 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
332 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
333 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
334 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
335 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
336 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
337 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
338 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
339 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
340 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
341 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
342 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
343 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
344 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
345 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
346 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
347 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
348 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
349 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
350 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
351 over 4494: triangulation {bcfl,bfjl,cfgm,cfil,cfim,efgm,fijl}/a is not in La(S) because of circuit {j,bi}/a.
352 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
353 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
354 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
355 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
356 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
357 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
358 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cilm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
359 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cilm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
360 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
361 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
362 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
363 over 4494: triangulation {bcfl,bflm,bilm,cefk,cfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
364 over 4494: triangulation {bcfl,bflm,bilm,cefl,cekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
365 over 4494: triangulation {bcfl,bflm,bilm,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {f,be}/a.
366 over 4494: triangulation {bcfl,bflm,bilm,cefl,celm,cklm,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
367 over 4494: triangulation {bcfl,bflm,bilm,cefm,cfkl,cfkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
368 over 4494: triangulation {bcfl,bflm,bilm,cefm,cflm,cilm}/a is not in La(S) because of circuit {fl,bcm}/a.
369 over 4494: triangulation {bcfl,bflm,bilm,cefm,cflm,cklm,iklm}/a is not in La(S) because of circuit {fl,bcm}/a.
370 over 4494: triangulation {bcfl,bflm,bilm,cfgk,cfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
371 over 4494: triangulation {bcfl,bflm,bilm,cfgk,cfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
[1;31m372 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a belongs to La(S)[1;0m
373 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
374 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
375 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
376 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
377 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
378 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
379 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
380 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
381 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
382 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {gl,cfm}/a.
383 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
384 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
385 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cfkl,cfkm,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
386 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
387 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cflm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
388 over 4494: triangulation {bcfl,bflm,bjlm,cefk,cfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
389 over 4494: triangulation {bcfl,bflm,bjlm,cefk,cfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
390 over 4494: triangulation {bcfl,bflm,bjlm,cefl,cekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
391 over 4494: triangulation {bcfl,bflm,bjlm,cefl,cekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
392 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cilm,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
393 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cklm,eflm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
394 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cklm,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
395 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cfkl,cfkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
396 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cfkl,cfkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
397 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
398 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bcm}/a.
399 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
400 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
401 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
402 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
403 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
404 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
405 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
406 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfk}/a.
407 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
408 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
409 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
410 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
411 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
412 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
413 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
414 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
415 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
416 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
417 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
418 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
419 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
420 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
421 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
422 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
423 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
424 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cfkl,cfkm,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
425 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cfkl,cfkm,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
426 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
427 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
428 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
429 over 4494: triangulation {bcfm,bcim,cefm}/a is not in La(S) because of circuit {f,be}/a.
430 over 4494: triangulation {bcfm,bcim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
431 over 4494: triangulation {bcfm,bcjm,cefm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
432 over 4494: triangulation {bcfm,bcjm,cefm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
433 over 4494: triangulation {bcfm,bcjm,cfgm,cijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
434 over 4494: triangulation {bcfm,bcjm,cfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
435 over 4494: triangulation {bcfm,bckm,bikm,cefm}/a is not in La(S) because of circuit {k,ci}/a.
436 over 4494: triangulation {bcfm,bckm,bikm,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
437 over 4494: triangulation {bcfm,bckm,bjkm,cefm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
438 over 4494: triangulation {bcfm,bckm,bjkm,cfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
439 over 4494: triangulation {bcfm,bclm,bilm,cefm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
440 over 4494: triangulation {bcfm,bclm,bilm,cefm,cklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
441 over 4494: triangulation {bcfm,bclm,bilm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {l,bci}/a.
442 over 4494: triangulation {bcfm,bclm,bilm,cfgm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
443 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
444 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
445 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
446 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
447 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
448 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
449 over 4494: triangulation {bcgi,begi}/a is not in La(S) because of circuit {g,ce}/a.
450 over 4494: triangulation {bcgi,begm,bgim}/a is not in La(S) because of circuit {m,ei}/a.
451 over 4494: triangulation {bcgi,bfgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
452 over 4494: triangulation {bcgi,bfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
453 over 4494: triangulation {bcgi,bfgm,bgim,efgm}/a is not in La(S) because of circuit {f,be}/a.
454 over 4494: triangulation {bcgj,begj,cgij,egij}/a is not in La(S) because of circuit {j,bi}/a.
455 over 4494: triangulation {bcgj,begj,cgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
456 over 4494: triangulation {bcgj,begj,cgjk,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
457 over 4494: triangulation {bcgj,begj,cgjk,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
458 over 4494: triangulation {bcgj,begj,cgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
459 over 4494: triangulation {bcgj,begj,cgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
460 over 4494: triangulation {bcgj,begj,cgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
461 over 4494: triangulation {bcgj,begj,cgjm,cijm,egjm}/a is not in La(S) because of circuit {g,ce}/a.
462 over 4494: triangulation {bcgj,begj,cgjm,cjkm,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
463 over 4494: triangulation {bcgj,begm,bgjm,cgij,gijm}/a is not in La(S) because of circuit {j,bi}/a.
464 over 4494: triangulation {bcgj,begm,bgjm,cgjk,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
465 over 4494: triangulation {bcgj,begm,bgjm,cgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
466 over 4494: triangulation {bcgj,begm,bgjm,cgjm,cijm}/a is not in La(S) because of circuit {gj,bcm}/a.
467 over 4494: triangulation {bcgj,begm,bgjm,cgjm,cjkm,ijkm}/a is not in La(S) because of circuit {gj,bcm}/a.
468 over 4494: triangulation {bcgj,bfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
469 over 4494: triangulation {bcgj,bfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
470 over 4494: triangulation {bcgj,bfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
471 over 4494: triangulation {bcgj,bfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
472 over 4494: triangulation {bcgj,bfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
473 over 4494: triangulation {bcgj,bfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
474 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
475 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
476 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
477 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
478 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
479 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
480 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
481 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
482 over 4494: triangulation {bcgj,bfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {f,be}/a.
483 over 4494: triangulation {bcgj,bfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {fj,bm}/a.
484 over 4494: triangulation {bcgj,bfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
485 over 4494: triangulation {bcgj,bfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
486 over 4494: triangulation {bcgj,bfgm,bgjm,cgij,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
487 over 4494: triangulation {bcgj,bfgm,bgjm,cgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
488 over 4494: triangulation {bcgj,bfgm,bgjm,cgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
489 over 4494: triangulation {bcgj,bfgm,bgjm,cgjm,cijm,efgm}/a is not in La(S) because of circuit {gj,bcm}/a.
490 over 4494: triangulation {bcgj,bfgm,bgjm,cgjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {gj,bcm}/a.
491 over 4494: triangulation {bcgk,begi,bgik}/a is not in La(S) because of circuit {k,ci}/a.
492 over 4494: triangulation {bcgk,begj,bgjk,egij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
493 over 4494: triangulation {bcgk,begj,bgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,bek}/a.
494 over 4494: triangulation {bcgk,begj,bgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
495 over 4494: triangulation {bcgk,begj,bgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
496 over 4494: triangulation {bcgk,begj,bgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
497 over 4494: triangulation {bcgk,begk,beik}/a is not in La(S) because of circuit {g,ce}/a.
498 over 4494: triangulation {bcgk,begk,bejk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
499 over 4494: triangulation {bcgk,begk,bejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
500 over 4494: triangulation {bcgk,begk,bekm,bikm}/a is not in La(S) because of circuit {g,ce}/a.
501 over 4494: triangulation {bcgk,begk,bekm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
502 over 4494: triangulation {bcgk,begm,bgik,bgim}/a is not in La(S) because of circuit {m,ei}/a.
503 over 4494: triangulation {bcgk,begm,bgjk,bgjm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
504 over 4494: triangulation {bcgk,begm,bgjk,bgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
505 over 4494: triangulation {bcgk,begm,bgkm,bikm}/a is not in La(S) because of circuit {gm,ek}/a.
506 over 4494: triangulation {bcgk,begm,bgkm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
507 over 4494: triangulation {bcgk,bfgi,bgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
508 over 4494: triangulation {bcgk,bfgi,bgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
509 over 4494: triangulation {bcgk,bfgj,bgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
510 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
511 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
512 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
513 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
514 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
515 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {j,bi}/a.
516 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
517 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
518 over 4494: triangulation {bcgk,bfgk,bfik,efgi,fgik}/a is not in La(S) because of circuit {fk,bgi}/a.
519 over 4494: triangulation {bcgk,bfgk,bfik,efgk,efik}/a is not in La(S) because of circuit {f,be}/a.
520 over 4494: triangulation {bcgk,bfgk,bfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
521 over 4494: triangulation {bcgk,bfgk,bfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {fk,bgi}/a.
522 over 4494: triangulation {bcgk,bfgk,bfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
523 over 4494: triangulation {bcgk,bfgk,bfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
524 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
525 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
526 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
527 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
528 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
529 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
530 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
531 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
532 over 4494: triangulation {bcgk,bfgk,bfkm,bikm,efgk,efkm}/a is not in La(S) because of circuit {f,be}/a.
533 over 4494: triangulation {bcgk,bfgk,bfkm,bikm,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
534 over 4494: triangulation {bcgk,bfgk,bfkm,bjkm,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
535 over 4494: triangulation {bcgk,bfgk,bfkm,bjkm,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
536 over 4494: triangulation {bcgk,bfgm,bgik,bgim,efgm}/a is not in La(S) because of circuit {k,ci}/a.
537 over 4494: triangulation {bcgk,bfgm,bgjk,bgjm,efgm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
538 over 4494: triangulation {bcgk,bfgm,bgjk,bgjm,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
539 over 4494: triangulation {bcgk,bfgm,bgkm,bikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
540 over 4494: triangulation {bcgk,bfgm,bgkm,bjkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
541 over 4494: triangulation {bcgl,begi,bgil,cgil}/a is not in La(S) because of circuit {l,bci}/a.
542 over 4494: triangulation {bcgl,begi,bgil,cgkl,gikl}/a is not in La(S) because of circuit {l,bk}/a.
543 over 4494: triangulation {bcgl,begj,bgjl,cgil,egij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
544 over 4494: triangulation {bcgl,begj,bgjl,cgil,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
545 over 4494: triangulation {bcgl,begj,bgjl,cgil,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
546 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
547 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
548 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
549 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
550 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
551 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
552 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
553 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
554 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
555 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
556 over 4494: triangulation {bcgl,begj,bgjl,cglm,cilm,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
557 over 4494: triangulation {bcgl,begj,bgjl,cglm,cklm,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
558 over 4494: triangulation {bcgl,begj,bgjl,cglm,cklm,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
559 over 4494: triangulation {bcgl,begl,beil,cgil,egil}/a is not in La(S) because of circuit {g,ce}/a.
560 over 4494: triangulation {bcgl,begl,beil,cgkl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
561 over 4494: triangulation {bcgl,begl,beil,cgkl,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
562 over 4494: triangulation {bcgl,begl,bejl,cgil,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
563 over 4494: triangulation {bcgl,begl,bejl,cgil,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
564 over 4494: triangulation {bcgl,begl,bejl,cgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
565 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
566 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
567 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
568 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
569 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
570 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
571 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
572 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
573 over 4494: triangulation {bcgl,begl,bejl,cglm,cilm,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
574 over 4494: triangulation {bcgl,begl,bejl,cglm,cklm,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
575 over 4494: triangulation {bcgl,begl,bejl,cglm,cklm,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
576 over 4494: triangulation {bcgl,begl,belm,bilm,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
577 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
578 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
579 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
580 over 4494: triangulation {bcgl,begl,belm,bilm,cglm,cilm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
581 over 4494: triangulation {bcgl,begl,belm,bilm,cglm,cklm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
582 over 4494: triangulation {bcgl,begl,belm,bjlm,cgil,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
583 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
584 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
585 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
586 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
587 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
588 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cilm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
589 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cklm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
590 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cklm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
591 over 4494: triangulation {bcgl,begm,bgil,bgim,cgil}/a is not in La(S) because of circuit {l,bci}/a.
592 over 4494: triangulation {bcgl,begm,bgil,bgim,cgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
593 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgil,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
594 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgil,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
595 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
596 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
597 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
598 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
599 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
600 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
601 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cilm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
602 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cklm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
603 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cklm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
604 over 4494: triangulation {bcgl,begm,bglm,bilm,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
605 over 4494: triangulation {bcgl,begm,bglm,bilm,cgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
606 over 4494: triangulation {bcgl,begm,bglm,bilm,cgkl,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
607 over 4494: triangulation {bcgl,begm,bglm,bilm,cglm,cilm}/a is not in La(S) because of circuit {gl,bcm}/a.
608 over 4494: triangulation {bcgl,begm,bglm,bilm,cglm,cklm,iklm}/a is not in La(S) because of circuit {gl,bcm}/a.
609 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgil,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
610 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
611 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
612 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
613 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
614 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,bcm}/a.
615 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
616 over 4494: triangulation {bcgl,bfgi,bgil,cgil,efgi}/a is not in La(S) because of circuit {l,bci}/a.
617 over 4494: triangulation {bcgl,bfgi,bgil,cgil,efgm,fgim}/a is not in La(S) because of circuit {l,bci}/a.
618 over 4494: triangulation {bcgl,bfgi,bgil,cgkl,efgi,gikl}/a is not in La(S) because of circuit {l,bk}/a.
619 over 4494: triangulation {bcgl,bfgi,bgil,cgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
620 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgi,fgij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
621 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
622 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
623 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
624 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {j,bi}/a.
625 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
626 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
627 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
628 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
629 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
630 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
631 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
632 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
633 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
634 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
635 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
636 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
637 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
638 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
639 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
640 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
641 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
642 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
643 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
644 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
645 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
646 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
647 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cilm,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
648 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cilm,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
649 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
650 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
651 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
652 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
653 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgi,fgil}/a is not in La(S) because of circuit {fl,bgi}/a.
654 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
655 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
656 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
657 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
658 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
659 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
660 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
661 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
662 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
663 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
664 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
665 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
666 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
667 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
668 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
669 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
670 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
671 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
672 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
673 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
[1;31m674 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a belongs to La(S)[1;0m
675 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
676 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
677 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
678 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {fl,bgj}/a.
679 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
680 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {fl,bgj}/a.
681 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
682 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
683 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
684 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {f,be}/a.
685 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
686 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
687 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
688 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
689 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
690 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
691 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
692 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
693 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
694 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
695 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
696 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
697 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
698 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
699 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
700 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
701 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
702 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
703 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
704 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
705 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
706 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
707 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
708 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
709 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
710 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
711 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
712 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
713 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
714 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
715 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
716 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
717 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
718 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
719 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
720 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
721 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
722 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
723 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
724 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
725 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
726 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
727 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
728 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
729 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
730 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
731 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
732 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
733 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
734 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
735 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
736 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
737 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
738 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
739 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
740 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
741 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
742 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
743 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
744 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
745 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
746 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
747 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
748 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
749 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
750 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
751 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
752 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
753 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
754 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
755 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
756 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
757 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
758 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
759 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
760 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {fl,bgj}/a.
761 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
762 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
763 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
764 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,bgj}/a.
765 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
766 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
767 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgj}/a.
768 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
769 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
770 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
771 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
772 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
773 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
774 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgj}/a.
775 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
776 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
777 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
778 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
779 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
780 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
781 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
782 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
783 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
784 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
785 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
786 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
787 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
788 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
789 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fl,bgm}/a.
790 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
791 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {fl,bgm}/a.
792 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
793 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
794 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
795 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
796 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
797 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
798 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
799 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
800 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
801 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
802 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
803 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
804 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
805 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
806 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
807 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
808 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
809 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
810 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgm}/a.
811 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
812 over 4494: triangulation {bcgl,bfgm,bgil,bgim,cgil,efgm}/a is not in La(S) because of circuit {l,bci}/a.
813 over 4494: triangulation {bcgl,bfgm,bgil,bgim,cgkl,efgm,gikl}/a is not in La(S) because of circuit {l,bk}/a.
814 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgil,efgm,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
815 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgil,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
816 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
817 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
818 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
819 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
820 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
821 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
822 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cilm,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
823 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cklm,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
824 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cklm,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
825 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgil,efgm,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
826 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
827 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
828 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cglm,cilm,efgm}/a is not in La(S) because of circuit {gl,bcm}/a.
829 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cglm,cklm,efgm,iklm}/a is not in La(S) because of circuit {gl,bcm}/a.
830 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgil,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
831 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
832 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
833 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
834 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
835 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {gl,bcm}/a.
836 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
837 over 4494: triangulation {bcgm,bcim,begm}/a is not in La(S) because of circuit {g,ce}/a.
838 over 4494: triangulation {bcgm,bcim,bfgm,efgm}/a is not in La(S) because of circuit {f,be}/a.
839 over 4494: triangulation {bcgm,bcjm,begm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
840 over 4494: triangulation {bcgm,bcjm,begm,cjkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
841 over 4494: triangulation {bcgm,bcjm,bfgm,cijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
842 over 4494: triangulation {bcgm,bcjm,bfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
843 over 4494: triangulation {bcgm,bckm,begm,bikm}/a is not in La(S) because of circuit {g,ce}/a.
844 over 4494: triangulation {bcgm,bckm,begm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
845 over 4494: triangulation {bcgm,bckm,bfgm,bikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
846 over 4494: triangulation {bcgm,bckm,bfgm,bjkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
847 over 4494: triangulation {bcgm,bclm,begm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
848 over 4494: triangulation {bcgm,bclm,begm,bilm,cklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
849 over 4494: triangulation {bcgm,bclm,begm,bjlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
850 over 4494: triangulation {bcgm,bclm,begm,bjlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
851 over 4494: triangulation {bcgm,bclm,begm,bjlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
852 over 4494: triangulation {bcgm,bclm,bfgm,bilm,cilm,efgm}/a is not in La(S) because of circuit {l,bci}/a.
853 over 4494: triangulation {bcgm,bclm,bfgm,bilm,cklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
854 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
855 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
856 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
857 over 4494: triangulation {bdei,cdei}/a is not in La(S) because of circuit {d,bc}/a.
858 over 4494: triangulation {bdei,cdek,deik}/a is not in La(S) because of circuit {k,ci}/a.
859 over 4494: triangulation {bdei,cdgi,degi}/a is not in La(S) because of circuit {g,ce}/a.
860 over 4494: triangulation {bdei,cdgk,degi,dgik}/a is not in La(S) because of circuit {k,ci}/a.
861 over 4494: triangulation {bdei,cdgk,degk,deik}/a is not in La(S) because of circuit {g,ce}/a.
862 over 4494: triangulation {bdej,cdei,deij}/a is not in La(S) because of circuit {j,bi}/a.
863 over 4494: triangulation {bdej,cdej,ceij}/a is not in La(S) because of circuit {d,bc}/a.
864 over 4494: triangulation {bdej,cdej,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
865 over 4494: triangulation {bdej,cdej,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
866 over 4494: triangulation {bdej,cdej,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
867 over 4494: triangulation {bdej,cdej,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
868 over 4494: triangulation {bdej,cdek,deij,deik}/a is not in La(S) because of circuit {j,bi}/a.
869 over 4494: triangulation {bdej,cdek,dejk,eijk}/a is not in La(S) because of circuit {jk,di}/a.
870 over 4494: triangulation {bdej,cdek,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
871 over 4494: triangulation {bdej,cdek,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {l,djk}/a.
872 over 4494: triangulation {bdej,cdek,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {l,di}/a.
873 over 4494: triangulation {bdej,cdek,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
874 over 4494: triangulation {bdej,cdek,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
875 over 4494: triangulation {bdej,cdek,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
876 over 4494: triangulation {bdej,cdek,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
877 over 4494: triangulation {bdej,cdek,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {dm,ejk}/a.
878 over 4494: triangulation {bdej,cdek,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
879 over 4494: triangulation {bdej,cdek,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
880 over 4494: triangulation {bdej,cdel,ceil,dejl,eijl}/a is not in La(S) because of circuit {l,cj}/a.
881 over 4494: triangulation {bdej,cdel,cekl,dejl,eijk,ejkl}/a is not in La(S) because of circuit {l,cj}/a.
882 over 4494: triangulation {bdej,cdel,cekl,dejl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
883 over 4494: triangulation {bdej,cdel,cekl,dejl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
884 over 4494: triangulation {bdej,cdel,cekl,dejl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
885 over 4494: triangulation {bdej,cdel,cekl,dejl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
886 over 4494: triangulation {bdej,cdel,celm,cilm,dejl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
887 over 4494: triangulation {bdej,cdel,celm,cklm,dejl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
888 over 4494: triangulation {bdej,cdel,celm,cklm,dejl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
889 over 4494: triangulation {bdej,cdem,cdim,dejm,dijm}/a is not in La(S) because of circuit {m,ei}/a.
890 over 4494: triangulation {bdej,cdem,cdjm,cijm,dejm}/a is not in La(S) because of circuit {dm,cej}/a.
891 over 4494: triangulation {bdej,cdem,cdjm,cjkm,dejm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
892 over 4494: triangulation {bdej,cdem,cdkm,dejm,dijm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
893 over 4494: triangulation {bdej,cdem,cdkm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
894 over 4494: triangulation {bdej,cdem,cdkm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
895 over 4494: triangulation {bdej,cdem,cdkm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
896 over 4494: triangulation {bdej,cdem,cdlm,cilm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
897 over 4494: triangulation {bdej,cdem,cdlm,cklm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
898 over 4494: triangulation {bdej,cdem,cdlm,cklm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
899 over 4494: triangulation {bdej,cdgi,degi,deij}/a is not in La(S) because of circuit {j,bi}/a.
900 over 4494: triangulation {bdej,cdgi,degj,dgij,egij}/a is not in La(S) because of circuit {gj,dei}/a.
901 over 4494: triangulation {bdej,cdgi,degj,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
902 over 4494: triangulation {bdej,cdgi,degm,dejm,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
903 over 4494: triangulation {bdej,cdgj,cgij,degj,egij}/a is not in La(S) because of circuit {g,ce}/a.
904 over 4494: triangulation {bdej,cdgj,cgij,degj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
905 over 4494: triangulation {bdej,cdgj,cgjk,degj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
906 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
907 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
908 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
909 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
910 over 4494: triangulation {bdej,cdgj,cgjm,cijm,degj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
911 over 4494: triangulation {bdej,cdgj,cgjm,cjkm,degj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
912 over 4494: triangulation {bdej,cdgk,degi,deij,dgik}/a is not in La(S) because of circuit {j,bi}/a.
913 over 4494: triangulation {bdej,cdgk,degj,dgij,dgik,egij}/a is not in La(S) because of circuit {gj,dei}/a.
914 over 4494: triangulation {bdej,cdgk,degj,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
915 over 4494: triangulation {bdej,cdgk,degj,dgjk,egij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
916 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,dek}/a.
917 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {gj,dek}/a.
918 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
919 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
920 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
921 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
922 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
923 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
924 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
925 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
926 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
927 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
928 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
929 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
930 over 4494: triangulation {bdej,cdgk,degk,deij,deik}/a is not in La(S) because of circuit {j,bi}/a.
931 over 4494: triangulation {bdej,cdgk,degk,dejk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
932 over 4494: triangulation {bdej,cdgk,degk,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
933 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
934 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
935 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
936 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
937 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
938 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
939 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
940 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
941 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
942 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
943 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
944 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
945 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
946 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
947 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
948 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
949 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
950 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
951 over 4494: triangulation {bdej,cdgk,degm,dejm,dgik,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
952 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
953 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
954 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
955 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
956 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
957 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
958 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
959 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
960 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
961 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
962 over 4494: triangulation {bdej,cdgl,cgil,degl,dejl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
963 over 4494: triangulation {bdej,cdgl,cgil,degl,dejl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
964 over 4494: triangulation {bdej,cdgl,cgil,degm,dejm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
965 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
966 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
967 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
968 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
969 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
970 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
971 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
972 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
973 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
974 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
975 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
976 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
977 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
978 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
979 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
980 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
981 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
982 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
983 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
984 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
985 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
986 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
987 over 4494: triangulation {bdej,cdgl,cglm,cilm,degj,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
988 over 4494: triangulation {bdej,cdgl,cglm,cilm,degl,dejl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
989 over 4494: triangulation {bdej,cdgl,cglm,cilm,degm,dejm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
990 over 4494: triangulation {bdej,cdgl,cglm,cklm,degj,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
991 over 4494: triangulation {bdej,cdgl,cglm,cklm,degj,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
992 over 4494: triangulation {bdej,cdgl,cglm,cklm,degl,dejl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
993 over 4494: triangulation {bdej,cdgl,cglm,cklm,degl,dejl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
994 over 4494: triangulation {bdej,cdgl,cglm,cklm,degm,dejm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
995 over 4494: triangulation {bdej,cdgl,cglm,cklm,degm,dejm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
996 over 4494: triangulation {bdej,cdgm,cdim,degm,dejm,dijm}/a is not in La(S) because of circuit {g,ce}/a.
997 over 4494: triangulation {bdej,cdgm,cdjm,cijm,degm,dejm}/a is not in La(S) because of circuit {g,ce}/a.
998 over 4494: triangulation {bdej,cdgm,cdjm,cjkm,degm,dejm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
999 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1000 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1001 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1002 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1003 over 4494: triangulation {bdej,cdgm,cdlm,cilm,degm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1004 over 4494: triangulation {bdej,cdgm,cdlm,cklm,degm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1005 over 4494: triangulation {bdej,cdgm,cdlm,cklm,degm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1006 over 4494: triangulation {bdek,beik,cdek}/a is not in La(S) because of circuit {d,bc}/a.
1007 over 4494: triangulation {bdek,beik,cdgk,degk}/a is not in La(S) because of circuit {g,ce}/a.
1008 over 4494: triangulation {bdek,bejk,cdek,eijk}/a is not in La(S) because of circuit {j,bi}/a.
1009 over 4494: triangulation {bdek,bejk,cdek,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1010 over 4494: triangulation {bdek,bejk,cdgk,degk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
1011 over 4494: triangulation {bdek,bejk,cdgk,degk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1012 over 4494: triangulation {bdek,bekm,bikm,cdek}/a is not in La(S) because of circuit {m,ei}/a.
1013 over 4494: triangulation {bdek,bekm,bikm,cdgk,degk}/a is not in La(S) because of circuit {g,ce}/a.
1014 over 4494: triangulation {bdek,bekm,bjkm,cdek,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1015 over 4494: triangulation {bdek,bekm,bjkm,cdgk,degk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1016 over 4494: triangulation {bdel,beil,cdek,dekl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
1017 over 4494: triangulation {bdel,beil,cdel,ceil}/a is not in La(S) because of circuit {d,bc}/a.
1018 over 4494: triangulation {bdel,beil,cdel,cekl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1019 over 4494: triangulation {bdel,beil,cdgk,degk,dekl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1020 over 4494: triangulation {bdel,beil,cdgk,degl,dgkl,egil,gikl}/a is not in La(S) because of circuit {l,di}/a.
1021 over 4494: triangulation {bdel,beil,cdgk,degl,dgkl,egkl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
1022 over 4494: triangulation {bdel,beil,cdgl,cgil,degl,egil}/a is not in La(S) because of circuit {g,ce}/a.
1023 over 4494: triangulation {bdel,beil,cdgl,cgkl,degl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1024 over 4494: triangulation {bdel,beil,cdgl,cgkl,degl,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1025 over 4494: triangulation {bdel,bejl,cdek,dekl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
1026 over 4494: triangulation {bdel,bejl,cdek,dekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1027 over 4494: triangulation {bdel,bejl,cdek,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1028 over 4494: triangulation {bdel,bejl,cdek,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1029 over 4494: triangulation {bdel,bejl,cdek,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1030 over 4494: triangulation {bdel,bejl,cdel,ceil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
1031 over 4494: triangulation {bdel,bejl,cdel,cekl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
1032 over 4494: triangulation {bdel,bejl,cdel,cekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1033 over 4494: triangulation {bdel,bejl,cdel,cekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1034 over 4494: triangulation {bdel,bejl,cdel,cekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1035 over 4494: triangulation {bdel,bejl,cdel,cekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1036 over 4494: triangulation {bdel,bejl,cdel,celm,cilm,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1037 over 4494: triangulation {bdel,bejl,cdel,celm,cklm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1038 over 4494: triangulation {bdel,bejl,cdel,celm,cklm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1039 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1040 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1041 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1042 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1043 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1044 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
1045 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
1046 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1047 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1048 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1049 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1050 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1051 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1052 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1053 over 4494: triangulation {bdel,bejl,cdgl,cgil,degl,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
1054 over 4494: triangulation {bdel,bejl,cdgl,cgil,degl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1055 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
1056 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1057 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1058 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1059 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1060 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1061 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1062 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1063 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1064 over 4494: triangulation {bdel,bejl,cdgl,cglm,cilm,degl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1065 over 4494: triangulation {bdel,bejl,cdgl,cglm,cklm,degl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1066 over 4494: triangulation {bdel,bejl,cdgl,cglm,cklm,degl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1067 over 4494: triangulation {bdel,belm,bilm,cdek,dekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1068 over 4494: triangulation {bdel,belm,bilm,cdel,cekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1069 over 4494: triangulation {bdel,belm,bilm,cdel,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
1070 over 4494: triangulation {bdel,belm,bilm,cdel,celm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1071 over 4494: triangulation {bdel,belm,bilm,cdgk,degk,dekl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1072 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1073 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1074 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1075 over 4494: triangulation {bdel,belm,bilm,cdgl,cgil,degl,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1076 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1077 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1078 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1079 over 4494: triangulation {bdel,belm,bilm,cdgl,cglm,cilm,degl,eglm}/a is not in La(S) because of circuit {g,ce}/a.
1080 over 4494: triangulation {bdel,belm,bilm,cdgl,cglm,cklm,degl,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1081 over 4494: triangulation {bdel,belm,bjlm,cdek,dekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1082 over 4494: triangulation {bdel,belm,bjlm,cdek,dekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1083 over 4494: triangulation {bdel,belm,bjlm,cdel,cekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1084 over 4494: triangulation {bdel,belm,bjlm,cdel,cekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1085 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1086 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1087 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1088 over 4494: triangulation {bdel,belm,bjlm,cdgk,degk,dekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1089 over 4494: triangulation {bdel,belm,bjlm,cdgk,degk,dekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1090 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
1091 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1092 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1093 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1094 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1095 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgil,degl,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1096 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1097 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1098 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1099 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1100 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1101 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cilm,degl,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1102 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cklm,degl,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1103 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cklm,degl,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1104 over 4494: triangulation {bdem,bdim,cdek,dekm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1105 over 4494: triangulation {bdem,bdim,cdem,cdim}/a is not in La(S) because of circuit {m,ei}/a.
1106 over 4494: triangulation {bdem,bdim,cdem,cdkm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1107 over 4494: triangulation {bdem,bdim,cdgi,degm,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1108 over 4494: triangulation {bdem,bdim,cdgk,degk,dekm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1109 over 4494: triangulation {bdem,bdim,cdgk,degm,dgik,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1110 over 4494: triangulation {bdem,bdim,cdgk,degm,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1111 over 4494: triangulation {bdem,bdim,cdgm,cdim,degm}/a is not in La(S) because of circuit {g,ce}/a.
1112 over 4494: triangulation {bdem,bdim,cdgm,cdkm,degm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1113 over 4494: triangulation {bdem,bdjm,cdek,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1114 over 4494: triangulation {bdem,bdjm,cdek,dekm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
1115 over 4494: triangulation {bdem,bdjm,cdek,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
1116 over 4494: triangulation {bdem,bdjm,cdek,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
1117 over 4494: triangulation {bdem,bdjm,cdem,cdim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1118 over 4494: triangulation {bdem,bdjm,cdem,cdjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
1119 over 4494: triangulation {bdem,bdjm,cdem,cdjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1120 over 4494: triangulation {bdem,bdjm,cdem,cdkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1121 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
1122 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
1123 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
1124 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1125 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1126 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1127 over 4494: triangulation {bdem,bdjm,cdgi,degm,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1128 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1129 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1130 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1131 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1132 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1133 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
1134 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
1135 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1136 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1137 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1138 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1139 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1140 over 4494: triangulation {bdem,bdjm,cdgl,cgil,degm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
1141 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1142 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1143 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1144 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cilm,degm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
1145 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cklm,degm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
1146 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cklm,degm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1147 over 4494: triangulation {bdem,bdjm,cdgm,cdim,degm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1148 over 4494: triangulation {bdem,bdjm,cdgm,cdjm,cijm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1149 over 4494: triangulation {bdem,bdjm,cdgm,cdjm,cjkm,degm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1150 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1151 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1152 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1153 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1154 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cilm,degm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1155 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cklm,degm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1156 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cklm,degm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1157 over 4494: triangulation {bdem,bdkm,bikm,cdek,dekm}/a is not in La(S) because of circuit {dm,bek}/a.
1158 over 4494: triangulation {bdem,bdkm,bikm,cdem,cdkm}/a is not in La(S) because of circuit {d,bc}/a.
1159 over 4494: triangulation {bdem,bdkm,bikm,cdgk,degk,dekm}/a is not in La(S) because of circuit {g,ce}/a.
1160 over 4494: triangulation {bdem,bdkm,bikm,cdgk,degm,dgkm}/a is not in La(S) because of circuit {gm,ek}/a.
1161 over 4494: triangulation {bdem,bdkm,bikm,cdgm,cdkm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1162 over 4494: triangulation {bdem,bdkm,bjkm,cdek,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1163 over 4494: triangulation {bdem,bdkm,bjkm,cdem,cdkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1164 over 4494: triangulation {bdem,bdkm,bjkm,cdgk,degk,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1165 over 4494: triangulation {bdem,bdkm,bjkm,cdgk,degm,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1166 over 4494: triangulation {bdem,bdkm,bjkm,cdgm,cdkm,degm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1167 over 4494: triangulation {bdem,bdlm,bilm,cdek,dekm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
1168 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
1169 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
1170 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdlm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1171 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degk,dekm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1172 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
1173 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1174 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1175 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgil,degm,dglm,gilm}/a is not in La(S) because of circuit {l,di}/a.
1176 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgkl,degm,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
1177 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgkl,degm,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1178 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cglm,cilm,degm,dglm}/a is not in La(S) because of circuit {gl,cdm}/a.
1179 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cglm,cklm,degm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1180 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdkm,degm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1181 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdlm,cilm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1182 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdlm,cklm,degm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1183 over 4494: triangulation {bdem,bdlm,bjlm,cdek,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1184 over 4494: triangulation {bdem,bdlm,bjlm,cdek,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1185 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1186 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1187 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1188 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1189 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1190 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degk,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1191 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degk,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1192 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1193 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
1194 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1195 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1196 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1197 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgil,degm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1198 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1199 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1200 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1201 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cilm,degm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1202 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cklm,degm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
1203 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cklm,degm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1204 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdkm,degm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1205 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdkm,degm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1206 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cilm,degm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1207 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cklm,degm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1208 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cklm,degm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1209 over 4494: triangulation {bdfi,cdei,defi}/a is not in La(S) because of circuit {f,be}/a.
1210 over 4494: triangulation {bdfi,cdek,defi,deik}/a is not in La(S) because of circuit {k,ci}/a.
1211 over 4494: triangulation {bdfi,cdek,defk,dfik,efik}/a is not in La(S) because of circuit {fk,dei}/a.
1212 over 4494: triangulation {bdfi,cdek,defk,dfik,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1213 over 4494: triangulation {bdfi,cdek,defm,dekm,dfim,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1214 over 4494: triangulation {bdfi,cdem,cdim,defm,dfim}/a is not in La(S) because of circuit {m,ei}/a.
1215 over 4494: triangulation {bdfi,cdem,cdkm,defm,dfim,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1216 over 4494: triangulation {bdfi,cdfi,cefi}/a is not in La(S) because of circuit {d,bc}/a.
1217 over 4494: triangulation {bdfi,cdfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
1218 over 4494: triangulation {bdfi,cdfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
1219 over 4494: triangulation {bdfi,cdfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1220 over 4494: triangulation {bdfi,cdfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1221 over 4494: triangulation {bdfi,cdfk,cefk,dfik,efik}/a is not in La(S) because of circuit {k,ci}/a.
1222 over 4494: triangulation {bdfi,cdfk,cefk,dfik,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1223 over 4494: triangulation {bdfi,cdfk,cefm,cfkm,dfik,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1224 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgi,fgik}/a is not in La(S) because of circuit {k,ci}/a.
1225 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
1226 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1227 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1228 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1229 over 4494: triangulation {bdfi,cdfk,cfgm,cfkm,dfik,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1230 over 4494: triangulation {bdfi,cdfm,cdim,cefm,dfim}/a is not in La(S) because of circuit {dm,cfi}/a.
1231 over 4494: triangulation {bdfi,cdfm,cdim,cfgm,dfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1232 over 4494: triangulation {bdfi,cdfm,cdkm,cefm,dfim,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1233 over 4494: triangulation {bdfi,cdfm,cdkm,cfgm,dfim,dikm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1234 over 4494: triangulation {bdfi,cdgi,defi,degi}/a is not in La(S) because of circuit {g,ce}/a.
1235 over 4494: triangulation {bdfi,cdgi,defm,degm,dfim,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1236 over 4494: triangulation {bdfi,cdgi,dfgi,efgi}/a is not in La(S) because of circuit {dg,cf}/a.
1237 over 4494: triangulation {bdfi,cdgi,dfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1238 over 4494: triangulation {bdfi,cdgi,dfgm,dfim,dgim,efgm}/a is not in La(S) because of circuit {dm,fgi}/a.
1239 over 4494: triangulation {bdfi,cdgk,defi,degi,dgik}/a is not in La(S) because of circuit {k,ci}/a.
1240 over 4494: triangulation {bdfi,cdgk,defi,degk,deik}/a is not in La(S) because of circuit {g,ce}/a.
1241 over 4494: triangulation {bdfi,cdgk,defk,degk,dfik,efik}/a is not in La(S) because of circuit {g,ce}/a.
1242 over 4494: triangulation {bdfi,cdgk,defk,degk,dfik,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1243 over 4494: triangulation {bdfi,cdgk,defm,degk,dekm,dfim,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1244 over 4494: triangulation {bdfi,cdgk,defm,degm,dfim,dgik,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1245 over 4494: triangulation {bdfi,cdgk,defm,degm,dfim,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1246 over 4494: triangulation {bdfi,cdgk,dfgi,dgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
1247 over 4494: triangulation {bdfi,cdgk,dfgi,dgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1248 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgi,fgik}/a is not in La(S) because of circuit {dg,cf}/a.
1249 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgk,efik}/a is not in La(S) because of circuit {dg,cf}/a.
1250 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1251 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1252 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1253 over 4494: triangulation {bdfi,cdgk,dfgm,dfim,dgik,dgim,efgm}/a is not in La(S) because of circuit {dm,fgi}/a.
1254 over 4494: triangulation {bdfi,cdgk,dfgm,dfim,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
1255 over 4494: triangulation {bdfi,cdgm,cdim,defm,degm,dfim}/a is not in La(S) because of circuit {g,ce}/a.
1256 over 4494: triangulation {bdfi,cdgm,cdim,dfgm,dfim,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
1257 over 4494: triangulation {bdfi,cdgm,cdkm,defm,degm,dfim,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1258 over 4494: triangulation {bdfi,cdgm,cdkm,dfgm,dfim,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
1259 over 4494: triangulation {bdfj,cdei,defi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1260 over 4494: triangulation {bdfj,cdei,defj,deij}/a is not in La(S) because of circuit {f,be}/a.
1261 over 4494: triangulation {bdfj,cdej,ceij,defj}/a is not in La(S) because of circuit {f,be}/a.
1262 over 4494: triangulation {bdfj,cdej,cejk,defj,eijk}/a is not in La(S) because of circuit {k,ci}/a.
1263 over 4494: triangulation {bdfj,cdej,cejk,defj,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1264 over 4494: triangulation {bdfj,cdej,cejm,cijm,defj}/a is not in La(S) because of circuit {m,ei}/a.
1265 over 4494: triangulation {bdfj,cdej,cejm,cjkm,defj,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1266 over 4494: triangulation {bdfj,cdek,defi,deik,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1267 over 4494: triangulation {bdfj,cdek,defj,deij,deik}/a is not in La(S) because of circuit {k,ci}/a.
1268 over 4494: triangulation {bdfj,cdek,defj,dejk,eijk}/a is not in La(S) because of circuit {f,be}/a.
1269 over 4494: triangulation {bdfj,cdek,defj,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1270 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
1271 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
1272 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1273 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1274 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1275 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1276 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
1277 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1278 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
1279 over 4494: triangulation {bdfj,cdek,defk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1280 over 4494: triangulation {bdfj,cdek,defk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1281 over 4494: triangulation {bdfj,cdek,defk,dfjk,efik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1282 over 4494: triangulation {bdfj,cdek,defk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,dej}/a.
1283 over 4494: triangulation {bdfj,cdek,defk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1284 over 4494: triangulation {bdfj,cdek,defk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1285 over 4494: triangulation {bdfj,cdek,defk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1286 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1287 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1288 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1289 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1290 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1291 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1292 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1293 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1294 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1295 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1296 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {l,di}/a.
1297 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1298 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1299 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1300 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1301 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1302 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1303 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1304 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1305 over 4494: triangulation {bdfj,cdek,defm,dekm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1306 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1307 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1308 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1309 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1310 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1311 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1312 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1313 over 4494: triangulation {bdfj,cdel,ceil,defj,dejl,eijl}/a is not in La(S) because of circuit {f,be}/a.
1314 over 4494: triangulation {bdfj,cdel,ceil,defl,dfjl,efil,fijl}/a is not in La(S) because of circuit {l,di}/a.
1315 over 4494: triangulation {bdfj,cdel,ceil,defl,dfjl,efjl,eijl}/a is not in La(S) because of circuit {fl,dej}/a.
1316 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
1317 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1318 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1319 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1320 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1321 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {k,ci}/a.
1322 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1323 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1324 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1325 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1326 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1327 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1328 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1329 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1330 over 4494: triangulation {bdfj,cdel,celm,cilm,defj,dejl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1331 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
1332 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,eflm,fijl,film}/a is not in La(S) because of circuit {m,ei}/a.
1333 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1334 over 4494: triangulation {bdfj,cdel,celm,cklm,defj,dejl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1335 over 4494: triangulation {bdfj,cdel,celm,cklm,defj,dejl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1336 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1337 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1338 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1339 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1340 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1341 over 4494: triangulation {bdfj,cdem,cdim,defj,dejm,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1342 over 4494: triangulation {bdfj,cdem,cdim,defm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
1343 over 4494: triangulation {bdfj,cdem,cdim,defm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1344 over 4494: triangulation {bdfj,cdem,cdjm,cijm,defj,dejm}/a is not in La(S) because of circuit {f,be}/a.
1345 over 4494: triangulation {bdfj,cdem,cdjm,cijm,defm,dfjm}/a is not in La(S) because of circuit {fj,bm}/a.
1346 over 4494: triangulation {bdfj,cdem,cdjm,cjkm,defj,dejm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1347 over 4494: triangulation {bdfj,cdem,cdjm,cjkm,defm,dfjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1348 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,dijm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1349 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
1350 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1351 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
1352 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1353 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1354 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1355 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1356 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1357 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1358 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1359 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1360 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defj,dejm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1361 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {l,di}/a.
1362 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1363 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1364 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defj,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1365 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defj,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1366 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1367 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1368 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1369 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1370 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1371 over 4494: triangulation {bdfj,cdfi,cefi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1372 over 4494: triangulation {bdfj,cdfi,cefm,cfim,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1373 over 4494: triangulation {bdfj,cdfi,cfgi,dfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1374 over 4494: triangulation {bdfj,cdfi,cfgi,dfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1375 over 4494: triangulation {bdfj,cdfi,cfgm,cfim,dfij,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1376 over 4494: triangulation {bdfj,cdfj,cefi,cfij}/a is not in La(S) because of circuit {d,bc}/a.
1377 over 4494: triangulation {bdfj,cdfj,cefj,ceij}/a is not in La(S) because of circuit {d,bc}/a.
1378 over 4494: triangulation {bdfj,cdfj,cefj,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
1379 over 4494: triangulation {bdfj,cdfj,cefj,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1380 over 4494: triangulation {bdfj,cdfj,cefj,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
1381 over 4494: triangulation {bdfj,cdfj,cefj,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1382 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
1383 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,cej}/a.
1384 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1385 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1386 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1387 over 4494: triangulation {bdfj,cdfj,cefm,cfij,cfim}/a is not in La(S) because of circuit {m,ei}/a.
1388 over 4494: triangulation {bdfj,cdfj,cefm,cfjk,cfkm,fijk,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1389 over 4494: triangulation {bdfj,cdfj,cefm,cfjk,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1390 over 4494: triangulation {bdfj,cdfj,cefm,cfjm,cijm}/a is not in La(S) because of circuit {jm,fi}/a.
1391 over 4494: triangulation {bdfj,cdfj,cefm,cfjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1392 over 4494: triangulation {bdfj,cdfj,cfgi,cfij,efgi}/a is not in La(S) because of circuit {g,ce}/a.
1393 over 4494: triangulation {bdfj,cdfj,cfgi,cfij,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1394 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {d,bc}/a.
1395 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {g,ce}/a.
1396 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1397 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1398 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1399 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1400 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1401 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1402 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1403 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1404 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1405 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1406 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1407 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1408 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
1409 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {gj,cfm}/a.
1410 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1411 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {gj,cfm}/a.
1412 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
1413 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1414 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1415 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1416 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1417 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1418 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1419 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1420 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1421 over 4494: triangulation {bdfj,cdfj,cfgm,cfij,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1422 over 4494: triangulation {bdfj,cdfj,cfgm,cfjk,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1423 over 4494: triangulation {bdfj,cdfj,cfgm,cfjk,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1424 over 4494: triangulation {bdfj,cdfj,cfgm,cfjm,cijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1425 over 4494: triangulation {bdfj,cdfj,cfgm,cfjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1426 over 4494: triangulation {bdfj,cdfk,cefk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1427 over 4494: triangulation {bdfj,cdfk,cefk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1428 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1429 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {dk,cj}/a.
1430 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1431 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1432 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1433 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1434 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1435 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1436 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1437 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1438 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1439 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1440 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1441 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1442 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1443 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfij,dfik,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1444 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjk,fijk,fikm}/a is not in La(S) because of circuit {jk,di}/a.
1445 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjk,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1446 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1447 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {l,di}/a.
1448 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1449 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1450 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1451 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1452 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgi,fgik}/a is not in La(S) because of circuit {j,bi}/a.
1453 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgk,efik}/a is not in La(S) because of circuit {j,bi}/a.
1454 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1455 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1456 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1457 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1458 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1459 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1460 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1461 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1462 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1463 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1464 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1465 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1466 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1467 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1468 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1469 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1470 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1471 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1472 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1473 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1474 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1475 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1476 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1477 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1478 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1479 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1480 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1481 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1482 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1483 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1484 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1485 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1486 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfij,dfik,efgm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1487 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjk,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1488 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjk,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1489 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1490 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1491 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1492 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1493 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1494 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1495 over 4494: triangulation {bdfj,cdfl,cefi,cfil,dfjl,fijl}/a is not in La(S) because of circuit {l,cj}/a.
1496 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1497 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efik,fijl,fikl}/a is not in La(S) because of circuit {k,ci}/a.
1498 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1499 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1500 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1501 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1502 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1503 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1504 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1505 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1506 over 4494: triangulation {bdfj,cdfl,cefl,ceil,dfjl,efil,fijl}/a is not in La(S) because of circuit {el,cfi}/a.
1507 over 4494: triangulation {bdfj,cdfl,cefl,ceil,dfjl,efjl,eijl}/a is not in La(S) because of circuit {l,cj}/a.
1508 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {k,ci}/a.
1509 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {l,cj}/a.
1510 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1511 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1512 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1513 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1514 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1515 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1516 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1517 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1518 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,eflm,fijl,film}/a is not in La(S) because of circuit {m,ei}/a.
1519 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1520 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1521 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1522 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1523 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1524 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1525 over 4494: triangulation {bdfj,cdfl,cefm,cfil,cfim,dfjl,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1526 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1527 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijl,fikl,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1528 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1529 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1530 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1531 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1532 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cilm,dfjl,fijl,film}/a is not in La(S) because of circuit {lm,cfi}/a.
1533 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cilm,dfjl,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1534 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1535 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1536 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1537 over 4494: triangulation {bdfj,cdfl,cfgi,cfil,dfjl,efgi,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1538 over 4494: triangulation {bdfj,cdfl,cfgi,cfil,dfjl,efgm,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1539 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1540 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {k,ci}/a.
1541 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1542 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1543 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1544 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1545 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1546 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1547 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1548 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1549 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1550 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1551 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1552 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1553 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1554 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1555 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1556 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1557 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1558 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1559 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
1560 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgi,fgil,fijl}/a is not in La(S) because of circuit {gl,cfi}/a.
1561 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
1562 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1563 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
1564 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1565 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
1566 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1567 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1568 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1569 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
1570 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1571 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1572 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
1573 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
1574 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1575 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1576 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1577 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1578 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
1579 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1580 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1581 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1582 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1583 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1584 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1585 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1586 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1587 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1588 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1589 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1590 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1591 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
1592 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1593 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1594 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1595 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1596 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
1597 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1598 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1599 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1600 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1601 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1602 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1603 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1604 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1605 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1606 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1607 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1608 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1609 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1610 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1611 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1612 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1613 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1614 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1615 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1616 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1617 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1618 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1619 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1620 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1621 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1622 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1623 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1624 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1625 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1626 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1627 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1628 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1629 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1630 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1631 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1632 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1633 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1634 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1635 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1636 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
1637 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
1638 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1639 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
1640 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1641 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1642 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1643 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
1644 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1645 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1646 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {gl,cfm}/a.
1647 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1648 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1649 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1650 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1651 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1652 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1653 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1654 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1655 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1656 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1657 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
1658 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
1659 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1660 over 4494: triangulation {bdfj,cdfl,cfgm,cfil,cfim,dfjl,efgm,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1661 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1662 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1663 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1664 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1665 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1666 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1667 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cilm,dfjl,efgm,fijl,film}/a is not in La(S) because of circuit {lm,cfi}/a.
1668 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cilm,dfjl,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1669 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1670 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1671 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1672 over 4494: triangulation {bdfj,cdfm,cdim,cefm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
1673 over 4494: triangulation {bdfj,cdfm,cdim,cefm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1674 over 4494: triangulation {bdfj,cdfm,cdim,cfgm,dfij,dfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1675 over 4494: triangulation {bdfj,cdfm,cdim,cfgm,dfjm,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1676 over 4494: triangulation {bdfj,cdfm,cdjm,cefm,cijm,dfjm}/a is not in La(S) because of circuit {fj,bm}/a.
1677 over 4494: triangulation {bdfj,cdfm,cdjm,cefm,cjkm,dfjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1678 over 4494: triangulation {bdfj,cdfm,cdjm,cfgm,cijm,dfjm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1679 over 4494: triangulation {bdfj,cdfm,cdjm,cfgm,cjkm,dfjm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1680 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1681 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1682 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1683 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1684 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1685 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1686 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1687 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1688 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfij,dfim,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1689 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1690 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1691 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1692 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1693 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1694 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1695 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1696 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {l,di}/a.
1697 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1698 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1699 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1700 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1701 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1702 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1703 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1704 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjl,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
1705 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjl,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1706 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1707 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1708 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1709 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1710 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1711 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1712 over 4494: triangulation {bdfj,cdgi,defi,degi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1713 over 4494: triangulation {bdfj,cdgi,defj,degi,deij}/a is not in La(S) because of circuit {g,ce}/a.
1714 over 4494: triangulation {bdfj,cdgi,defj,degj,dgij,egij}/a is not in La(S) because of circuit {gj,dei}/a.
1715 over 4494: triangulation {bdfj,cdgi,defj,degj,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1716 over 4494: triangulation {bdfj,cdgi,defj,degm,dejm,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1717 over 4494: triangulation {bdfj,cdgi,defm,degm,dfij,dfim,dgim}/a is not in La(S) because of circuit {j,bi}/a.
1718 over 4494: triangulation {bdfj,cdgi,defm,degm,dfjm,dgim,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1719 over 4494: triangulation {bdfj,cdgi,dfgi,dfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1720 over 4494: triangulation {bdfj,cdgi,dfgi,dfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1721 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgi,fgij}/a is not in La(S) because of circuit {df,bg}/a.
1722 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgj,egij}/a is not in La(S) because of circuit {df,bg}/a.
1723 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1724 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1725 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1726 over 4494: triangulation {bdfj,cdgi,dfgm,dfij,dfim,dgim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1727 over 4494: triangulation {bdfj,cdgi,dfgm,dfjm,dgim,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1728 over 4494: triangulation {bdfj,cdgj,cgij,defj,degj,egij}/a is not in La(S) because of circuit {g,ce}/a.
1729 over 4494: triangulation {bdfj,cdgj,cgij,defj,degj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1730 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgi,fgij}/a is not in La(S) because of circuit {dg,cf}/a.
1731 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgj,egij}/a is not in La(S) because of circuit {dg,cf}/a.
1732 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1733 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1734 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1735 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1736 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1737 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1738 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1739 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1740 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1741 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1742 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
1743 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1744 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1745 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1746 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1747 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1748 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1749 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,defj,degj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
1750 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,dfgj,efgj,egjm}/a is not in La(S) because of circuit {dg,cf}/a.
1751 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,dfgj,efgm,fgjm}/a is not in La(S) because of circuit {dg,cf}/a.
1752 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,defj,degj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1753 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,dfgj,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1754 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,dfgj,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1755 over 4494: triangulation {bdfj,cdgk,defi,degi,dfij,dgik}/a is not in La(S) because of circuit {j,bi}/a.
1756 over 4494: triangulation {bdfj,cdgk,defi,degk,deik,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1757 over 4494: triangulation {bdfj,cdgk,defj,degi,deij,dgik}/a is not in La(S) because of circuit {k,ci}/a.
1758 over 4494: triangulation {bdfj,cdgk,defj,degj,dgij,dgik,egij}/a is not in La(S) because of circuit {gj,dei}/a.
1759 over 4494: triangulation {bdfj,cdgk,defj,degj,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1760 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
1761 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,dek}/a.
1762 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {gj,dek}/a.
1763 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1764 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1765 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
1766 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
1767 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
1768 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1769 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1770 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1771 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1772 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1773 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1774 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1775 over 4494: triangulation {bdfj,cdgk,defj,degk,deij,deik}/a is not in La(S) because of circuit {g,ce}/a.
1776 over 4494: triangulation {bdfj,cdgk,defj,degk,dejk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1777 over 4494: triangulation {bdfj,cdgk,defj,degk,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1778 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1779 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1780 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1781 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1782 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1783 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1784 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1785 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1786 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1787 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
1788 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
1789 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
1790 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1791 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1792 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1793 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1794 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1795 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1796 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgik,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1797 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1798 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1799 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1800 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1801 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1802 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1803 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1804 over 4494: triangulation {bdfj,cdgk,defk,degk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1805 over 4494: triangulation {bdfj,cdgk,defk,degk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1806 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1807 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1808 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1809 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1810 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1811 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1812 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1813 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1814 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1815 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1816 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1817 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1818 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1819 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1820 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1821 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1822 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1823 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1824 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1825 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1826 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1827 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1828 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1829 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1830 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
1831 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {gl,dek}/a.
1832 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fl,dej}/a.
1833 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1834 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1835 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1836 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1837 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1838 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
1839 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1840 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1841 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1842 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
1843 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1844 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1845 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1846 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1847 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1848 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1849 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1850 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1851 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1852 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1853 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1854 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1855 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1856 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1857 over 4494: triangulation {bdfj,cdgk,defm,degm,dfij,dfim,dgik,dgim}/a is not in La(S) because of circuit {j,bi}/a.
1858 over 4494: triangulation {bdfj,cdgk,defm,degm,dfij,dfim,dgkm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1859 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
1860 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1861 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1862 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1863 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1864 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1865 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1866 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1867 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgik,dgim,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1868 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1869 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1870 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1871 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1872 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1873 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1874 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1875 over 4494: triangulation {bdfj,cdgk,dfgi,dfij,dgik,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1876 over 4494: triangulation {bdfj,cdgk,dfgi,dfij,dgik,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1877 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgi,fgij}/a is not in La(S) because of circuit {k,ci}/a.
1878 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgj,egij}/a is not in La(S) because of circuit {k,ci}/a.
1879 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1880 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1881 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1882 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {df,bg}/a.
1883 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {df,bg}/a.
1884 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {df,bg}/a.
1885 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1886 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1887 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1888 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1889 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1890 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1891 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1892 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
1893 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1894 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
1895 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1896 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1897 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1898 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1899 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
1900 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1901 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
1902 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1903 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1904 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1905 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1906 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1907 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
1908 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1909 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
1910 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1911 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgi,fgik}/a is not in La(S) because of circuit {j,bi}/a.
1912 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgk,efik}/a is not in La(S) because of circuit {j,bi}/a.
1913 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1914 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1915 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1916 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {dg,cf}/a.
1917 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {dg,cf}/a.
1918 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
1919 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1920 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1921 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1922 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1923 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1924 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1925 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1926 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
1927 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1928 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
1929 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1930 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1931 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1932 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1933 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
1934 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1935 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
1936 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1937 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1938 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1939 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1940 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1941 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1942 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1943 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1944 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1945 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1946 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,dgj}/a.
1947 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1948 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,dfk}/a.
1949 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
1950 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1951 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,dgj}/a.
1952 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1953 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1954 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1955 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1956 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,dgj}/a.
1957 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1958 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dgj}/a.
1959 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1960 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1961 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,dfk}/a.
1962 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1963 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1964 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1965 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1966 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,dfk}/a.
1967 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1968 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1969 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1970 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {fg,de}/a.
1971 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {fg,de}/a.
1972 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fg,de}/a.
1973 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fg,de}/a.
1974 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fg,de}/a.
1975 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1976 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1977 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1978 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1979 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1980 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1981 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1982 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1983 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1984 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1985 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1986 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1987 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1988 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1989 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1990 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1991 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1992 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1993 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1994 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1995 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1996 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,dgj}/a.
1997 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1998 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dgj}/a.
1999 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2000 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2001 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2002 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2003 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2004 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2005 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2006 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2007 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2008 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2009 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2010 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2011 over 4494: triangulation {bdfj,cdgk,dfgm,dfij,dfim,dgik,dgim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2012 over 4494: triangulation {bdfj,cdgk,dfgm,dfij,dfim,dgkm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2013 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2014 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2015 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2016 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2017 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2018 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
2019 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2020 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2021 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2022 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2023 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2024 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2025 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2026 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2027 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2028 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2029 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
2030 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2031 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2032 over 4494: triangulation {bdfj,cdgl,cgil,defj,degl,dejl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2033 over 4494: triangulation {bdfj,cdgl,cgil,defj,degl,dejl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2034 over 4494: triangulation {bdfj,cdgl,cgil,defj,degm,dejm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2035 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efil,egil,fijl}/a is not in La(S) because of circuit {g,ce}/a.
2036 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efjl,egil,eijl}/a is not in La(S) because of circuit {fl,dej}/a.
2037 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2038 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2039 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2040 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjl,dflm,dglm,fijl,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2041 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjl,dflm,dglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2042 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2043 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgi,fgij,gijl}/a is not in La(S) because of circuit {df,bg}/a.
2044 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egij,gijl}/a is not in La(S) because of circuit {df,bg}/a.
2045 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2046 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2047 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2048 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2049 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2050 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
2051 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgi,fgil,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2052 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
2053 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2054 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2055 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2056 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {dg,cf}/a.
2057 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2058 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2059 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2060 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2061 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
2062 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2063 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2064 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2065 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2066 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2067 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjl,dflm,dglm,efgm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2068 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjm,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2069 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
2070 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2071 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
2072 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2073 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2074 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2075 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2076 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2077 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2078 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2079 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2080 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2081 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2082 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2083 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2084 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2085 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2086 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2087 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2088 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2089 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2090 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2091 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2092 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
2093 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fl,dej}/a.
2094 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
2095 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
2096 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
2097 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2098 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2099 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2100 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2101 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2102 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2103 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2104 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2105 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2106 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2107 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2108 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2109 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2110 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2111 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2112 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2113 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2114 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2115 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2116 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2117 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2118 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2119 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2120 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2121 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2122 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2123 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2124 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2125 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2126 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2127 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2128 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2129 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2130 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2131 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2132 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2133 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2134 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2135 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2136 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2137 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2138 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2139 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2140 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2141 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2142 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2143 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2144 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2145 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2146 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2147 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2148 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2149 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2150 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2151 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2152 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2153 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2154 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2155 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2156 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2157 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2158 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2159 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2160 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2161 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2162 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2163 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2164 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2165 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2166 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {dg,cf}/a.
2167 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
2168 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2169 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2170 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2171 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2172 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2173 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2174 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2175 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2176 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2177 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2178 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2179 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2180 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2181 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2182 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2183 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2184 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2185 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2186 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2187 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2188 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2189 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2190 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2191 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2192 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2193 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2194 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2195 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2196 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2197 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2198 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2199 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2200 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2201 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2202 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2203 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2204 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2205 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2206 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2207 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2208 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2209 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2210 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2211 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2212 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degj,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2213 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degl,dejl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2214 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degm,dejm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2215 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2216 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
2217 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2218 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjl,dflm,dglm,fijl,film}/a is not in La(S) because of circuit {gl,cdm}/a.
2219 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjl,dflm,dglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2220 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2221 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgj,dgjl,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2222 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgj,dgjl,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2223 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2224 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2225 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {dg,cf}/a.
2226 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2227 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2228 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {fgl,dm}/a.
2229 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2230 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjl,dflm,dglm,efgm,fijl,film}/a is not in La(S) because of circuit {fg,de}/a.
2231 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2232 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2233 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degj,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2234 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degj,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2235 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degl,dejl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2236 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degl,dejl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2237 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degm,dejm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2238 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degm,dejm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2239 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2240 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2241 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2242 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2243 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2244 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2245 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2246 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2247 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2248 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2249 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2250 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2251 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2252 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2253 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2254 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2255 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2256 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2257 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2258 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2259 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2260 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2261 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2262 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2263 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2264 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2265 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2266 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2267 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2268 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2269 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2270 over 4494: triangulation {bdfj,cdgm,cdim,defj,degm,dejm,dijm}/a is not in La(S) because of circuit {g,ce}/a.
2271 over 4494: triangulation {bdfj,cdgm,cdim,defm,degm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
2272 over 4494: triangulation {bdfj,cdgm,cdim,defm,degm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
2273 over 4494: triangulation {bdfj,cdgm,cdim,dfgm,dfij,dfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2274 over 4494: triangulation {bdfj,cdgm,cdim,dfgm,dfjm,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2275 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,defj,degm,dejm}/a is not in La(S) because of circuit {g,ce}/a.
2276 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,defm,degm,dfjm}/a is not in La(S) because of circuit {g,ce}/a.
2277 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,dfgm,dfjm,efgm}/a is not in La(S) because of circuit {fj,bm}/a.
2278 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,defj,degm,dejm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2279 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,defm,degm,dfjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2280 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,dfgm,dfjm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2281 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
2282 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2283 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2284 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2285 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
2286 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2287 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2288 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2289 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
2290 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2291 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2292 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2293 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfij,dfim,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2294 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2295 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2296 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2297 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2298 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2299 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2300 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2301 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defj,degm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2302 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
2303 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2304 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2305 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjl,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {dg,cf}/a.
2306 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjl,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2307 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2308 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defj,degm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2309 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defj,degm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2310 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2311 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2312 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2313 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2314 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2315 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2316 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2317 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2318 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2319 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2320 over 4494: triangulation {bdfk,bfik,cdek,defk,efik}/a is not in La(S) because of circuit {f,be}/a.
2321 over 4494: triangulation {bdfk,bfik,cdek,defk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2322 over 4494: triangulation {bdfk,bfik,cdfk,cefk,efik}/a is not in La(S) because of circuit {d,bc}/a.
2323 over 4494: triangulation {bdfk,bfik,cdfk,cefk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2324 over 4494: triangulation {bdfk,bfik,cdfk,cefm,cfkm,fikm}/a is not in La(S) because of circuit {d,bc}/a.
2325 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgi,fgik}/a is not in La(S) because of circuit {d,bc}/a.
2326 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
2327 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2328 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2329 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2330 over 4494: triangulation {bdfk,bfik,cdfk,cfgm,cfkm,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2331 over 4494: triangulation {bdfk,bfik,cdgk,defk,degk,efik}/a is not in La(S) because of circuit {g,ce}/a.
2332 over 4494: triangulation {bdfk,bfik,cdgk,defk,degk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2333 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgi,fgik}/a is not in La(S) because of circuit {dg,cf}/a.
2334 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgk,efik}/a is not in La(S) because of circuit {dg,cf}/a.
2335 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2336 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2337 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2338 over 4494: triangulation {bdfk,bfjk,cdek,defk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2339 over 4494: triangulation {bdfk,bfjk,cdek,defk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
2340 over 4494: triangulation {bdfk,bfjk,cdek,defk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2341 over 4494: triangulation {bdfk,bfjk,cdek,defk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2342 over 4494: triangulation {bdfk,bfjk,cdek,defk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2343 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2344 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efjk,eijk}/a is not in La(S) because of circuit {d,bc}/a.
2345 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2346 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2347 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2348 over 4494: triangulation {bdfk,bfjk,cdfk,cefm,cfkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2349 over 4494: triangulation {bdfk,bfjk,cdfk,cefm,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2350 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2351 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2352 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
2353 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2354 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2355 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2356 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2357 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2358 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2359 over 4494: triangulation {bdfk,bfjk,cdfk,cfgm,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2360 over 4494: triangulation {bdfk,bfjk,cdfk,cfgm,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2361 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2362 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
2363 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2364 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2365 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2366 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2367 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2368 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
2369 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2370 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2371 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2372 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2373 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2374 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2375 over 4494: triangulation {bdfk,bfkm,bikm,cdek,defk,efkm}/a is not in La(S) because of circuit {f,be}/a.
2376 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cefk,efkm}/a is not in La(S) because of circuit {d,bc}/a.
2377 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cefm,cfkm}/a is not in La(S) because of circuit {d,bc}/a.
2378 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgk,efgk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
2379 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
2380 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgm,cfkm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
2381 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,defk,degk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
2382 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,dfgk,efgk,efkm}/a is not in La(S) because of circuit {dg,cf}/a.
2383 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,dfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
2384 over 4494: triangulation {bdfk,bfkm,bjkm,cdek,defk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2385 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cefk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2386 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cefm,cfkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2387 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2388 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2389 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgm,cfkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2390 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,defk,degk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2391 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,dfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2392 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,dfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2393 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2394 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2395 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2396 over 4494: triangulation {bdfl,bfil,cdek,defl,dekl,efil,eikl}/a is not in La(S) because of circuit {f,be}/a.
2397 over 4494: triangulation {bdfl,bfil,cdek,defl,dekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2398 over 4494: triangulation {bdfl,bfil,cdek,defm,dekm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2399 over 4494: triangulation {bdfl,bfil,cdel,ceil,defl,efil}/a is not in La(S) because of circuit {f,be}/a.
2400 over 4494: triangulation {bdfl,bfil,cdel,cekl,defl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2401 over 4494: triangulation {bdfl,bfil,cdel,cekl,defl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2402 over 4494: triangulation {bdfl,bfil,cdel,celm,cilm,defl,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
2403 over 4494: triangulation {bdfl,bfil,cdel,celm,cklm,defl,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2404 over 4494: triangulation {bdfl,bfil,cdem,cdkm,defm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2405 over 4494: triangulation {bdfl,bfil,cdem,cdlm,cilm,defm,dflm,film}/a is not in La(S) because of circuit {l,di}/a.
2406 over 4494: triangulation {bdfl,bfil,cdem,cdlm,cklm,defm,dflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2407 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2408 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2409 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2410 over 4494: triangulation {bdfl,bfil,cdfk,cefm,cfkm,dfkl,fikl,fikm}/a is not in La(S) because of circuit {l,bk}/a.
2411 over 4494: triangulation {bdfl,bfil,cdfk,cefm,cfkm,dfkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2412 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2413 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2414 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2415 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2416 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2417 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2418 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2419 over 4494: triangulation {bdfl,bfil,cdfk,cfgm,cfkm,dfkl,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2420 over 4494: triangulation {bdfl,bfil,cdfk,cfgm,cfkm,dfkl,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2421 over 4494: triangulation {bdfl,bfil,cdfl,cefi,cfil}/a is not in La(S) because of circuit {d,bc}/a.
2422 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efik,fikl}/a is not in La(S) because of circuit {k,ci}/a.
2423 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2424 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2425 over 4494: triangulation {bdfl,bfil,cdfl,cefl,ceil,efil}/a is not in La(S) because of circuit {el,cfi}/a.
2426 over 4494: triangulation {bdfl,bfil,cdfl,cefl,cekl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2427 over 4494: triangulation {bdfl,bfil,cdfl,cefl,cekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2428 over 4494: triangulation {bdfl,bfil,cdfl,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
2429 over 4494: triangulation {bdfl,bfil,cdfl,cefl,celm,cklm,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2430 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfil,cfim}/a is not in La(S) because of circuit {m,ei}/a.
2431 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfkl,cfkm,fikl,fikm}/a is not in La(S) because of circuit {k,ci}/a.
2432 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfkl,cfkm,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2433 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
2434 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cflm,cklm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2435 over 4494: triangulation {bdfl,bfil,cdfl,cfgi,cfil,efgi}/a is not in La(S) because of circuit {g,ce}/a.
2436 over 4494: triangulation {bdfl,bfil,cdfl,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2437 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {k,ci}/a.
2438 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2439 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2440 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2441 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2442 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2443 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2444 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {d,bc}/a.
2445 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
2446 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2447 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2448 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {d,bc}/a.
2449 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
2450 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2451 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
2452 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2453 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2454 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2455 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2456 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2457 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2458 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2459 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2460 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2461 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2462 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2463 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2464 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
2465 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
2466 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {gl,cfm}/a.
2467 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2468 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
2469 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
2470 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfkl,cfkm,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2471 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfkl,cfkm,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2472 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
2473 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cflm,cklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2474 over 4494: triangulation {bdfl,bfil,cdfm,cdkm,cefm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2475 over 4494: triangulation {bdfl,bfil,cdfm,cdkm,cfgm,dflm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2476 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cefm,cilm,dflm,film}/a is not in La(S) because of circuit {l,di}/a.
2477 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cefm,cklm,dflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2478 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cfgm,cilm,dflm,efgm,film}/a is not in La(S) because of circuit {g,ce}/a.
2479 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cfgm,cklm,dflm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2480 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2481 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2482 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2483 over 4494: triangulation {bdfl,bfil,cdgk,defl,degk,dekl,efil,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2484 over 4494: triangulation {bdfl,bfil,cdgk,defl,degk,dekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2485 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,efil,egil,gikl}/a is not in La(S) because of circuit {f,be}/a.
2486 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,efil,egkl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
2487 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2488 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2489 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2490 over 4494: triangulation {bdfl,bfil,cdgk,defm,degk,dekm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2491 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkl,dglm,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2492 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkl,dglm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2493 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkm,dklm,film,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2494 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2495 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2496 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2497 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2498 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2499 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2500 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2501 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {df,bg}/a.
2502 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2503 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {df,bg}/a.
2504 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2505 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
2506 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2507 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {df,bg}/a.
2508 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2509 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2510 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2511 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2512 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2513 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2514 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2515 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2516 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2517 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkl,dglm,efgm,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2518 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkl,dglm,efgm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2519 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
2520 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defl,degl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
2521 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defl,degl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2522 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defm,degm,dflm,dglm,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2523 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgi,fgil}/a is not in La(S) because of circuit {dg,cf}/a.
2524 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgl,efil,egil}/a is not in La(S) because of circuit {dg,cf}/a.
2525 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2526 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2527 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2528 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgm,dflm,dglm,efgm,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2529 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2530 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2531 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2532 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2533 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2534 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defm,degm,dflm,dglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2535 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defm,degm,dflm,dglm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2536 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2537 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2538 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2539 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2540 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2541 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2542 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
2543 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2544 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2545 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2546 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2547 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2548 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2549 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2550 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2551 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2552 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgm,dflm,dglm,efgm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2553 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgm,dflm,dglm,efgm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2554 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,defl,degl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
2555 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,defm,degm,dflm,dglm,film}/a is not in La(S) because of circuit {gl,cdm}/a.
2556 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {dg,cf}/a.
2557 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgl,efgm,fglm,film}/a is not in La(S) because of circuit {fgl,dm}/a.
2558 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,film}/a is not in La(S) because of circuit {fg,de}/a.
2559 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,defl,degl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2560 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,defm,degm,dflm,dglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2561 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2562 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgl,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2563 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2564 over 4494: triangulation {bdfl,bfil,cdgm,cdkm,defm,degm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2565 over 4494: triangulation {bdfl,bfil,cdgm,cdkm,dfgm,dflm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2566 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cilm,defm,degm,dflm,film}/a is not in La(S) because of circuit {g,ce}/a.
2567 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cilm,dfgm,dflm,efgm,film}/a is not in La(S) because of circuit {dg,cf}/a.
2568 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cklm,defm,degm,dflm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2569 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cklm,dfgm,dflm,efgm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2570 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2571 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2572 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2573 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2574 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2575 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2576 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2577 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2578 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2579 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2580 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2581 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
2582 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
2583 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2584 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2585 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2586 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2587 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2588 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2589 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2590 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2591 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2592 over 4494: triangulation {bdfl,bfjl,cdel,ceil,defl,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2593 over 4494: triangulation {bdfl,bfjl,cdel,ceil,defl,efjl,eijl}/a is not in La(S) because of circuit {f,be}/a.
2594 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2595 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
2596 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2597 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2598 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2599 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2600 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2601 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2602 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2603 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2604 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2605 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2606 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2607 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2608 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2609 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2610 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2611 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2612 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2613 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2614 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cilm,defm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2615 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cilm,defm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2616 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2617 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2618 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2619 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2620 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2621 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2622 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2623 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2624 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2625 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2626 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2627 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2628 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2629 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2630 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2631 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2632 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2633 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2634 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2635 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2636 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2637 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2638 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2639 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2640 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2641 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2642 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2643 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2644 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2645 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2646 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2647 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2648 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2649 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2650 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2651 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2652 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2653 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2654 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2655 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2656 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2657 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2658 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2659 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2660 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2661 over 4494: triangulation {bdfl,bfjl,cdfl,cefi,cfil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2662 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2663 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2664 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2665 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2666 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2667 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2668 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2669 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2670 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2671 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2672 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,ceil,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2673 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,ceil,efjl,eijl}/a is not in La(S) because of circuit {d,bc}/a.
2674 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2675 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
2676 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2677 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2678 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2679 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2680 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2681 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2682 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2683 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2684 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2685 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2686 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2687 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2688 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2689 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2690 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2691 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfil,cfim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2692 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2693 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2694 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2695 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2696 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2697 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2698 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cilm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2699 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cilm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2700 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2701 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2702 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2703 over 4494: triangulation {bdfl,bfjl,cdfl,cfgi,cfil,efgi,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2704 over 4494: triangulation {bdfl,bfjl,cdfl,cfgi,cfil,efgm,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2705 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2706 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2707 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2708 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2709 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2710 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2711 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2712 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2713 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2714 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2715 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2716 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2717 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2718 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2719 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2720 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2721 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2722 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2723 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2724 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2725 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
2726 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2727 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
2728 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2729 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
2730 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2731 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2732 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2733 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2734 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2735 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2736 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2737 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2738 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
2739 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2740 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2741 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2742 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2743 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2744 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2745 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2746 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2747 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2748 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2749 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2750 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2751 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2752 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2753 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2754 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2755 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2756 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2757 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2758 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2759 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2760 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2761 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2762 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2763 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2764 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2765 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2766 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2767 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2768 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2769 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2770 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2771 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2772 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2773 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2774 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2775 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2776 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2777 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2778 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2779 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2780 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2781 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2782 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2783 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2784 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2785 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2786 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2787 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2788 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2789 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2790 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2791 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2792 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2793 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2794 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2795 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2796 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2797 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2798 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2799 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2800 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2801 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2802 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2803 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2804 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2805 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
2806 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2807 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
2808 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2809 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2810 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2811 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
2812 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2813 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2814 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2815 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2816 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2817 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2818 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2819 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2820 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2821 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2822 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2823 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2824 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
2825 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2826 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfil,cfim,efgm,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2827 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2828 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2829 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2830 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2831 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2832 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2833 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cilm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2834 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cilm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2835 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2836 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2837 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2838 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2839 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2840 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2841 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2842 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2843 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2844 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cilm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2845 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cilm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2846 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2847 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2848 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2849 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cilm,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2850 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cilm,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2851 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2852 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2853 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2854 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2855 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2856 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2857 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2858 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2859 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2860 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2861 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2862 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2863 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2864 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2865 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2866 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2867 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2868 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2869 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2870 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2871 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2872 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2873 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2874 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2875 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
2876 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
2877 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
2878 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2879 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2880 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2881 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2882 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2883 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2884 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2885 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2886 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2887 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2888 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2889 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2890 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2891 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2892 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2893 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2894 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2895 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2896 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2897 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2898 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2899 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2900 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2901 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2902 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2903 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2904 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2905 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2906 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2907 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2908 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2909 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2910 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2911 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2912 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2913 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2914 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2915 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2916 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2917 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2918 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2919 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2920 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2921 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2922 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2923 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2924 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2925 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2926 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2927 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2928 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2929 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2930 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2931 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2932 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2933 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2934 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2935 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2936 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2937 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2938 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2939 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2940 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2941 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2942 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2943 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2944 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2945 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2946 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2947 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2948 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2949 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2950 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2951 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {df,bg}/a.
2952 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {df,bg}/a.
2953 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2954 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2955 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2956 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2957 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2958 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2959 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2960 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2961 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2962 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2963 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2964 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2965 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2966 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2967 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2968 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2969 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2970 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2971 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2972 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2973 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2974 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2975 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2976 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2977 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2978 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2979 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2980 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2981 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2982 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2983 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2984 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2985 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2986 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2987 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2988 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2989 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2990 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2991 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2992 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2993 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2994 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2995 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2996 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2997 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2998 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2999 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3000 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3001 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3002 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defm,degm,dflm,dglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3003 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defm,degm,dflm,dglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3004 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
3005 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3006 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
3007 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3008 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3009 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3010 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {dg,cf}/a.
3011 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3012 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3013 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3014 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
3015 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3016 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3017 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3018 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3019 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3020 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgm,dflm,dglm,efgm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3021 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgm,dflm,dglm,efgm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3022 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3023 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3024 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3025 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
3026 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
3027 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3028 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3029 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3030 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3031 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3032 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3033 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3034 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3035 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3036 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3037 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3038 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3039 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3040 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3041 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3042 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3043 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3044 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3045 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3046 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3047 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3048 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3049 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3050 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3051 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3052 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3053 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3054 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3055 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3056 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3057 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3058 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3059 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3060 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3061 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3062 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3063 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3064 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3065 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
3066 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3067 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3068 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3069 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3070 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3071 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3072 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3073 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3074 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {dg,cf}/a.
3075 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
3076 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3077 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3078 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3079 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3080 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3081 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3082 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3083 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3084 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3085 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3086 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3087 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3088 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3089 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3090 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3091 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3092 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
3093 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3094 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3095 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3096 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3097 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3098 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3099 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3100 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3101 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
3102 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3103 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3104 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3105 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3106 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3107 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3108 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3109 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3110 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3111 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3112 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3113 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3114 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3115 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3116 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3117 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3118 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3119 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3120 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defm,degm,dflm,dglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3121 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defm,degm,dflm,dglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3122 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3123 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3124 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3125 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3126 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3127 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3128 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3129 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3130 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3131 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3132 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3133 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3134 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3135 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3136 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3137 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3138 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3139 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3140 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3141 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3142 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3143 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3144 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3145 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3146 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3147 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3148 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3149 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3150 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3151 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3152 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3153 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3154 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3155 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3156 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3157 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3158 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3159 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3160 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,defm,degm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3161 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,defm,degm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3162 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,dfgm,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3163 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,dfgm,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3164 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3165 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3166 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3167 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3168 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3169 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3170 over 4494: triangulation {bdfl,bflm,bilm,cdek,defk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3171 over 4494: triangulation {bdfl,bflm,bilm,cdek,defl,dekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3172 over 4494: triangulation {bdfl,bflm,bilm,cdek,defm,dekm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3173 over 4494: triangulation {bdfl,bflm,bilm,cdel,cekl,defl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3174 over 4494: triangulation {bdfl,bflm,bilm,cdel,celm,cilm,defl,eflm}/a is not in La(S) because of circuit {f,be}/a.
3175 over 4494: triangulation {bdfl,bflm,bilm,cdel,celm,cklm,defl,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3176 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdkm,defm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3177 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdlm,cilm,defm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3178 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdlm,cklm,defm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3179 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cefk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3180 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cefm,cfkm,dfkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3181 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgk,dfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3182 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3183 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3184 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefk,cfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3185 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,cekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3186 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {d,bc}/a.
3187 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,celm,cklm,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3188 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cfkl,cfkm,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3189 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cflm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
3190 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cflm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3191 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgk,cfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3192 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3193 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {d,bc}/a.
3194 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {d,bc}/a.
3195 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3196 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3197 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3198 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3199 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3200 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3201 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
3202 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
3203 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {gl,cfm}/a.
3204 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3205 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
3206 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3207 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3208 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cflm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3209 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdkm,cefm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3210 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdkm,cfgm,dflm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3211 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cefm,cilm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3212 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cefm,cklm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3213 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cfgm,cilm,dflm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3214 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cfgm,cklm,dflm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3215 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defk,degk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3216 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degk,dekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3217 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {gl,dek}/a.
3218 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
3219 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3220 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degk,dekm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3221 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3222 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3223 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3224 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgk,dfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3225 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3226 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3227 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3228 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3229 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3230 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3231 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3232 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3233 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3234 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3235 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3236 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,defl,degl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
3237 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,defm,degm,dflm,dglm,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3238 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgl,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {dg,cf}/a.
3239 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgl,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3240 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgm,dflm,dglm,efgm,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3241 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3242 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3243 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3244 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defm,degm,dflm,dglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3245 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3246 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3247 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3248 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3249 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3250 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3251 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3252 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3253 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3254 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3255 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,defl,degl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
3256 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,defm,degm,dflm,dglm}/a is not in La(S) because of circuit {fl,bdm}/a.
3257 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm}/a is not in La(S) because of circuit {dg,cf}/a.
3258 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgl,efgm,fglm}/a is not in La(S) because of circuit {fgl,dm}/a.
3259 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3260 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,defl,degl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3261 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,defm,degm,dflm,dglm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3262 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3263 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgl,efgm,fglm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3264 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3265 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdkm,defm,degm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3266 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdkm,dfgm,dflm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3267 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cilm,defm,degm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3268 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cilm,dfgm,dflm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3269 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cklm,defm,degm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3270 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cklm,dfgm,dflm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3271 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3272 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3273 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defl,dekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3274 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defl,dekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3275 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defm,dekm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3276 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defm,dekm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3277 over 4494: triangulation {bdfl,bflm,bjlm,cdel,cekl,defl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3278 over 4494: triangulation {bdfl,bflm,bjlm,cdel,cekl,defl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3279 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cilm,defl,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3280 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cklm,defl,eflm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3281 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cklm,defl,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3282 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdkm,defm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3283 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdkm,defm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3284 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cilm,defm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3285 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cklm,defm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3286 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cklm,defm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3287 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3288 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3289 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefm,cfkm,dfkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3290 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefm,cfkm,dfkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3291 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3292 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3293 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3294 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3295 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3296 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3297 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefk,cfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3298 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefk,cfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3299 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,cekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3300 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,cekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3301 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cilm,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3302 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cklm,eflm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3303 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cklm,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3304 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cfkl,cfkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3305 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cfkl,cfkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3306 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3307 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3308 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3309 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3310 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3311 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3312 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3313 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3314 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3315 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3316 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3317 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3318 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3319 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3320 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3321 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3322 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3323 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3324 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3325 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
3326 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3327 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3328 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3329 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3330 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3331 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
3332 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3333 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3334 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3335 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3336 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3337 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3338 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cefm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3339 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cefm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3340 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cfgm,dflm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3341 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cfgm,dflm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3342 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cilm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3343 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cklm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3344 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cklm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3345 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cilm,dflm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3346 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cklm,dflm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3347 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cklm,dflm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3348 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defk,degk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3349 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defk,degk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3350 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degk,dekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3351 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degk,dekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3352 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
3353 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3354 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3355 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3356 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3357 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degk,dekm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3358 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degk,dekm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3359 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3360 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3361 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3362 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3363 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3364 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3365 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3366 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3367 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3368 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3369 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3370 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3371 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3372 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3373 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3374 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3375 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3376 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3377 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3378 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3379 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3380 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3381 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3382 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3383 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3384 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3385 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,defl,degl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3386 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,defm,degm,dflm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3387 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgl,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3388 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgl,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3389 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgm,dflm,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3390 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3391 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3392 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3393 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3394 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3395 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3396 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3397 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3398 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3399 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3400 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3401 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3402 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3403 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3404 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3405 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3406 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3407 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3408 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3409 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3410 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3411 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3412 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3413 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,defl,degl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3414 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,defm,degm,dflm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3415 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3416 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgl,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3417 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3418 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defl,degl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3419 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defl,degl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3420 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defm,degm,dflm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3421 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defm,degm,dflm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3422 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3423 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3424 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3425 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3426 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3427 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3428 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,defm,degm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3429 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,defm,degm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3430 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,dfgm,dflm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3431 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,dfgm,dflm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3432 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cilm,defm,degm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3433 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cilm,dfgm,dflm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3434 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,defm,degm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3435 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,defm,degm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3436 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,dfgm,dflm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3437 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,dfgm,dflm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3438 over 4494: triangulation {bdfm,bdim,cdek,defm,dekm,dikm}/a is not in La(S) because of circuit {f,be}/a.
3439 over 4494: triangulation {bdfm,bdim,cdem,cdim,defm}/a is not in La(S) because of circuit {f,be}/a.
3440 over 4494: triangulation {bdfm,bdim,cdem,cdkm,defm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
3441 over 4494: triangulation {bdfm,bdim,cdfm,cdim,cefm}/a is not in La(S) because of circuit {d,bc}/a.
3442 over 4494: triangulation {bdfm,bdim,cdfm,cdim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3443 over 4494: triangulation {bdfm,bdim,cdfm,cdkm,cefm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
3444 over 4494: triangulation {bdfm,bdim,cdfm,cdkm,cfgm,dikm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3445 over 4494: triangulation {bdfm,bdim,cdgi,defm,degm,dgim}/a is not in La(S) because of circuit {f,be}/a.
3446 over 4494: triangulation {bdfm,bdim,cdgi,dfgm,dgim,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3447 over 4494: triangulation {bdfm,bdim,cdgk,defm,degk,dekm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
3448 over 4494: triangulation {bdfm,bdim,cdgk,defm,degm,dgik,dgim}/a is not in La(S) because of circuit {k,ci}/a.
3449 over 4494: triangulation {bdfm,bdim,cdgk,defm,degm,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
3450 over 4494: triangulation {bdfm,bdim,cdgk,dfgm,dgik,dgim,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3451 over 4494: triangulation {bdfm,bdim,cdgk,dfgm,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
3452 over 4494: triangulation {bdfm,bdim,cdgm,cdim,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3453 over 4494: triangulation {bdfm,bdim,cdgm,cdim,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3454 over 4494: triangulation {bdfm,bdim,cdgm,cdkm,defm,degm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
3455 over 4494: triangulation {bdfm,bdim,cdgm,cdkm,dfgm,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3456 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3457 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
3458 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3459 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3460 over 4494: triangulation {bdfm,bdjm,cdem,cdim,defm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3461 over 4494: triangulation {bdfm,bdjm,cdem,cdjm,cijm,defm}/a is not in La(S) because of circuit {f,be}/a.
3462 over 4494: triangulation {bdfm,bdjm,cdem,cdjm,cjkm,defm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3463 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3464 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
3465 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3466 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3467 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cilm,defm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3468 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cklm,defm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3469 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cklm,defm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3470 over 4494: triangulation {bdfm,bdjm,cdfm,cdim,cefm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3471 over 4494: triangulation {bdfm,bdjm,cdfm,cdim,cfgm,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3472 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cefm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
3473 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cefm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3474 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cfgm,cijm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3475 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3476 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3477 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
3478 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
3479 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
3480 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3481 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3482 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3483 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3484 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3485 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3486 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3487 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cilm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3488 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cklm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3489 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cklm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3490 over 4494: triangulation {bdfm,bdjm,cdgi,defm,degm,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3491 over 4494: triangulation {bdfm,bdjm,cdgi,dfgm,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3492 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3493 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3494 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3495 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3496 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3497 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3498 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3499 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3500 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3501 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3502 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3503 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3504 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3505 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3506 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3507 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3508 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3509 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {df,bg}/a.
3510 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
3511 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3512 over 4494: triangulation {bdfm,bdjm,cdgl,cgil,defm,degm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3513 over 4494: triangulation {bdfm,bdjm,cdgl,cgil,dfgm,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3514 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3515 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3516 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3517 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3518 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3519 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3520 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cilm,defm,degm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3521 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cilm,dfgm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3522 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,defm,degm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3523 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,defm,degm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3524 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,dfgm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3525 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,dfgm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3526 over 4494: triangulation {bdfm,bdjm,cdgm,cdim,defm,degm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3527 over 4494: triangulation {bdfm,bdjm,cdgm,cdim,dfgm,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3528 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cijm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3529 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cijm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3530 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cjkm,defm,degm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3531 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cjkm,dfgm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3532 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3533 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3534 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3535 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3536 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3537 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {dg,cf}/a.
3538 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3539 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3540 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cilm,defm,degm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3541 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cilm,dfgm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3542 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,defm,degm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3543 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,defm,degm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3544 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,dfgm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3545 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,dfgm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3546 over 4494: triangulation {bdfm,bdkm,bikm,cdek,defm,dekm}/a is not in La(S) because of circuit {f,be}/a.
3547 over 4494: triangulation {bdfm,bdkm,bikm,cdem,cdkm,defm}/a is not in La(S) because of circuit {f,be}/a.
3548 over 4494: triangulation {bdfm,bdkm,bikm,cdfm,cdkm,cefm}/a is not in La(S) because of circuit {d,bc}/a.
3549 over 4494: triangulation {bdfm,bdkm,bikm,cdfm,cdkm,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3550 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,defm,degk,dekm}/a is not in La(S) because of circuit {g,ce}/a.
3551 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,defm,degm,dgkm}/a is not in La(S) because of circuit {gm,ek}/a.
3552 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,dfgm,dgkm,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3553 over 4494: triangulation {bdfm,bdkm,bikm,cdgm,cdkm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3554 over 4494: triangulation {bdfm,bdkm,bikm,cdgm,cdkm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3555 over 4494: triangulation {bdfm,bdkm,bjkm,cdek,defm,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3556 over 4494: triangulation {bdfm,bdkm,bjkm,cdem,cdkm,defm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3557 over 4494: triangulation {bdfm,bdkm,bjkm,cdfm,cdkm,cefm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3558 over 4494: triangulation {bdfm,bdkm,bjkm,cdfm,cdkm,cfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3559 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,defm,degk,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3560 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,defm,degm,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3561 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,dfgm,dgkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3562 over 4494: triangulation {bdfm,bdkm,bjkm,cdgm,cdkm,defm,degm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3563 over 4494: triangulation {bdfm,bdkm,bjkm,cdgm,cdkm,dfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3564 over 4494: triangulation {bdfm,bdlm,bilm,cdek,defm,dekm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3565 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdkm,defm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3566 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdlm,cilm,defm}/a is not in La(S) because of circuit {f,be}/a.
3567 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdlm,cklm,defm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3568 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdkm,cefm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3569 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdkm,cfgm,dklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3570 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cefm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
3571 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cefm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3572 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3573 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cfgm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3574 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degk,dekm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3575 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
3576 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3577 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3578 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3579 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3580 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3581 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgil,defm,degm,dglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
3582 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgil,dfgm,dglm,efgm,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3583 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,defm,degm,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3584 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,defm,degm,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3585 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,dfgm,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3586 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,dfgm,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3587 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cilm,defm,degm,dglm}/a is not in La(S) because of circuit {f,be}/a.
3588 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cilm,dfgm,dglm,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3589 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cklm,defm,degm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3590 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cklm,dfgm,dglm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3591 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdkm,defm,degm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3592 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdkm,dfgm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3593 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cilm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3594 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cilm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3595 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cklm,defm,degm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3596 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cklm,dfgm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3597 over 4494: triangulation {bdfm,bdlm,bjlm,cdek,defm,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3598 over 4494: triangulation {bdfm,bdlm,bjlm,cdek,defm,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3599 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdkm,defm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3600 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdkm,defm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3601 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cilm,defm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3602 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cklm,defm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3603 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cklm,defm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3604 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cefm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3605 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cefm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3606 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cfgm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3607 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cfgm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3608 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3609 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3610 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3611 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3612 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3613 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3614 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degk,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3615 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degk,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3616 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3617 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3618 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3619 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3620 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3621 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3622 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3623 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3624 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3625 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3626 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgil,defm,degm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3627 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgil,dfgm,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3628 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3629 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3630 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3631 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3632 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3633 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3634 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cilm,defm,degm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3635 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cilm,dfgm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3636 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,defm,degm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3637 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,defm,degm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3638 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,dfgm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3639 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,dfgm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3640 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,defm,degm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3641 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,defm,degm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3642 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,dfgm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3643 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,dfgm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3644 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cilm,defm,degm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3645 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cilm,dfgm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3646 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,defm,degm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3647 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,defm,degm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3648 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,dfgm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3649 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,dfgm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3650 over 4494: triangulation {bdgi,begi,cdgi}/a is not in La(S) because of circuit {d,bc}/a.
3651 over 4494: triangulation {bdgi,begi,cdgk,dgik}/a is not in La(S) because of circuit {k,ci}/a.
3652 over 4494: triangulation {bdgi,begm,bgim,cdgi}/a is not in La(S) because of circuit {m,ei}/a.
3653 over 4494: triangulation {bdgi,begm,bgim,cdgk,dgik}/a is not in La(S) because of circuit {m,ei}/a.
3654 over 4494: triangulation {bdgi,bfgi,cdgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
3655 over 4494: triangulation {bdgi,bfgi,cdgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3656 over 4494: triangulation {bdgi,bfgi,cdgk,dgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
3657 over 4494: triangulation {bdgi,bfgi,cdgk,dgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3658 over 4494: triangulation {bdgi,bfgm,bgim,cdgi,efgm}/a is not in La(S) because of circuit {f,be}/a.
3659 over 4494: triangulation {bdgi,bfgm,bgim,cdgk,dgik,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3660 over 4494: triangulation {bdgj,begj,cdgi,dgij,egij}/a is not in La(S) because of circuit {j,bi}/a.
3661 over 4494: triangulation {bdgj,begj,cdgi,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3662 over 4494: triangulation {bdgj,begj,cdgj,cgij,egij}/a is not in La(S) because of circuit {d,bc}/a.
3663 over 4494: triangulation {bdgj,begj,cdgj,cgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3664 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3665 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjk,eijk}/a is not in La(S) because of circuit {d,bc}/a.
3666 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3667 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3668 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3669 over 4494: triangulation {bdgj,begj,cdgj,cgjm,cijm,egjm}/a is not in La(S) because of circuit {d,bc}/a.
3670 over 4494: triangulation {bdgj,begj,cdgj,cgjm,cjkm,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3671 over 4494: triangulation {bdgj,begj,cdgk,dgij,dgik,egij}/a is not in La(S) because of circuit {j,bi}/a.
3672 over 4494: triangulation {bdgj,begj,cdgk,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3673 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
3674 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjk,eijk}/a is not in La(S) because of circuit {dk,cj}/a.
3675 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3676 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3677 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3678 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3679 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
3680 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3681 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3682 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3683 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3684 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3685 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3686 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3687 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3688 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
3689 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3690 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3691 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3692 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3693 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3694 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3695 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3696 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3697 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3698 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3699 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3700 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3701 over 4494: triangulation {bdgj,begj,cdgl,cglm,cilm,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3702 over 4494: triangulation {bdgj,begj,cdgl,cglm,cklm,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3703 over 4494: triangulation {bdgj,begj,cdgl,cglm,cklm,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3704 over 4494: triangulation {bdgj,begm,bgjm,cdgi,dgij,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3705 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgij,gijm}/a is not in La(S) because of circuit {d,bc}/a.
3706 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjk,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
3707 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3708 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
3709 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3710 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgij,dgik,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3711 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjk,gijk,gijm}/a is not in La(S) because of circuit {jk,di}/a.
3712 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3713 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3714 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {l,di}/a.
3715 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3716 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3717 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3718 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3719 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgil,dgjl,gijl,gijm}/a is not in La(S) because of circuit {l,cj}/a.
3720 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgil,dgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3721 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3722 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3723 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3724 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3725 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3726 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3727 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cilm,dgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3728 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cklm,dgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3729 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cklm,dgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3730 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
3731 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
3732 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3733 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
3734 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3735 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {d,bc}/a.
3736 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
3737 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3738 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3739 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3740 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3741 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3742 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3743 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3744 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3745 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3746 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
3747 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3748 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3749 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {f,be}/a.
3750 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {fj,bm}/a.
3751 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3752 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3753 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
3754 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgj,egij}/a is not in La(S) because of circuit {k,ci}/a.
3755 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3756 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
3757 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3758 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
3759 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
3760 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3761 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3762 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3763 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3764 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
3765 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3766 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3767 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3768 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
3769 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3770 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
3771 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3772 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3773 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3774 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3775 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3776 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3777 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3778 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3779 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3780 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3781 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3782 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3783 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3784 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3785 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3786 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3787 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgi,fgij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
3788 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
3789 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3790 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3791 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {m,ei}/a.
3792 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3793 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3794 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3795 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3796 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3797 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3798 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3799 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3800 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3801 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3802 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3803 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3804 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3805 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3806 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3807 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3808 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3809 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3810 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3811 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3812 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3813 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3814 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cilm,dgjl,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3815 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cilm,dgjl,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3816 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3817 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3818 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3819 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3820 over 4494: triangulation {bdgj,bfgm,bgjm,cdgi,dgij,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3821 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgij,efgm,gijm}/a is not in La(S) because of circuit {f,be}/a.
3822 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
3823 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3824 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjm,cijm,efgm}/a is not in La(S) because of circuit {f,be}/a.
3825 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3826 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgij,dgik,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3827 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {f,be}/a.
3828 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3829 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3830 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {f,be}/a.
3831 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3832 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3833 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3834 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3835 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgil,dgjl,efgm,gijl,gijm}/a is not in La(S) because of circuit {f,be}/a.
3836 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgil,dgjl,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3837 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3838 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3839 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3840 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3841 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3842 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3843 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cilm,dgjl,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3844 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cklm,dgjl,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3845 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cklm,dgjl,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3846 over 4494: triangulation {bdgk,begi,bgik,cdgk}/a is not in La(S) because of circuit {d,bc}/a.
3847 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3848 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjk,eijk}/a is not in La(S) because of circuit {gj,bek}/a.
3849 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3850 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3851 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3852 over 4494: triangulation {bdgk,begk,beik,cdgk}/a is not in La(S) because of circuit {d,bc}/a.
3853 over 4494: triangulation {bdgk,begk,bejk,cdgk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
3854 over 4494: triangulation {bdgk,begk,bejk,cdgk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3855 over 4494: triangulation {bdgk,begk,bekm,bikm,cdgk}/a is not in La(S) because of circuit {m,ei}/a.
3856 over 4494: triangulation {bdgk,begk,bekm,bjkm,cdgk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3857 over 4494: triangulation {bdgk,begm,bgik,bgim,cdgk}/a is not in La(S) because of circuit {m,ei}/a.
3858 over 4494: triangulation {bdgk,begm,bgjk,bgjm,cdgk,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3859 over 4494: triangulation {bdgk,begm,bgjk,bgjm,cdgk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3860 over 4494: triangulation {bdgk,begm,bgkm,bikm,cdgk}/a is not in La(S) because of circuit {gm,ek}/a.
3861 over 4494: triangulation {bdgk,begm,bgkm,bjkm,cdgk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3862 over 4494: triangulation {bdgk,bfgi,bgik,cdgk,efgi}/a is not in La(S) because of circuit {f,be}/a.
3863 over 4494: triangulation {bdgk,bfgi,bgik,cdgk,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3864 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgi,fgij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3865 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
3866 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3867 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3868 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3869 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3870 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3871 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3872 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3873 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgi,fgik}/a is not in La(S) because of circuit {fk,bgi}/a.
3874 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgk,efik}/a is not in La(S) because of circuit {f,be}/a.
3875 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
3876 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {fk,bgi}/a.
3877 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
3878 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3879 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3880 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3881 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3882 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3883 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3884 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3885 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3886 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3887 over 4494: triangulation {bdgk,bfgk,bfkm,bikm,cdgk,efgk,efkm}/a is not in La(S) because of circuit {f,be}/a.
3888 over 4494: triangulation {bdgk,bfgk,bfkm,bikm,cdgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
3889 over 4494: triangulation {bdgk,bfgk,bfkm,bjkm,cdgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3890 over 4494: triangulation {bdgk,bfgk,bfkm,bjkm,cdgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3891 over 4494: triangulation {bdgk,bfgm,bgik,bgim,cdgk,efgm}/a is not in La(S) because of circuit {f,be}/a.
3892 over 4494: triangulation {bdgk,bfgm,bgjk,bgjm,cdgk,efgm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3893 over 4494: triangulation {bdgk,bfgm,bgjk,bgjm,cdgk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3894 over 4494: triangulation {bdgk,bfgm,bgkm,bikm,cdgk,efgm}/a is not in La(S) because of circuit {km,gi}/a.
3895 over 4494: triangulation {bdgk,bfgm,bgkm,bjkm,cdgk,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3896 over 4494: triangulation {bdgl,begi,bgil,cdgk,dgkl,gikl}/a is not in La(S) because of circuit {l,bk}/a.
3897 over 4494: triangulation {bdgl,begi,bgil,cdgl,cgil}/a is not in La(S) because of circuit {d,bc}/a.
3898 over 4494: triangulation {bdgl,begi,bgil,cdgl,cgkl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3899 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3900 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3901 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3902 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3903 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3904 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3905 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3906 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3907 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3908 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3909 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
3910 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3911 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3912 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3913 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3914 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3915 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3916 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3917 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3918 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3919 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3920 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3921 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3922 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cilm,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3923 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cklm,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3924 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cklm,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3925 over 4494: triangulation {bdgl,begl,beil,cdgk,dgkl,egil,gikl}/a is not in La(S) because of circuit {el,bgi}/a.
3926 over 4494: triangulation {bdgl,begl,beil,cdgk,dgkl,egkl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
3927 over 4494: triangulation {bdgl,begl,beil,cdgl,cgil,egil}/a is not in La(S) because of circuit {el,bgi}/a.
3928 over 4494: triangulation {bdgl,begl,beil,cdgl,cgkl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3929 over 4494: triangulation {bdgl,begl,beil,cdgl,cgkl,egkl,eikl}/a is not in La(S) because of circuit {d,bc}/a.
3930 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3931 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
3932 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
3933 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3934 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3935 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3936 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3937 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3938 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3939 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgil,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
3940 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgil,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3941 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3942 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
3943 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
3944 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3945 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3946 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3947 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3948 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3949 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3950 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cilm,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3951 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cklm,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3952 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cklm,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3953 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3954 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3955 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3956 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3957 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3958 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3959 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3960 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cglm,cilm,eglm}/a is not in La(S) because of circuit {d,bc}/a.
3961 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cglm,cklm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3962 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3963 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3964 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3965 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3966 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3967 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgil,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3968 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3969 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3970 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3971 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3972 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3973 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cilm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3974 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cklm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3975 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cklm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3976 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgk,dgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3977 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgl,cgil}/a is not in La(S) because of circuit {m,ei}/a.
3978 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgl,cgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3979 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3980 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3981 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3982 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
3983 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3984 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3985 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgil,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3986 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgil,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3987 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3988 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3989 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3990 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3991 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3992 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3993 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cilm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3994 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cklm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3995 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cklm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3996 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgk,dgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
3997 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgk,dgkl,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3998 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
3999 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4000 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgkl,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4001 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cglm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
4002 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cglm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4003 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4004 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4005 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4006 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgil,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4007 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4008 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4009 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4010 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4011 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4012 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4013 over 4494: triangulation {bdgl,bfgi,bgil,cdgk,dgkl,efgi,gikl}/a is not in La(S) because of circuit {l,bk}/a.
4014 over 4494: triangulation {bdgl,bfgi,bgil,cdgk,dgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4015 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgil,efgi}/a is not in La(S) because of circuit {f,be}/a.
4016 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
4017 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgkl,efgi,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4018 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4019 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4020 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4021 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4022 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
4023 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4024 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4025 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4026 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4027 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4028 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4029 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4030 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4031 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4032 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4033 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4034 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4035 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4036 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
4037 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4038 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4039 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgi,fgij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
4040 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
4041 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
4042 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4043 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {j,bi}/a.
4044 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
4045 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4046 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4047 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4048 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4049 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4050 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4051 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4052 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4053 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4054 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4055 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4056 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4057 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4058 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4059 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4060 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4061 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4062 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4063 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
4064 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4065 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4066 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cilm,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4067 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cilm,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4068 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4069 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4070 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4071 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4072 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
4073 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {fl,bgi}/a.
4074 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
4075 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
4076 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
4077 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {f,be}/a.
4078 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4079 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4080 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4081 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4082 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
4083 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4084 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
4085 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4086 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
4087 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4088 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {d,bc}/a.
4089 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
4090 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4091 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
4092 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {d,bc}/a.
4093 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
4094 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4095 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
4096 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
4097 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
4098 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4099 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4100 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4101 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4102 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4103 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
4104 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4105 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
4106 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4107 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4108 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4109 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {d,bc}/a.
4110 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {d,bc}/a.
4111 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4112 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4113 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4114 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,bgj}/a.
4115 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4116 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4117 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4118 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4119 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,bgj}/a.
4120 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4121 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4122 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4123 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4124 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4125 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4126 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
4127 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4128 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4129 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4130 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4131 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4132 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4133 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4134 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4135 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4136 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4137 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4138 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4139 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4140 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
4141 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
4142 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4143 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4144 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
4145 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4146 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4147 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4148 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4149 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4150 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4151 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4152 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4153 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4154 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4155 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4156 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4157 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4158 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4159 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4160 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4161 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4162 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4163 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4164 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4165 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4166 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
4167 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4168 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
4169 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4170 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4171 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4172 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4173 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4174 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4175 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4176 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4177 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4178 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4179 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
4180 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4181 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
4182 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
4183 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4184 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4185 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {f,be}/a.
4186 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4187 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4188 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4189 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
4190 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4191 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
4192 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4193 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4194 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4195 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4196 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4197 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4198 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4199 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4200 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4201 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4202 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4203 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4204 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4205 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4206 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4207 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4208 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4209 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4210 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4211 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4212 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4213 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4214 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4215 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4216 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4217 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4218 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4219 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4220 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4221 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4222 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4223 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
4224 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4225 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4226 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
4227 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4228 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4229 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4230 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4231 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4232 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4233 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4234 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4235 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4236 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4237 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4238 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4239 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4240 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4241 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4242 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4243 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4244 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4245 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4246 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4247 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4248 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4249 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4250 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
4251 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4252 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4253 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4254 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4255 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4256 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4257 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4258 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4259 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4260 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4261 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
4262 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4263 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
4264 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4265 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
4266 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
4267 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4268 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4269 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4270 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4271 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4272 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4273 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4274 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4275 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4276 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4277 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4278 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4279 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4280 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4281 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4282 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
4283 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4284 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4285 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4286 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4287 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
4288 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4289 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
4290 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4291 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4292 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4293 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4294 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4295 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4296 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
4297 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fl,bgm}/a.
4298 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4299 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {fl,bgm}/a.
4300 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4301 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4302 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4303 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4304 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4305 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4306 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4307 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4308 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4309 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4310 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4311 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4312 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4313 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4314 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4315 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4316 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4317 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4318 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4319 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4320 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4321 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4322 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4323 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4324 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4325 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4326 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4327 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4328 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4329 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4330 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgm}/a.
4331 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4332 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgk,dgkl,efgm,gikl}/a is not in La(S) because of circuit {l,bk}/a.
4333 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgl,cgil,efgm}/a is not in La(S) because of circuit {f,be}/a.
4334 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgl,cgkl,efgm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4335 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4336 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4337 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4338 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
4339 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4340 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4341 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgil,efgm,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
4342 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgil,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4343 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4344 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4345 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4346 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4347 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4348 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4349 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cilm,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4350 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cklm,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4351 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cklm,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4352 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgk,dgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4353 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgk,dgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4354 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgil,efgm,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4355 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4356 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4357 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cglm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4358 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cglm,cklm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4359 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4360 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4361 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4362 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgil,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4363 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4364 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4365 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4366 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4367 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4368 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4369 over 4494: triangulation {bdgm,bdim,begm,cdgi,dgim}/a is not in La(S) because of circuit {dm,bgi}/a.
4370 over 4494: triangulation {bdgm,bdim,begm,cdgk,dgik,dgim}/a is not in La(S) because of circuit {dm,bgi}/a.
4371 over 4494: triangulation {bdgm,bdim,begm,cdgk,dgkm,dikm}/a is not in La(S) because of circuit {km,gi}/a.
4372 over 4494: triangulation {bdgm,bdim,begm,cdgm,cdim}/a is not in La(S) because of circuit {d,bc}/a.
4373 over 4494: triangulation {bdgm,bdim,begm,cdgm,cdkm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
4374 over 4494: triangulation {bdgm,bdim,bfgm,cdgi,dgim,efgm}/a is not in La(S) because of circuit {dm,bgi}/a.
4375 over 4494: triangulation {bdgm,bdim,bfgm,cdgk,dgik,dgim,efgm}/a is not in La(S) because of circuit {dm,bgi}/a.
4376 over 4494: triangulation {bdgm,bdim,bfgm,cdgk,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
4377 over 4494: triangulation {bdgm,bdim,bfgm,cdgm,cdim,efgm}/a is not in La(S) because of circuit {f,be}/a.
4378 over 4494: triangulation {bdgm,bdim,bfgm,cdgm,cdkm,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
4379 over 4494: triangulation {bdgm,bdjm,begm,cdgi,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4380 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4381 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
4382 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
4383 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4384 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
4385 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gk,cm}/a.
4386 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
4387 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
4388 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgil,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
4389 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4390 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4391 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4392 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cilm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
4393 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cklm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
4394 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cklm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4395 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4396 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
4397 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
4398 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
4399 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
4400 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
4401 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
4402 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
4403 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
4404 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4405 over 4494: triangulation {bdgm,bdjm,bfgm,cdgi,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4406 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4407 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4408 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4409 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4410 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4411 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
4412 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4413 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4414 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgil,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4415 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4416 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4417 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4418 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cilm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4419 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cklm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4420 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cklm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4421 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4422 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdjm,cijm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4423 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
4424 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4425 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
4426 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4427 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4428 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cilm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4429 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cklm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4430 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cklm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4431 over 4494: triangulation {bdgm,bdkm,begm,bikm,cdgk,dgkm}/a is not in La(S) because of circuit {dm,bgk}/a.
4432 over 4494: triangulation {bdgm,bdkm,begm,bikm,cdgm,cdkm}/a is not in La(S) because of circuit {d,bc}/a.
4433 over 4494: triangulation {bdgm,bdkm,begm,bjkm,cdgk,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4434 over 4494: triangulation {bdgm,bdkm,begm,bjkm,cdgm,cdkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4435 over 4494: triangulation {bdgm,bdkm,bfgm,bikm,cdgk,dgkm,efgm}/a is not in La(S) because of circuit {dm,bgk}/a.
4436 over 4494: triangulation {bdgm,bdkm,bfgm,bikm,cdgm,cdkm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4437 over 4494: triangulation {bdgm,bdkm,bfgm,bjkm,cdgk,dgkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4438 over 4494: triangulation {bdgm,bdkm,bfgm,bjkm,cdgm,cdkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4439 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
4440 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4441 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4442 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgil,dglm,gilm}/a is not in La(S) because of circuit {l,di}/a.
4443 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4444 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4445 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cglm,cilm,dglm}/a is not in La(S) because of circuit {gl,cdm}/a.
4446 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cglm,cklm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4447 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4448 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
4449 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdlm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4450 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4451 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
4452 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4453 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4454 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4455 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgil,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4456 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4457 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4458 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4459 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cilm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4460 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cklm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
4461 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cklm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4462 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4463 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4464 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4465 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4466 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4467 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
4468 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4469 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4470 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgil,dglm,efgm,gilm}/a is not in La(S) because of circuit {f,be}/a.
4471 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4472 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4473 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cglm,cilm,dglm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4474 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cglm,cklm,dglm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4475 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4476 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdlm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4477 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdlm,cklm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4478 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4479 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4480 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4481 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4482 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4483 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgil,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4484 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4485 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4486 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4487 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cilm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4488 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cklm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4489 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cklm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4490 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4491 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4492 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4493 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4494 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.

Found the following 3 triangulations in La({b,c,d,e,f,g,i,j,k,l,m}/a):
1: pi_a({bcei})
2: pi_a({bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm})
3: pi_a({bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film})



==> Proposition3/bash/outputS2.txt <==
calling TOPCOM to compute triangulations of point configuration bcefghilmno/a... 3214 triangulations found.
calling TOPCOM to compute circuits of point configuration bcefghilmno/a... 
calling TOPCOM to compute the circuits of the 4-dimensional cube...
finding the circuits of point configuration bcefghilmno/a that belong to Z(a)/a... 99 circuit found.
computing the triangulations tau^- for every z in Z(a)/a... 
[1;31m1 over 3214: triangulation {bcei}/a belongs to La(S)[1;0m
2 over 3214: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
3 over 3214: triangulation {bcel,beil,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
4 over 3214: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
5 over 3214: triangulation {bcel,belm,bilm,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
6 over 3214: triangulation {bcel,beln,biln,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
7 over 3214: triangulation {bcel,beln,biln,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
8 over 3214: triangulation {bcel,beln,biln,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
9 over 3214: triangulation {bcel,beln,biln,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
10 over 3214: triangulation {bcel,beln,biln,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
11 over 3214: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
12 over 3214: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
13 over 3214: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
14 over 3214: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
15 over 3214: triangulation {bcen,bcin,cein}/a is not in La(S) because of circuit {n,bei}/a.
16 over 3214: triangulation {bcen,bcin,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
17 over 3214: triangulation {bcen,bcin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
18 over 3214: triangulation {bcen,bcin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
19 over 3214: triangulation {bcen,bcln,biln,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
20 over 3214: triangulation {bcen,bcln,biln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
21 over 3214: triangulation {bcen,bcln,biln,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
22 over 3214: triangulation {bcen,bcln,biln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
23 over 3214: triangulation {bcen,bcln,biln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
24 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
25 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
26 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
27 over 3214: triangulation {bceo,bcio,beio}/a is not in La(S) because of circuit {o,cei}/a.
28 over 3214: triangulation {bceo,bcio,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
29 over 3214: triangulation {bceo,bcio,beno,bino,eino}/a is not in La(S) because of circuit {n,bei}/a.
30 over 3214: triangulation {bceo,bcio,beno,bino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
31 over 3214: triangulation {bceo,bclo,beio,bilo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
32 over 3214: triangulation {bceo,bclo,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
33 over 3214: triangulation {bceo,bclo,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
34 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
35 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
36 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
37 over 3214: triangulation {bceo,bclo,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
38 over 3214: triangulation {bceo,bclo,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
39 over 3214: triangulation {bcfi,cefi}/a is not in La(S) because of circuit {f,be}/a.
40 over 3214: triangulation {bcfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
41 over 3214: triangulation {bcfi,cefo,cfio,efio}/a is not in La(S) because of circuit {o,cei}/a.
42 over 3214: triangulation {bcfi,cefo,cfio,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
43 over 3214: triangulation {bcfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
44 over 3214: triangulation {bcfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
45 over 3214: triangulation {bcfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
46 over 3214: triangulation {bcfi,cfgo,cfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
47 over 3214: triangulation {bcfi,cfgo,cfio,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
48 over 3214: triangulation {bcfi,cfgo,cfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
49 over 3214: triangulation {bcfl,bfil,cefi,cfil}/a is not in La(S) because of circuit {l,bci}/a.
50 over 3214: triangulation {bcfl,bfil,cefl,ceil,efil}/a is not in La(S) because of circuit {el,cfi}/a.
51 over 3214: triangulation {bcfl,bfil,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
52 over 3214: triangulation {bcfl,bfil,cefl,celo,cilo,efil,eilo}/a is not in La(S) because of circuit {f,be}/a.
53 over 3214: triangulation {bcfl,bfil,cefl,celo,cilo,eflm,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
54 over 3214: triangulation {bcfl,bfil,cefm,cfil,cfim}/a is not in La(S) because of circuit {m,ei}/a.
55 over 3214: triangulation {bcfl,bfil,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
56 over 3214: triangulation {bcfl,bfil,cefo,cfil,cfio,efio}/a is not in La(S) because of circuit {o,cei}/a.
57 over 3214: triangulation {bcfl,bfil,cefo,cfil,cfio,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
58 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efio,filo}/a is not in La(S) because of circuit {lo,cfi}/a.
59 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
60 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efmo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
61 over 3214: triangulation {bcfl,bfil,cfgi,cfil,efgi}/a is not in La(S) because of circuit {g,ce}/a.
62 over 3214: triangulation {bcfl,bfil,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
63 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {gl,cfi}/a.
64 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
65 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
66 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
67 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {lm,fgi}/a.
68 over 3214: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
69 over 3214: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
70 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,efil,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
71 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,eflm,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
72 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
73 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
74 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
75 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
76 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efio,fglo,filo}/a is not in La(S) because of circuit {fo,el}/a.
77 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efmo,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
78 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efmo,fglo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
79 over 3214: triangulation {bcfl,bfil,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
80 over 3214: triangulation {bcfl,bfil,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
81 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
82 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
83 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
84 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgm,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
85 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgm,fgmo,filo,fimo}/a is not in La(S) because of circuit {lo,cfi}/a.
86 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efio,filo}/a is not in La(S) because of circuit {lo,cfi}/a.
87 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
88 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efmo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
89 over 3214: triangulation {bcfl,bflm,bilm,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {f,be}/a.
90 over 3214: triangulation {bcfl,bflm,bilm,cefl,celo,cilo,eflm,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
91 over 3214: triangulation {bcfl,bflm,bilm,cefm,cflm,cilm}/a is not in La(S) because of circuit {fl,bcm}/a.
92 over 3214: triangulation {bcfl,bflm,bilm,cefo,cflo,cilo,efmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
[1;31m93 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a belongs to La(S)[1;0m
94 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
95 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
96 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fgm,el}/a.
97 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgl,eflm,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
98 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
99 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgm,fglm,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
100 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgm,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,glm}/a.
101 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgo,efmo,fglo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
102 over 3214: triangulation {bcfl,bflm,bilm,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {fl,bcm}/a.
103 over 3214: triangulation {bcfl,bflm,bilm,cfgo,cflo,cilo,efgm,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
104 over 3214: triangulation {bcfl,bflm,bilm,cfgo,cflo,cilo,efgo,efmo,flmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
105 over 3214: triangulation {bcfl,bfln,biln,cefl,ceil,efln,eiln}/a is not in La(S) because of circuit {f,be}/a.
106 over 3214: triangulation {bcfl,bfln,biln,cefl,celm,cilm,eflm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
107 over 3214: triangulation {bcfl,bfln,biln,cefl,celm,cilm,efln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
108 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,eflm,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
109 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
110 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
111 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
112 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
113 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
114 over 3214: triangulation {bcfl,bfln,biln,cefm,cflm,cilm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
115 over 3214: triangulation {bcfl,bfln,biln,cefm,cfln,cfmn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
116 over 3214: triangulation {bcfl,bfln,biln,cefm,cfln,cfmn,ciln,cimn}/a is not in La(S) because of circuit {fl,bcn}/a.
117 over 3214: triangulation {bcfl,bfln,biln,cefn,cein,cfln,ciln}/a is not in La(S) because of circuit {fl,bcn}/a.
118 over 3214: triangulation {bcfl,bfln,biln,cefn,cemn,cfln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
119 over 3214: triangulation {bcfl,bfln,biln,cefn,cemn,cfln,ciln,cimn}/a is not in La(S) because of circuit {fl,bcn}/a.
120 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,ciln,cino,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
121 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
122 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
123 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
124 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
125 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
126 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
127 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
128 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
129 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
130 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
131 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
132 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
133 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
134 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
135 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
136 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,eino,flno,ilno}/a is not in La(S) because of circuit {flo,cn}/a.
137 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,emno,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {flo,cn}/a.
138 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,emno,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
139 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,eflm,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
140 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,efln,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
141 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,efln,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
142 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
143 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
144 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {n,fi}/a.
145 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egin,fgln,giln}/a is not in La(S) because of circuit {gn,el}/a.
146 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egmn,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
147 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egmn,fgln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
148 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgl,eflm,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
149 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgl,efln,eglm,elmn,ilmn}/a is not in La(S) because of circuit {g,ce}/a.
150 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgm,fglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
151 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgm,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
152 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgn,egmn,fgln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
153 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,eflm,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
154 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
155 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
156 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
157 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
158 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
159 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
160 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
161 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
162 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
163 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
164 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
165 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
166 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
167 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,cfo}/a.
168 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
169 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
170 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
171 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,eino,fgln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
172 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,emno,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
173 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,emno,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
174 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
175 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
176 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,cfo}/a.
177 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,eino,fglo,flno,ilno}/a is not in La(S) because of circuit {fo,el}/a.
178 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,emno,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
179 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,emno,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
180 over 3214: triangulation {bcfl,bfln,biln,cfgm,cflm,cilm,efgm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
181 over 3214: triangulation {bcfl,bfln,biln,cfgm,cfln,cfmn,cilm,clmn,efgm,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
182 over 3214: triangulation {bcfl,bfln,biln,cfgm,cfln,cfmn,ciln,cimn,efgm}/a is not in La(S) because of circuit {fl,bcn}/a.
183 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {fl,bcn}/a.
184 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {fl,bcn}/a.
185 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {fl,bcn}/a.
186 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
187 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
188 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {fl,bcn}/a.
189 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {fl,bcn}/a.
190 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
191 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
192 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
193 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
194 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
195 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
196 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
197 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
198 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
199 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
200 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
201 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
202 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
203 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
204 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
205 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
206 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
207 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
208 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
209 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
210 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
211 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
212 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
213 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
214 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
215 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
216 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
217 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
218 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,eino,flno,ilno}/a is not in La(S) because of circuit {flo,cn}/a.
219 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,emno,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {flo,cn}/a.
220 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,emno,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
221 over 3214: triangulation {bcfm,bcim,cefm}/a is not in La(S) because of circuit {f,be}/a.
222 over 3214: triangulation {bcfm,bcim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
223 over 3214: triangulation {bcfm,bclm,bilm,cefm,cilm}/a is not in La(S) because of circuit {f,be}/a.
224 over 3214: triangulation {bcfm,bclm,bilm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
225 over 3214: triangulation {bcfn,bcin,cefm,cfmn,cimn}/a is not in La(S) because of circuit {n,bm}/a.
226 over 3214: triangulation {bcfn,bcin,cefn,cein}/a is not in La(S) because of circuit {f,be}/a.
227 over 3214: triangulation {bcfn,bcin,cefn,cemn,cimn}/a is not in La(S) because of circuit {f,be}/a.
228 over 3214: triangulation {bcfn,bcin,cefn,ceno,cino,eino}/a is not in La(S) because of circuit {f,be}/a.
229 over 3214: triangulation {bcfn,bcin,cefn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
230 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
231 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efno,eino}/a is not in La(S) because of circuit {fo,cen}/a.
232 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
233 over 3214: triangulation {bcfn,bcin,cfgm,cfmn,cimn,efgm}/a is not in La(S) because of circuit {n,bm}/a.
234 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,fi}/a.
235 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgn,egin}/a is not in La(S) because of circuit {g,ce}/a.
236 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
237 over 3214: triangulation {bcfn,bcin,cfgn,cgmn,cimn,efgm,fgmn}/a is not in La(S) because of circuit {gn,cfm}/a.
238 over 3214: triangulation {bcfn,bcin,cfgn,cgmn,cimn,efgn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
239 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
240 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
241 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
242 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
243 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
244 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
245 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
246 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
247 over 3214: triangulation {bcfn,bcln,biln,cefm,cfmn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
248 over 3214: triangulation {bcfn,bcln,biln,cefm,cfmn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
249 over 3214: triangulation {bcfn,bcln,biln,cefn,cein,ciln}/a is not in La(S) because of circuit {f,be}/a.
250 over 3214: triangulation {bcfn,bcln,biln,cefn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
251 over 3214: triangulation {bcfn,bcln,biln,cefn,cemn,ciln,cimn}/a is not in La(S) because of circuit {f,be}/a.
252 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {f,be}/a.
253 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
254 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
255 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
256 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
257 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
258 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efno,eino}/a is not in La(S) because of circuit {fo,cen}/a.
259 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
260 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
261 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
262 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
263 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,cen}/a.
264 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
265 over 3214: triangulation {bcfn,bcln,biln,cfgm,cfmn,cilm,clmn,efgm,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
266 over 3214: triangulation {bcfn,bcln,biln,cfgm,cfmn,ciln,cimn,efgm}/a is not in La(S) because of circuit {g,ce}/a.
267 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {l,bci}/a.
268 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {g,ce}/a.
269 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
270 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
271 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
272 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {gn,cfm}/a.
273 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
274 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
275 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
276 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
277 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
278 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
279 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
280 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
281 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
282 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
283 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
284 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
285 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
286 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
287 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
288 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
289 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
290 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
291 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
292 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
293 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
294 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
295 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
296 over 3214: triangulation {bcfo,bcio,bfio,cefo,efio}/a is not in La(S) because of circuit {f,be}/a.
297 over 3214: triangulation {bcfo,bcio,bfio,cefo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
298 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {bo,cfi}/a.
299 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
300 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
301 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cefo,efmo}/a is not in La(S) because of circuit {f,be}/a.
302 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cfgo,efgm,fgmo}/a is not in La(S) because of circuit {o,cm}/a.
303 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cfgo,efgo,efmo}/a is not in La(S) because of circuit {g,ce}/a.
304 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
305 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
306 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
307 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
308 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
309 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
310 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
311 over 3214: triangulation {bcfo,bclo,bfio,bilo,cefo,cilo,efio}/a is not in La(S) because of circuit {f,be}/a.
312 over 3214: triangulation {bcfo,bclo,bfio,bilo,cefo,cilo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
313 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {l,bci}/a.
314 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
315 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
316 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cefo,cilo,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
317 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cfgo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
318 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cfgo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
319 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cefo,cilo,efmo}/a is not in La(S) because of circuit {f,be}/a.
320 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cfgo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {l,bci}/a.
321 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cfgo,cilo,efgo,efmo}/a is not in La(S) because of circuit {g,ce}/a.
322 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
323 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
324 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
325 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
326 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
327 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
328 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
329 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
330 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
331 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
332 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
333 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
334 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
335 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
336 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
337 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
338 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
339 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
340 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
341 over 3214: triangulation {bcgi,begi}/a is not in La(S) because of circuit {g,ce}/a.
342 over 3214: triangulation {bcgi,begm,bgim}/a is not in La(S) because of circuit {m,ei}/a.
343 over 3214: triangulation {bcgi,begn,bgin,egin}/a is not in La(S) because of circuit {n,bei}/a.
344 over 3214: triangulation {bcgi,begn,bgin,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
345 over 3214: triangulation {bcgi,bfgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
346 over 3214: triangulation {bcgi,bfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
347 over 3214: triangulation {bcgi,bfgm,bgim,efgm}/a is not in La(S) because of circuit {f,be}/a.
348 over 3214: triangulation {bcgi,bfgn,bgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,bm}/a.
349 over 3214: triangulation {bcgi,bfgn,bgin,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
350 over 3214: triangulation {bcgi,bfgn,bgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
351 over 3214: triangulation {bcgl,begi,bgil,cgil}/a is not in La(S) because of circuit {l,bci}/a.
352 over 3214: triangulation {bcgl,begl,beil,cgil,egil}/a is not in La(S) because of circuit {g,ce}/a.
353 over 3214: triangulation {bcgl,begl,beil,cglo,cilo,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
354 over 3214: triangulation {bcgl,begl,belm,bilm,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
355 over 3214: triangulation {bcgl,begl,belm,bilm,cglm,cilm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
356 over 3214: triangulation {bcgl,begl,belm,bilm,cglo,cilo,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
357 over 3214: triangulation {bcgl,begl,belm,bilm,cglo,cilo,eglo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
358 over 3214: triangulation {bcgl,begl,beln,biln,cgil,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
359 over 3214: triangulation {bcgl,begl,beln,biln,cgil,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
360 over 3214: triangulation {bcgl,begl,beln,biln,cglm,cilm,eglm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
361 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
362 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
363 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
364 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
365 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
366 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
367 over 3214: triangulation {bcgl,begm,bgil,bgim,cgil}/a is not in La(S) because of circuit {m,ei}/a.
368 over 3214: triangulation {bcgl,begm,bglm,bilm,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
369 over 3214: triangulation {bcgl,begm,bglm,bilm,cglm,cilm}/a is not in La(S) because of circuit {gl,bcm}/a.
370 over 3214: triangulation {bcgl,begm,bglm,bilm,cglo,cilo,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
371 over 3214: triangulation {bcgl,begm,bglo,bgmo,bilm,blmo,cglo,cilo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
372 over 3214: triangulation {bcgl,begm,bglo,bgmo,bilo,bimo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
373 over 3214: triangulation {bcgl,begn,bgil,bgin,cgil,egin}/a is not in La(S) because of circuit {n,bei}/a.
374 over 3214: triangulation {bcgl,begn,bgil,bgin,cgil,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
375 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egin,giln}/a is not in La(S) because of circuit {ln,bgi}/a.
376 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
377 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egmn,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
378 over 3214: triangulation {bcgl,begn,bgln,biln,cglm,cilm,egmn,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
379 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
380 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
381 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
382 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,eino,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
383 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,emno,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
384 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,emno,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
385 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
386 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
387 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
388 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
389 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
390 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
391 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
392 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
393 over 3214: triangulation {bcgl,bego,beio,bglo,bilo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
394 over 3214: triangulation {bcgl,bego,bemo,bglo,bilm,blmo,cglo,cilo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
395 over 3214: triangulation {bcgl,bego,bemo,bglo,bilo,bimo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
396 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
397 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
398 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
399 over 3214: triangulation {bcgl,bego,beno,bglo,bilo,bino,cglo,cilo,eino}/a is not in La(S) because of circuit {gl,bco}/a.
400 over 3214: triangulation {bcgl,bego,beno,bglo,bilo,bino,cglo,cilo,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
401 over 3214: triangulation {bcgl,bfgi,bgil,cgil,efgi}/a is not in La(S) because of circuit {f,be}/a.
402 over 3214: triangulation {bcgl,bfgi,bgil,cgil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
403 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgi,fgil}/a is not in La(S) because of circuit {fl,bgi}/a.
404 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
405 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
406 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
407 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {lm,fgi}/a.
[1;31m408 over 3214: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a belongs to La(S)[1;0m
409 over 3214: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
410 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,efil,eglo,eilo}/a is not in La(S) because of circuit {f,be}/a.
411 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,eflm,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
412 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,eflm,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
413 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
414 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
415 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
416 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efio,fglo,filo}/a is not in La(S) because of circuit {fo,el}/a.
417 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efmo,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
418 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efmo,fglo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
419 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
420 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
421 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
422 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fgm,el}/a.
423 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgl,eflm,eglm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
424 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgl,eflm,eglo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
425 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgm,fglm,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
426 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgm,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,glm}/a.
427 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgo,efmo,fglo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
428 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,eflm,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
429 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,efln,egil,eiln}/a is not in La(S) because of circuit {f,be}/a.
430 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,efln,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
431 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
432 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
433 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {fl,bgn}/a.
434 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egin,fgln,giln}/a is not in La(S) because of circuit {fl,bgn}/a.
435 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egmn,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {fl,bgn}/a.
436 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egmn,fgln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
437 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgl,eflm,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
438 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgl,efln,eglm,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
439 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgm,fglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
440 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgm,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
441 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgn,egmn,fgln,glmn,ilmn}/a is not in La(S) because of circuit {fl,bgn}/a.
442 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,eflm,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
443 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,eflm,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
444 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
445 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
446 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
447 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
448 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
449 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
450 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
451 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
452 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
453 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bgn}/a.
454 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
455 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
456 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
457 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {fl,bgn}/a.
458 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
459 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bgn}/a.
460 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,eino,fgln,glno,ilno}/a is not in La(S) because of circuit {fl,bgn}/a.
461 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,emno,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
462 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,emno,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
463 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
464 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
465 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
466 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,eino,fglo,flno,ilno}/a is not in La(S) because of circuit {fo,el}/a.
467 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,emno,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
468 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,emno,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
469 over 3214: triangulation {bcgl,bfgm,bgil,bgim,cgil,efgm}/a is not in La(S) because of circuit {f,be}/a.
470 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cgil,efgm,gilm}/a is not in La(S) because of circuit {f,be}/a.
471 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cglm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
472 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cglo,cilo,efgm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
473 over 3214: triangulation {bcgl,bfgm,bglo,bgmo,bilm,blmo,cglo,cilo,efgm,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
474 over 3214: triangulation {bcgl,bfgm,bglo,bgmo,bilo,bimo,cglo,cilo,efgm}/a is not in La(S) because of circuit {gl,bco}/a.
475 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,bm}/a.
476 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
477 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
478 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgm,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
479 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgm,fgmn,giln,gimn}/a is not in La(S) because of circuit {ln,bgi}/a.
480 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egin,giln}/a is not in La(S) because of circuit {f,be}/a.
481 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
482 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egmn,giln,gimn}/a is not in La(S) because of circuit {f,be}/a.
483 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglm,cilm,efgm,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
484 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglm,cilm,efgn,egmn,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
485 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
486 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
487 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
488 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
489 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
490 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
491 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,eino,glno,ilno}/a is not in La(S) because of circuit {f,be}/a.
492 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,emno,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
493 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,emno,glno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
494 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
495 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
496 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
497 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
498 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
499 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
500 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
501 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
502 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
503 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
504 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
505 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {gl,bco}/a.
506 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgo,efio}/a is not in La(S) because of circuit {gl,bco}/a.
507 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {gl,bco}/a.
508 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilm,blmo,cglo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {fo,bgm}/a.
509 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilm,blmo,cglo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
510 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilo,bimo,cglo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
511 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilo,bimo,cglo,cilo,efgo,efmo}/a is not in La(S) because of circuit {gl,bco}/a.
512 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
513 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
514 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
515 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
516 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
517 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
518 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
519 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
520 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
521 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
522 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
523 over 3214: triangulation {bcgm,bcim,begm}/a is not in La(S) because of circuit {g,ce}/a.
524 over 3214: triangulation {bcgm,bcim,bfgm,efgm}/a is not in La(S) because of circuit {f,be}/a.
525 over 3214: triangulation {bcgm,bclm,begm,bilm,cilm}/a is not in La(S) because of circuit {g,ce}/a.
526 over 3214: triangulation {bcgm,bclm,bfgm,bilm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
527 over 3214: triangulation {bcgn,bcin,begn,cgin,egin}/a is not in La(S) because of circuit {g,ce}/a.
528 over 3214: triangulation {bcgn,bcin,begn,cgin,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
529 over 3214: triangulation {bcgn,bcin,begn,cgmn,cimn,egmn}/a is not in La(S) because of circuit {n,bm}/a.
530 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
531 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
532 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
533 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {cn,bgi}/a.
534 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
535 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
536 over 3214: triangulation {bcgn,bcin,bfgn,cgmn,cimn,efgm,fgmn}/a is not in La(S) because of circuit {n,bm}/a.
537 over 3214: triangulation {bcgn,bcin,bfgn,cgmn,cimn,efgn,egmn}/a is not in La(S) because of circuit {f,be}/a.
538 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
539 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
540 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
541 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
542 over 3214: triangulation {bcgn,bcln,begn,biln,cgin,ciln,egin}/a is not in La(S) because of circuit {g,ce}/a.
543 over 3214: triangulation {bcgn,bcln,begn,biln,cgin,ciln,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
544 over 3214: triangulation {bcgn,bcln,begn,biln,cgmn,cilm,clmn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
545 over 3214: triangulation {bcgn,bcln,begn,biln,cgmn,ciln,cimn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
546 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
547 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
548 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
549 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
550 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
551 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
552 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
553 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
554 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {l,bci}/a.
555 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
556 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
557 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
558 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
559 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {l,bci}/a.
560 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {f,be}/a.
561 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
562 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
563 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
564 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
565 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
566 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
567 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
568 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
569 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
570 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
571 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
572 over 3214: triangulation {bcgo,bcio,begm,bgmo,bimo}/a is not in La(S) because of circuit {o,gi}/a.
573 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
574 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egno,eino}/a is not in La(S) because of circuit {gn,beo}/a.
575 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egno,emno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
576 over 3214: triangulation {bcgo,bcio,bego,beio}/a is not in La(S) because of circuit {g,ce}/a.
577 over 3214: triangulation {bcgo,bcio,bego,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
578 over 3214: triangulation {bcgo,bcio,bego,beno,bino,eino}/a is not in La(S) because of circuit {g,ce}/a.
579 over 3214: triangulation {bcgo,bcio,bego,beno,bino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
580 over 3214: triangulation {bcgo,bcio,bfgm,bgmo,bimo,efgm}/a is not in La(S) because of circuit {f,be}/a.
581 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
582 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
583 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
584 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
585 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
586 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgo,efio}/a is not in La(S) because of circuit {f,be}/a.
587 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
588 over 3214: triangulation {bcgo,bcio,bfgo,bfmo,bimo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
589 over 3214: triangulation {bcgo,bcio,bfgo,bfmo,bimo,efgo,efmo}/a is not in La(S) because of circuit {f,be}/a.
590 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
591 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
592 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
593 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
594 over 3214: triangulation {bcgo,bclo,begm,bgmo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
595 over 3214: triangulation {bcgo,bclo,begm,bgmo,bilo,bimo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
596 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
597 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
598 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,eino,ilno}/a is not in La(S) because of circuit {gn,beo}/a.
599 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,beo}/a.
600 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
601 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
602 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egno,eino}/a is not in La(S) because of circuit {gn,beo}/a.
603 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egno,emno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
604 over 3214: triangulation {bcgo,bclo,bego,beio,bilo,cilo}/a is not in La(S) because of circuit {g,ce}/a.
605 over 3214: triangulation {bcgo,bclo,bego,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
606 over 3214: triangulation {bcgo,bclo,bego,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
607 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
608 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
609 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
610 over 3214: triangulation {bcgo,bclo,bego,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {g,ce}/a.
611 over 3214: triangulation {bcgo,bclo,bego,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
612 over 3214: triangulation {bcgo,bclo,bfgm,bgmo,bilm,blmo,cilo,efgm,ilmo}/a is not in La(S) because of circuit {f,be}/a.
613 over 3214: triangulation {bcgo,bclo,bfgm,bgmo,bilo,bimo,cilo,efgm}/a is not in La(S) because of circuit {f,be}/a.
614 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
615 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
616 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
617 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
618 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
619 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
620 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
621 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
622 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
623 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
624 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
625 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {l,bci}/a.
626 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgo,efio}/a is not in La(S) because of circuit {f,be}/a.
627 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
628 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilm,blmo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {fo,bgm}/a.
629 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilm,blmo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
630 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilo,bimo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
631 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilo,bimo,cilo,efgo,efmo}/a is not in La(S) because of circuit {f,be}/a.
632 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
633 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
634 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
635 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
636 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
637 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
638 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
639 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
640 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
641 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
642 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
643 over 3214: triangulation {bchi,behi,cehi}/a is not in La(S) because of circuit {h,bce}/a.
644 over 3214: triangulation {bchi,behi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
645 over 3214: triangulation {bchi,behi,cghi,eghi}/a is not in La(S) because of circuit {g,ce}/a.
646 over 3214: triangulation {bchi,behi,cgho,chio,egho,ehio}/a is not in La(S) because of circuit {g,ce}/a.
647 over 3214: triangulation {bchi,behm,bhim,cehm,chim}/a is not in La(S) because of circuit {hi,bcm}/a.
648 over 3214: triangulation {bchi,behm,bhim,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
649 over 3214: triangulation {bchi,behm,bhim,cghi,eghm,ghim}/a is not in La(S) because of circuit {m,ei}/a.
650 over 3214: triangulation {bchi,behm,bhim,cghm,chim,eghm}/a is not in La(S) because of circuit {hi,bcm}/a.
651 over 3214: triangulation {bchi,behm,bhim,cgho,chio,eghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
652 over 3214: triangulation {bchi,behm,bhim,cgho,chio,egho,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
653 over 3214: triangulation {bchi,behn,bhin,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
654 over 3214: triangulation {bchi,behn,bhin,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {m,ei}/a.
655 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
656 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
657 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
658 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
659 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
660 over 3214: triangulation {bchi,behn,bhin,cghi,eghi,ehin}/a is not in La(S) because of circuit {g,ce}/a.
661 over 3214: triangulation {bchi,behn,bhin,cghi,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
662 over 3214: triangulation {bchi,behn,bhin,cghi,eghn,egin,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
663 over 3214: triangulation {bchi,behn,bhin,cghi,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
664 over 3214: triangulation {bchi,behn,bhin,cghm,chim,eghm,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
665 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
666 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
667 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
668 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
669 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
670 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehin,ehio}/a is not in La(S) because of circuit {g,ce}/a.
671 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
672 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
673 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehno,eino,hino}/a is not in La(S) because of circuit {g,ce}/a.
674 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
675 over 3214: triangulation {bchi,bfhi,cehi,efhi}/a is not in La(S) because of circuit {f,be}/a.
676 over 3214: triangulation {bchi,bfhi,cehm,chim,efhm,fhim}/a is not in La(S) because of circuit {h,cf}/a.
677 over 3214: triangulation {bchi,bfhi,ceho,chio,efhi,ehio}/a is not in La(S) because of circuit {f,be}/a.
678 over 3214: triangulation {bchi,bfhi,ceho,chio,efhm,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
679 over 3214: triangulation {bchi,bfhi,ceho,chio,efho,efio,fhio}/a is not in La(S) because of circuit {h,cf}/a.
680 over 3214: triangulation {bchi,bfhi,ceho,chio,efho,efmo,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
681 over 3214: triangulation {bchi,bfhi,cghi,efgi,fghi}/a is not in La(S) because of circuit {h,cf}/a.
682 over 3214: triangulation {bchi,bfhi,cghi,efgm,fghi,fgim}/a is not in La(S) because of circuit {h,cf}/a.
683 over 3214: triangulation {bchi,bfhi,cghi,efgm,fghm,fhim,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
684 over 3214: triangulation {bchi,bfhi,cghi,efhi,eghi}/a is not in La(S) because of circuit {f,be}/a.
685 over 3214: triangulation {bchi,bfhi,cghi,efhm,eghm,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
686 over 3214: triangulation {bchi,bfhi,cghm,chim,efgm,fghm,fhim}/a is not in La(S) because of circuit {h,cf}/a.
687 over 3214: triangulation {bchi,bfhi,cghm,chim,efhm,eghm,fhim}/a is not in La(S) because of circuit {g,ce}/a.
688 over 3214: triangulation {bchi,bfhi,cgho,chio,efgm,fghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
689 over 3214: triangulation {bchi,bfhi,cgho,chio,efgm,fgho,fgmo,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
690 over 3214: triangulation {bchi,bfhi,cgho,chio,efgo,efio,fgho,fhio}/a is not in La(S) because of circuit {h,cf}/a.
691 over 3214: triangulation {bchi,bfhi,cgho,chio,efgo,efmo,fgho,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
692 over 3214: triangulation {bchi,bfhi,cgho,chio,efhi,egho,ehio}/a is not in La(S) because of circuit {f,be}/a.
693 over 3214: triangulation {bchi,bfhi,cgho,chio,efhm,eghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
694 over 3214: triangulation {bchi,bfhi,cgho,chio,efhm,egho,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
695 over 3214: triangulation {bchi,bfhi,cgho,chio,efho,efio,egho,fhio}/a is not in La(S) because of circuit {g,ce}/a.
696 over 3214: triangulation {bchi,bfhi,cgho,chio,efho,efmo,egho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
697 over 3214: triangulation {bchi,bfhm,bhim,cehm,chim,efhm}/a is not in La(S) because of circuit {hi,bcm}/a.
698 over 3214: triangulation {bchi,bfhm,bhim,ceho,chio,efhm,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
699 over 3214: triangulation {bchi,bfhm,bhim,cghi,efgm,fghm,ghim}/a is not in La(S) because of circuit {h,bg}/a.
700 over 3214: triangulation {bchi,bfhm,bhim,cghi,efhm,eghm,ghim}/a is not in La(S) because of circuit {f,be}/a.
701 over 3214: triangulation {bchi,bfhm,bhim,cghm,chim,efgm,fghm}/a is not in La(S) because of circuit {hi,bcm}/a.
702 over 3214: triangulation {bchi,bfhm,bhim,cghm,chim,efhm,eghm}/a is not in La(S) because of circuit {hi,bcm}/a.
703 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efgm,fghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
704 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efhm,eghm,ghmo,himo}/a is not in La(S) because of circuit {f,be}/a.
705 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efhm,egho,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
706 over 3214: triangulation {bchi,bfhn,bhin,cehi,efhn,ehin}/a is not in La(S) because of circuit {f,be}/a.
707 over 3214: triangulation {bchi,bfhn,bhin,cehm,chim,efhm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
708 over 3214: triangulation {bchi,bfhn,bhin,cehm,chim,efhn,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
709 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhm,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
710 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhm,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
711 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
712 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
713 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
714 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
715 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
716 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
717 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efno,eino,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
718 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efno,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
719 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgm,fghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
720 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgm,fghn,fgmn,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
721 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgn,egin,fghn,ghin}/a is not in La(S) because of circuit {n,fi}/a.
722 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgn,egmn,fghn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
723 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhm,eghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
724 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghi,ehin}/a is not in La(S) because of circuit {f,be}/a.
725 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
726 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghn,egin,ghin}/a is not in La(S) because of circuit {f,be}/a.
727 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
728 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efgm,fghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
729 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efhm,eghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
730 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efhn,eghm,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
731 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
732 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
733 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghn,fgmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
734 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fgho,fgmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
735 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egmn,fghn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
736 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egno,eino,fghn,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
737 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egno,emno,fghn,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
738 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efmo,fgho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
739 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efno,eino,fgho,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
740 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efno,emno,fgho,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
741 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,eghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
742 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,eghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
743 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,egho,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
744 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,egho,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
745 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
746 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
747 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
748 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {f,be}/a.
749 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
750 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
751 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
752 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
753 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
754 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
755 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efmo,egho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
756 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efno,egho,eino,fhno,hino}/a is not in La(S) because of circuit {g,ce}/a.
757 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efno,egho,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
758 over 3214: triangulation {bchl,behi,bhil,cehi,chil}/a is not in La(S) because of circuit {l,bci}/a.
759 over 3214: triangulation {bchl,behi,bhil,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
760 over 3214: triangulation {bchl,behi,bhil,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
761 over 3214: triangulation {bchl,behi,bhil,cghi,chil,eghi}/a is not in La(S) because of circuit {g,ce}/a.
762 over 3214: triangulation {bchl,behi,bhil,cghl,cgil,eghi,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
763 over 3214: triangulation {bchl,behi,bhil,cghl,cglo,cilo,egho,ehio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
764 over 3214: triangulation {bchl,behi,bhil,cgho,chil,chio,egho,ehio}/a is not in La(S) because of circuit {g,ce}/a.
765 over 3214: triangulation {bchl,behi,bhil,cgho,chlo,cilo,egho,ehio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
766 over 3214: triangulation {bchl,behl,beil,cehl,ceil}/a is not in La(S) because of circuit {h,bce}/a.
767 over 3214: triangulation {bchl,behl,beil,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
768 over 3214: triangulation {bchl,behl,beil,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
769 over 3214: triangulation {bchl,behl,beil,cghl,cgil,eghl,egil}/a is not in La(S) because of circuit {g,ce}/a.
770 over 3214: triangulation {bchl,behl,beil,cghl,cglo,cilo,eghl,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
771 over 3214: triangulation {bchl,behl,beil,cghl,cglo,cilo,egho,ehlo,eilo,ghlo}/a is not in La(S) because of circuit {ho,egl}/a.
772 over 3214: triangulation {bchl,behl,beil,cgho,chlo,cilo,egho,ehlo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
773 over 3214: triangulation {bchl,behl,belm,bilm,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
774 over 3214: triangulation {bchl,behl,belm,bilm,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
775 over 3214: triangulation {bchl,behl,belm,bilm,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
776 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cgil,eghl,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
777 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglm,cilm,eghl,eglm}/a is not in La(S) because of circuit {g,ce}/a.
778 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,eghl,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
779 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,eghl,eglo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
780 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,egho,ehlo,elmo,ghlo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
781 over 3214: triangulation {bchl,behl,belm,bilm,cgho,chlo,cilo,egho,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
782 over 3214: triangulation {bchl,behl,beln,biln,cehl,ceil,eiln}/a is not in La(S) because of circuit {h,bce}/a.
783 over 3214: triangulation {bchl,behl,beln,biln,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
784 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
785 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
786 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
787 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
788 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
789 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
790 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
791 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
792 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
793 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
794 over 3214: triangulation {bchl,behl,beln,biln,cghl,cgil,eghl,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
795 over 3214: triangulation {bchl,behl,beln,biln,cghl,cgil,eghl,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
796 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglm,cilm,eghl,eglm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
797 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
798 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
799 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
800 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
801 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
802 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
803 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {n,bei}/a.
804 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
805 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
806 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
807 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
808 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
809 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
810 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
811 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
812 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
813 over 3214: triangulation {bchl,behm,bhil,bhim,cehm,chil,chim}/a is not in La(S) because of circuit {m,ei}/a.
814 over 3214: triangulation {bchl,behm,bhil,bhim,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
815 over 3214: triangulation {bchl,behm,bhil,bhim,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
816 over 3214: triangulation {bchl,behm,bhil,bhim,cghi,chil,eghm,ghim}/a is not in La(S) because of circuit {m,ei}/a.
817 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cgil,eghm,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
818 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cglo,cilo,eghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
819 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cglo,cilo,egho,ehmo,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
820 over 3214: triangulation {bchl,behm,bhil,bhim,cghm,chil,chim,eghm}/a is not in La(S) because of circuit {g,ce}/a.
821 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chil,chio,eghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
822 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chil,chio,egho,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
823 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chlo,cilo,eghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
824 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chlo,cilo,egho,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
825 over 3214: triangulation {bchl,behm,bhlm,bilm,cehm,chlm,cilm}/a is not in La(S) because of circuit {lm,hi}/a.
826 over 3214: triangulation {bchl,behm,bhlm,bilm,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
827 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cgil,eghm,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
828 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglm,cilm,eghm,ghlm}/a is not in La(S) because of circuit {h,bg}/a.
829 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,eghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
830 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,eghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
831 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,egho,ehmo,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
832 over 3214: triangulation {bchl,behm,bhlm,bilm,cghm,chlm,cilm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
833 over 3214: triangulation {bchl,behm,bhlm,bilm,cgho,chlo,cilo,eghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
834 over 3214: triangulation {bchl,behm,bhlm,bilm,cgho,chlo,cilo,egho,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
835 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
836 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,eghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
837 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,egho,ehmo,ghlo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
838 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
839 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
840 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
841 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,eghm,ghlo,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
842 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,egho,ehmo,ghlo}/a is not in La(S) because of circuit {hm,beo}/a.
843 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,eghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
844 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,egho,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
845 over 3214: triangulation {bchl,behn,bhil,bhin,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
846 over 3214: triangulation {bchl,behn,bhil,bhin,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {m,ei}/a.
847 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
848 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
849 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
850 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
851 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
852 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
853 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
854 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
855 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
856 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
857 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghi,ehin}/a is not in La(S) because of circuit {g,ce}/a.
858 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
859 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghn,egin,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
860 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
861 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghi,ehin,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
862 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghm,ehmn,ghil,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
863 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghn,egin,ghil,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
864 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghn,egmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
865 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
866 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
867 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
868 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
869 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
870 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehin,ehio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
871 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
872 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
873 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehno,eino,ghlo,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
874 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehno,emno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
875 over 3214: triangulation {bchl,behn,bhil,bhin,cghm,chil,chim,eghm,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
876 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
877 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
878 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
879 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
880 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
881 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehin,ehio}/a is not in La(S) because of circuit {g,ce}/a.
882 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
883 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
884 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehno,eino,hino}/a is not in La(S) because of circuit {g,ce}/a.
885 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
886 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghm,ehmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
887 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghm,ehmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
888 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
889 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egno,eino,ghno,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
890 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egno,emno,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
891 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehin,ehio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
892 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
893 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
894 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
895 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
896 over 3214: triangulation {bchl,behn,bhln,biln,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
897 over 3214: triangulation {bchl,behn,bhln,biln,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
898 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
899 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
900 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
901 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
902 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
903 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
904 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
905 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
906 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
907 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hl,bcn}/a.
908 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {hl,bcn}/a.
909 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
910 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
911 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
912 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
913 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
914 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
915 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
916 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
917 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
918 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
919 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
920 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
921 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
922 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {hl,bcn}/a.
923 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
924 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
925 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
926 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
927 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
928 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
929 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
930 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
931 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
932 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
933 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
934 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
935 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
936 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
937 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
938 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
939 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
940 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
941 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
942 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
943 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
944 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
945 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghi,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
946 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghm,ehmn,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
947 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghn,egin,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
948 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghn,egmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
949 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghi,ehin,ghil,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
950 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghl,egil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
951 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghl,eglm,ehln,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
952 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghm,ehmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
953 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghm,ehmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
954 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egin,ghil,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
955 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egin,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
956 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
957 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
958 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
959 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghl,eglm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
960 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghm,ehmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
961 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghn,egmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
962 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglm,ehln,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
963 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
964 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
965 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
966 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
967 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
968 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
969 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
970 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
971 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
972 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
973 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
974 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
975 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
976 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
977 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
978 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
979 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
980 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
981 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
982 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
983 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
984 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
985 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
986 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
987 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
988 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehin,ehio,ghlo,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
989 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {hn,bel}/a.
990 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
991 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
992 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
993 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
994 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
995 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
996 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
997 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
998 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
999 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,eino,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1000 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,eino,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1001 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1002 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1003 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1004 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chil,chim,eghm,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
1005 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chlm,cilm,eghm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1006 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chln,chmn,cilm,clmn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1007 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chln,chmn,ciln,cimn,eghm,ehmn}/a is not in La(S) because of circuit {g,ce}/a.
1008 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgin,chln,ciln,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
1009 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgin,chln,ciln,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1010 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgmn,chln,cilm,clmn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1011 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgmn,chln,ciln,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
1012 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
1013 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
1014 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1015 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
1016 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1017 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1018 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1019 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1020 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghm,ehmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
1021 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghm,ehmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1022 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1023 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egno,eino,ghno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1024 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egno,emno,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1025 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehin,ehio,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
1026 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1027 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1028 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1029 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1030 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
1031 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1032 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1033 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1034 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1035 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
1036 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1037 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
1038 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1039 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1040 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1041 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1042 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1043 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1044 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1045 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1046 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1047 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1048 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1049 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
1050 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1051 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1052 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1053 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1054 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1055 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1056 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1057 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,eino,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1058 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,eino,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1059 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1060 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1061 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1062 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
1063 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
1064 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1065 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1066 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
1067 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1068 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1069 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1070 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1071 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1072 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1073 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1074 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1075 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1076 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1077 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1078 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1079 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1080 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1081 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1082 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1083 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1084 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1085 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
1086 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1087 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
1088 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
1089 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1090 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1091 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1092 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,eino,ghlo,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
1093 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
1094 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
1095 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1096 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1097 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1098 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1099 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1100 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1101 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1102 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1103 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1104 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1105 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1106 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1107 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1108 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1109 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1110 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
1111 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
1112 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno}/a is not in La(S) because of circuit {h,bg}/a.
1113 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1114 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
1115 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehno,eino,ghlo}/a is not in La(S) because of circuit {hn,beo}/a.
1116 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehno,emno,ghlo,imno}/a is not in La(S) because of circuit {hn,beo}/a.
1117 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1118 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1119 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
1120 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1121 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1122 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1123 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1124 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
1125 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,cghl,cglo,cilo,egho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
1126 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,cgho,chlo,cilo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
1127 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1128 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,cghl,cglo,cilo,egho,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
1129 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,cgho,chlo,cilo,egho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1130 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
1131 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,cghl,cglo,cilo,egho,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1132 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,cgho,chlo,cilo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
1133 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1134 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1135 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1136 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,eino,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
1137 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1138 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1139 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1140 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1141 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1142 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1143 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1144 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cghl,cglo,cilo,egho,eino,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
1145 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cghl,cglo,cilo,egho,emno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
1146 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cgho,chlo,cilo,egho,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1147 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cgho,chlo,cilo,egho,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1148 over 3214: triangulation {bchl,bfhi,bhil,cehi,chil,efhi}/a is not in La(S) because of circuit {f,be}/a.
1149 over 3214: triangulation {bchl,bfhi,bhil,cehm,chil,chim,efhm,fhim}/a is not in La(S) because of circuit {m,ei}/a.
1150 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efhi,ehio}/a is not in La(S) because of circuit {f,be}/a.
1151 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efhm,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1152 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efho,efio,fhio}/a is not in La(S) because of circuit {fo,ehi}/a.
1153 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efho,efmo,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1154 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efhi,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1155 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efhm,ehmo,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1156 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efho,efio,fhio,hilo}/a is not in La(S) because of circuit {fo,ehi}/a.
1157 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efho,efmo,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1158 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgi,fghi}/a is not in La(S) because of circuit {l,bci}/a.
1159 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgm,fghi,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1160 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgm,fghm,fhim,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
1161 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efhi,eghi}/a is not in La(S) because of circuit {f,be}/a.
1162 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efhm,eghm,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1163 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgi,fghi,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
1164 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgm,fghi,fgim,ghil}/a is not in La(S) because of circuit {m,ei}/a.
1165 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgm,fghm,fhim,ghil,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
1166 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efhi,eghi,ghil}/a is not in La(S) because of circuit {f,be}/a.
1167 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efhm,eghm,fhim,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1168 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgm,fghm,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1169 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgm,fgho,fgmo,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1170 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgo,efio,fgho,fhio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1171 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgo,efmo,fgho,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1172 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhi,egho,ehio,ghlo,hilo}/a is not in La(S) because of circuit {f,be}/a.
1173 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhm,eghm,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1174 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhm,egho,ehmo,fhim,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1175 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efho,efio,egho,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fo,ehi}/a.
1176 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efho,efmo,egho,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1177 over 3214: triangulation {bchl,bfhi,bhil,cghm,chil,chim,efgm,fghm,fhim}/a is not in La(S) because of circuit {l,bci}/a.
1178 over 3214: triangulation {bchl,bfhi,bhil,cghm,chil,chim,efhm,eghm,fhim}/a is not in La(S) because of circuit {g,ce}/a.
1179 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgm,fghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1180 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgm,fgho,fgmo,fhio,fimo}/a is not in La(S) because of circuit {o,gi}/a.
1181 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgo,efio,fgho,fhio}/a is not in La(S) because of circuit {o,gi}/a.
1182 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgo,efmo,fgho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1183 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhi,egho,ehio}/a is not in La(S) because of circuit {f,be}/a.
1184 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhm,eghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1185 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhm,egho,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1186 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efho,efio,egho,fhio}/a is not in La(S) because of circuit {g,ce}/a.
1187 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efho,efmo,egho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1188 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgm,fghm,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1189 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgm,fgho,fgmo,fhio,fimo,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
1190 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgo,efio,fgho,fhio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
1191 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgo,efmo,fgho,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1192 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhi,egho,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1193 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhm,eghm,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1194 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhm,egho,ehmo,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1195 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efho,efio,egho,fhio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
1196 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efho,efmo,egho,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1197 over 3214: triangulation {bchl,bfhl,bfil,cehi,chil,efhi,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1198 over 3214: triangulation {bchl,bfhl,bfil,cehl,ceil,efhl,efil}/a is not in La(S) because of circuit {f,be}/a.
1199 over 3214: triangulation {bchl,bfhl,bfil,cehl,celm,cilm,efhl,eflm,film}/a is not in La(S) because of circuit {h,cf}/a.
1200 over 3214: triangulation {bchl,bfhl,bfil,cehl,celo,cilo,efhl,efil,eilo}/a is not in La(S) because of circuit {f,be}/a.
1201 over 3214: triangulation {bchl,bfhl,bfil,cehl,celo,cilo,efhl,eflm,elmo,film,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1202 over 3214: triangulation {bchl,bfhl,bfil,cehm,chil,chim,efhm,fhil,fhim}/a is not in La(S) because of circuit {h,cf}/a.
1203 over 3214: triangulation {bchl,bfhl,bfil,cehm,chlm,cilm,efhm,fhlm,film}/a is not in La(S) because of circuit {h,cf}/a.
1204 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efhi,ehio,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1205 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efhm,ehmo,fhil,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1206 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efho,efio,fhil,fhio}/a is not in La(S) because of circuit {h,cf}/a.
1207 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efho,efmo,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1208 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhi,ehio,fhil,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1209 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhl,efil,ehlo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1210 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1211 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhm,ehmo,fhil,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1212 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhm,ehmo,fhlm,film,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1213 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efio,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1214 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efio,fhlo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1215 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1216 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1217 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1218 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgi,fghi,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1219 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgm,fghi,fgim,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1220 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgm,fghm,fhil,fhim,ghim}/a is not in La(S) because of circuit {fl,bhi}/a.
1221 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efhi,eghi,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1222 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efhm,eghm,fhil,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1223 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgi,fghi,fhil,ghil}/a is not in La(S) because of circuit {fl,bhi}/a.
1224 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgi,fghl,fgil}/a is not in La(S) because of circuit {h,cf}/a.
1225 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgl,efil,egil,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1226 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgl,eflm,eglm,fghl,film,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1227 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghi,fgim,fhil,ghil}/a is not in La(S) because of circuit {m,ei}/a.
1228 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghl,fgil,fgim}/a is not in La(S) because of circuit {h,cf}/a.
1229 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghl,fglm,film,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1230 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghm,fhil,fhim,ghil,ghim}/a is not in La(S) because of circuit {fl,bhi}/a.
1231 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghm,fhlm,film,ghlm,gilm}/a is not in La(S) because of circuit {hm,fgl}/a.
1232 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhi,eghi,fhil,ghil}/a is not in La(S) because of circuit {fl,bhi}/a.
1233 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhl,efil,eghl,egil}/a is not in La(S) because of circuit {f,be}/a.
1234 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhl,eflm,eghl,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1235 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhm,eghm,fhil,fhim,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1236 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhm,eghm,fhlm,film,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
1237 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgl,eflm,eglm,fghl,film}/a is not in La(S) because of circuit {h,cf}/a.
1238 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgm,fghl,fglm,film}/a is not in La(S) because of circuit {h,cf}/a.
1239 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgm,fghm,fhlm,film,ghlm}/a is not in La(S) because of circuit {hm,fgl}/a.
1240 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efhl,eflm,eghl,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
1241 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efhm,eghm,fhlm,film,ghlm}/a is not in La(S) because of circuit {hm,el}/a.
1242 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,efil,eglo,eilo,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1243 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,eflm,eglm,fghl,film,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1244 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,film,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1245 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1246 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1247 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1248 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhil,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1249 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhlm,film,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {hm,fgl}/a.
1250 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhlm,film,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1251 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1252 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1253 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1254 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fghl,fglo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1255 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fgho,fhil,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1256 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fgho,fhlo,filo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1257 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fghl,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1258 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fghl,fglo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1259 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1260 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1261 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1262 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhi,egho,ehio,fhil,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1263 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,efil,eghl,eglo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1264 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,efil,egho,ehlo,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1265 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,eghl,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1266 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1267 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,film,ghlo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1268 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhil,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1269 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhlm,film,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1270 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhlm,film,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1271 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,egho,ehmo,fhil,fhim,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1272 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,film,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1273 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efio,egho,fhil,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1274 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efio,egho,fhlo,filo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1275 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1276 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1277 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1278 over 3214: triangulation {bchl,bfhl,bfil,cghm,chil,chim,efgm,fghm,fhil,fhim}/a is not in La(S) because of circuit {h,cf}/a.
1279 over 3214: triangulation {bchl,bfhl,bfil,cghm,chil,chim,efhm,eghm,fhil,fhim}/a is not in La(S) because of circuit {fl,bhi}/a.
1280 over 3214: triangulation {bchl,bfhl,bfil,cghm,chlm,cilm,efgm,fghm,fhlm,film}/a is not in La(S) because of circuit {h,cf}/a.
1281 over 3214: triangulation {bchl,bfhl,bfil,cghm,chlm,cilm,efhm,eghm,fhlm,film}/a is not in La(S) because of circuit {g,ce}/a.
1282 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgm,fghm,fhil,fhim,ghmo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1283 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgm,fgho,fgmo,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1284 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgo,efio,fgho,fhil,fhio}/a is not in La(S) because of circuit {h,cf}/a.
1285 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgo,efmo,fgho,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1286 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhi,egho,ehio,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1287 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhm,eghm,fhil,fhim,ghmo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1288 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhm,egho,ehmo,fhil,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1289 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efho,efio,egho,fhil,fhio}/a is not in La(S) because of circuit {fl,bhi}/a.
1290 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efho,efmo,egho,fhil,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1291 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fghm,fhil,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1292 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fghm,fhlm,film,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1293 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1294 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1295 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1296 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efio,fgho,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1297 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efio,fgho,fhlo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1298 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1299 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1300 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1301 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhi,egho,ehio,fhil,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1302 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhl,efil,egho,ehlo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1303 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1304 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,eghm,fhil,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1305 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,eghm,fhlm,film,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1306 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,egho,ehmo,fhil,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1307 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,film,hlmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1308 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efio,egho,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1309 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efio,egho,fhlo,filo}/a is not in La(S) because of circuit {flo,hi}/a.
1310 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1311 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1312 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhlo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1313 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehl,celm,cilm,efhl,eflm}/a is not in La(S) because of circuit {f,be}/a.
1314 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehl,celo,cilo,efhl,eflm,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1315 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehm,chlm,cilm,efhm,fhlm}/a is not in La(S) because of circuit {h,cf}/a.
1316 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1317 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efhm,ehmo,fhlm,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1318 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efho,efmo,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1319 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgl,eflm,eglm,fghl,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1320 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgm,fghl,fglm,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1321 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgm,fghm,fhlm,ghlm,gilm}/a is not in La(S) because of circuit {hm,fgl}/a.
1322 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efhl,eflm,eghl,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
1323 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efhm,eghm,fhlm,ghlm,gilm}/a is not in La(S) because of circuit {fl,bhm}/a.
1324 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgl,eflm,eglm,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1325 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgm,fghl,fglm}/a is not in La(S) because of circuit {h,cf}/a.
1326 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgm,fghm,fhlm,ghlm}/a is not in La(S) because of circuit {hm,fgl}/a.
1327 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efhl,eflm,eghl,eglm}/a is not in La(S) because of circuit {f,be}/a.
1328 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efhm,eghm,fhlm,ghlm}/a is not in La(S) because of circuit {fl,bhm}/a.
1329 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgl,eflm,eglm,fghl,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1330 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1331 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghl,fglm,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1332 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1333 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghm,fhlm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {hm,fgl}/a.
1334 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghm,fhlm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1335 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {ho,fgl}/a.
1336 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1337 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {ho,fgl}/a.
1338 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,eghl,eglm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1339 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1340 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1341 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,eghm,fhlm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1342 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,eghm,fhlm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1343 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1344 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efho,efmo,egho,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
1345 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghm,chlm,cilm,efgm,fghm,fhlm}/a is not in La(S) because of circuit {h,cf}/a.
1346 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghm,chlm,cilm,efhm,eghm,fhlm}/a is not in La(S) because of circuit {fl,bhm}/a.
1347 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgm,fghm,fhlm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1348 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1349 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1350 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1351 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhm,eghm,fhlm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1352 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1353 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efho,efmo,egho,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1354 over 3214: triangulation {bchl,bfhl,bfln,biln,cehi,chil,efhn,ehin,fhln,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1355 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,ceil,efhl,efln,eiln}/a is not in La(S) because of circuit {f,be}/a.
1356 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,ceil,efhn,ehln,eiln,fhln}/a is not in La(S) because of circuit {hn,efl}/a.
1357 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhl,eflm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1358 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhl,efln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1359 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhn,ehln,elmn,fhln,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
1360 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,eflm,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1361 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1362 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1363 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1364 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1365 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1366 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,eiln,eilo,fhln}/a is not in La(S) because of circuit {o,cei}/a.
1367 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1368 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1369 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1370 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1371 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chil,chim,efhm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1372 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chil,chim,efhn,ehmn,fhln,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1373 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1374 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1375 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhn,ehmn,fhln,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1376 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,cilm,clmn,efhm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1377 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,cilm,clmn,efhn,ehmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1378 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,ciln,cimn,efhm,fhln,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
1379 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,ciln,cimn,efhn,ehmn,fhln}/a is not in La(S) because of circuit {hm,cen}/a.
1380 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cein,chln,ciln,efhn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1381 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cemn,chln,cilm,clmn,efhn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1382 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cemn,chln,ciln,cimn,efhn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1383 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,ciln,cino,efhn,eino,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1384 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,ciln,cino,efhn,emno,fhln,imno}/a is not in La(S) because of circuit {h,cf}/a.
1385 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,eino,fhln,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1386 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1387 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1388 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhm,ehmo,fhln,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {o,cm}/a.
1389 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhm,ehmo,fhln,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1390 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehin,ehio,fhln,hiln}/a is not in La(S) because of circuit {o,cei}/a.
1391 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehmn,ehmo,fhln,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1392 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehmn,ehmo,fhln,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1393 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehno,eino,fhln,hiln,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1394 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehno,emno,fhln,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1395 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efmo,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1396 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efno,eino,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {n,fi}/a.
1397 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efno,emno,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1398 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhm,ehmo,fhln,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1399 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehmn,ehmo,fhln,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1400 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,eino,fhln}/a is not in La(S) because of circuit {ho,cen}/a.
1401 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1402 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efmo,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1403 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efno,eino,fhln,fhno}/a is not in La(S) because of circuit {h,cf}/a.
1404 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efno,emno,fhln,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1405 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhln,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1406 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhln,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1407 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,fhln,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1408 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,fhln,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1409 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1410 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
1411 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1412 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1413 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1414 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,eino,fhln,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1415 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1416 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1417 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1418 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1419 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1420 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1421 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1422 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1423 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhlm,flmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1424 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1425 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1426 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1427 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1428 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1429 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehin,ehio,fhln,hiln,hilo}/a is not in La(S) because of circuit {n,fi}/a.
1430 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eiln,eilo,fhln}/a is not in La(S) because of circuit {ho,cel}/a.
1431 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1432 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1433 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1434 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1435 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1436 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1437 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1438 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1439 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1440 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,eino,fhln,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1441 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,eino,fhln,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1442 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1443 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1444 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1445 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1446 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1447 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1448 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1449 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1450 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1451 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1452 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1453 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhlo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1454 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1455 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1456 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1457 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1458 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1459 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgm,fghm,fhln,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1460 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgm,fghn,fgmn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1461 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgn,egin,fghn,fhln,ghin,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1462 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgn,egmn,fghn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1463 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhm,eghm,fhln,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1464 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghi,ehin,fhln,hiln}/a is not in La(S) because of circuit {g,ce}/a.
1465 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghm,ehmn,fhln,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1466 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghn,egin,fhln,ghin,hiln}/a is not in La(S) because of circuit {gn,ehi}/a.
1467 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghn,egmn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1468 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,eflm,eglm,fghl,flmn,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1469 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,efln,egil,eiln,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1470 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,efln,eglm,elmn,fghl,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1471 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1472 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
1473 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1474 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhlm,flmn,ghlm,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1475 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhln,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1476 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhln,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1477 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1478 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1479 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {hn,fgl}/a.
1480 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghl,fgln,giln}/a is not in La(S) because of circuit {h,cf}/a.
1481 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghn,fhln,ghil,ghin,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1482 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghn,fhln,ghln,giln}/a is not in La(S) because of circuit {hn,fgl}/a.
1483 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghl,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1484 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghl,fgln,giln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1485 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1486 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1487 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {hn,fgl}/a.
1488 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,eflm,eghl,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1489 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,efln,eghl,egil,eiln}/a is not in La(S) because of circuit {f,be}/a.
1490 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,efln,eghl,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1491 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhlm,flmn,ghlm,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1492 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhln,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1493 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhln,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1494 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghi,ehin,fhln,ghil,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1495 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghl,egil,ehln,eiln,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1496 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghl,eglm,ehln,elmn,fhln,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
1497 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghm,ehmn,fhln,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1498 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghm,ehmn,fhln,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1499 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egin,fhln,ghil,ghin,hiln}/a is not in La(S) because of circuit {gn,ehi}/a.
1500 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egin,fhln,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
1501 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1502 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
1503 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1504 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgl,eflm,eglm,fghl,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1505 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgl,efln,eglm,elmn,fghl,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1506 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghl,fglm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1507 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghl,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
1508 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghm,fhlm,flmn,ghlm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1509 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghm,fhln,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {gl,chm}/a.
1510 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghn,fgmn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1511 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgn,egmn,fghl,fgln,glmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1512 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgn,egmn,fghn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1513 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhl,eflm,eghl,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1514 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhl,efln,eghl,eglm,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1515 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhm,eghm,fhlm,flmn,ghlm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1516 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhm,eghm,fhln,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {gl,chm}/a.
1517 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghl,eglm,ehln,elmn,fhln,ilmn}/a is not in La(S) because of circuit {g,ce}/a.
1518 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghm,ehmn,fhln,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {hm,el}/a.
1519 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghn,egmn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
1520 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,eflm,eglm,fghl,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1521 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1522 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglm,elmn,fghl,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1523 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,eiln,eilo,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1524 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,eino,elno,fghl,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1525 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elmn,elmo,fghl,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1526 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elno,emno,fghl,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1527 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elno,emno,fghl,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1528 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1529 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
1530 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1531 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1532 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1533 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1534 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1535 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhlm,flmn,ghlm,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1536 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhlm,flmn,ghlo,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1537 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1538 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1539 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1540 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1541 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1542 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1543 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,fgl}/a.
1544 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1545 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1546 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1547 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1548 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1549 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1550 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1551 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1552 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1553 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1554 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ho,fgl}/a.
1555 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1556 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1557 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1558 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,fgl}/a.
1559 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1560 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1561 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1562 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1563 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1564 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghl,fgln,glno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1565 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghln,glno,ilno}/a is not in La(S) because of circuit {hn,fgl}/a.
1566 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
1567 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1568 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghl,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1569 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghl,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1570 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1571 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1572 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1573 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1574 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1575 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1576 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1577 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1578 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1579 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1580 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1581 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1582 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1583 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ho,fgl}/a.
1584 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fghl,fglo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1585 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhln,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1586 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhln,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1587 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhlo,flno,ghlo,ilno}/a is not in La(S) because of circuit {ho,fgl}/a.
1588 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fghl,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1589 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fghl,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1590 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1591 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1592 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1593 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhlo,flno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,fgl}/a.
1594 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhlo,flno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1595 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,eghl,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1596 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1597 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,flmn,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1598 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1599 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1600 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1601 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1602 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1603 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1604 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1605 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
1606 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1607 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1608 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1609 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhlm,flmn,ghlm,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1610 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhlm,flmn,ghlo,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1611 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1612 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1613 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1614 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1615 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1616 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1617 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,flmn,ghlo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1618 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1619 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1620 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1621 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1622 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1623 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglm,ehln,elmn,fhln,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1624 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eiln,eilo,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1625 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1626 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1627 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1628 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1629 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1630 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1631 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1632 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1633 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1634 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1635 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
1636 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
1637 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
1638 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1639 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1640 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1641 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
1642 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
1643 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1644 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
1645 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1646 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1647 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1648 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1649 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehin,ehio,fhln,ghlo,hiln,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1650 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,fhln,ghlo}/a is not in La(S) because of circuit {ho,egl}/a.
1651 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eino,elno,fhln,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1652 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,fhln,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1653 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1654 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1655 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1656 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1657 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1658 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1659 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1660 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,fhln,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1661 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,fhln,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1662 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1663 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1664 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1665 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1666 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1667 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1668 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1669 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1670 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
1671 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhln,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1672 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhln,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1673 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhlo,flno,ghlo,ilno}/a is not in La(S) because of circuit {fo,el}/a.
1674 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1675 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1676 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1677 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhlo,flno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
1678 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhlo,flno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1679 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efgm,fghm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1680 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efhm,eghm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {g,ce}/a.
1681 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efhn,eghm,ehmn,fhln,hiln,himn}/a is not in La(S) because of circuit {g,ce}/a.
1682 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efgm,fghm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1683 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efgm,fghm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1684 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhm,eghm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1685 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhm,eghm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1686 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhn,eghm,ehmn,fhln,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1687 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efgm,fghm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1688 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efhm,eghm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1689 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efhn,eghm,ehmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1690 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efgm,fghm,fhln,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
1691 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efhm,eghm,fhln,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
1692 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efhn,eghm,ehmn,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1693 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgm,fghn,fgmn,fhln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1694 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgn,egin,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1695 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgn,egmn,fghn,fhln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1696 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efhn,eghn,egin,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1697 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efhn,eghn,egmn,fhln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1698 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efgm,fghn,fgmn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1699 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efgn,egmn,fghn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1700 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efhn,eghn,egmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1701 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efgm,fghn,fgmn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1702 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efgn,egmn,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1703 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efhn,eghn,egmn,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1704 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgm,fghn,fgmn,fhln,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1705 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egmn,fghn,fhln,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1706 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,eino,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1707 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,emno,fghn,fhln,imno}/a is not in La(S) because of circuit {h,cf}/a.
1708 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egmn,fhln,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
1709 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,eino,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1710 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1711 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1712 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1713 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1714 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1715 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,eino,fghn,fhln,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1716 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1717 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,fhln,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1718 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1719 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1720 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1721 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1722 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1723 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghm,fhln,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1724 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghm,fhln,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1725 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghn,fgmn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1726 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fgho,fgmo,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1727 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egmn,fghn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1728 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egno,eino,fghn,fhln,ghno,hiln,hino}/a is not in La(S) because of circuit {o,gi}/a.
1729 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egno,emno,fghn,fhln,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1730 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efmo,fgho,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1731 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efno,eino,fgho,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {n,fi}/a.
1732 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efno,emno,fgho,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1733 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,eghm,fhln,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1734 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,eghm,fhln,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1735 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,egho,ehmo,fhln,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {g,ce}/a.
1736 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,egho,ehmo,fhln,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1737 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghm,ehmn,fhln,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1738 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghm,ehmn,fhln,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1739 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egmn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1740 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egno,eino,fhln,ghno,hiln,hino}/a is not in La(S) because of circuit {o,gi}/a.
1741 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egno,emno,fhln,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1742 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehin,ehio,fhln,hiln}/a is not in La(S) because of circuit {g,ce}/a.
1743 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,fhln,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1744 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,fhln,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1745 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehno,eino,fhln,hiln,hino}/a is not in La(S) because of circuit {g,ce}/a.
1746 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehno,emno,fhln,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1747 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efmo,egho,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
1748 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efno,egho,eino,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {g,ce}/a.
1749 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efno,egho,emno,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1750 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fghm,fhln,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1751 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fghn,fgmn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1752 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fgho,fgmo,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1753 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egmn,fghn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1754 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egno,eino,fghn,fhln,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1755 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egno,emno,fghn,fhln,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1756 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efmo,fgho,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1757 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efno,eino,fgho,fhln,fhno}/a is not in La(S) because of circuit {h,cf}/a.
1758 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efno,emno,fgho,fhln,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1759 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhm,eghm,fhln,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1760 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhm,egho,ehmo,fhln,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1761 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghm,ehmn,fhln,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1762 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egmn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1763 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,eino,fhln,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1764 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,emno,fhln,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1765 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehmn,ehmo,fhln,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1766 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,eino,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1767 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1768 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efmo,egho,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1769 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,eino,fhln,fhno}/a is not in La(S) because of circuit {g,ce}/a.
1770 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,emno,fhln,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1771 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhln,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1772 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhln,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1773 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1774 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1775 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1776 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1777 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1778 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1779 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,eino,fghn,fhln,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1780 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,fhln,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1781 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,fhln,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1782 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1783 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1784 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,eino,fgho,fhln,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1785 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1786 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1787 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhln,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1788 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhln,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1789 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhln,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1790 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhln,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1791 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,fhln,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1792 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,fhln,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1793 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1794 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1795 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,eino,fhln,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1796 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,fhln,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1797 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,fhln,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1798 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,fhln,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1799 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,fhln,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1800 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1801 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1802 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1803 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1804 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1805 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,eino,fhln,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1806 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1807 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1808 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhlm,flmn,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1809 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1810 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1811 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1812 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1813 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1814 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1815 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1816 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1817 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1818 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1819 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1820 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1821 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1822 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1823 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1824 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1825 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1826 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,fhln,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
1827 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,fhln,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1828 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1829 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1830 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1831 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1832 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1833 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1834 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1835 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1836 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1837 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1838 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1839 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhlo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1840 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1841 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1842 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1843 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1844 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1845 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1846 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1847 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1848 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1849 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1850 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1851 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhlm,flmn,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1852 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1853 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1854 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1855 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1856 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1857 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,flmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1858 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {g,ce}/a.
1859 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1860 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1861 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1862 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1863 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1864 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1865 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1866 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1867 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1868 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1869 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1870 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1871 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,fhln,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
1872 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,fhln,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1873 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1874 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1875 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1876 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehin,ehio,fhln,hiln,hilo}/a is not in La(S) because of circuit {g,ce}/a.
1877 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1878 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1879 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1880 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1881 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1882 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1883 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1884 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1885 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1886 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1887 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,fhln,hiln,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
1888 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,fhln,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1889 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1890 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1891 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1892 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
1893 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1894 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1895 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1896 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1897 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1898 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
1899 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1900 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhlo,flno,ilno}/a is not in La(S) because of circuit {g,ce}/a.
1901 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1902 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1903 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1904 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1905 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1906 over 3214: triangulation {bchl,bfhm,bhil,bhim,cehm,chil,chim,efhm}/a is not in La(S) because of circuit {f,be}/a.
1907 over 3214: triangulation {bchl,bfhm,bhil,bhim,ceho,chil,chio,efhm,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1908 over 3214: triangulation {bchl,bfhm,bhil,bhim,ceho,chlo,cilo,efhm,ehmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1909 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghi,chil,efgm,fghm,ghim}/a is not in La(S) because of circuit {l,bci}/a.
1910 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghi,chil,efhm,eghm,ghim}/a is not in La(S) because of circuit {f,be}/a.
1911 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cgil,efgm,fghm,ghil,ghim}/a is not in La(S) because of circuit {gl,chi}/a.
1912 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cgil,efhm,eghm,ghil,ghim}/a is not in La(S) because of circuit {f,be}/a.
1913 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1914 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1915 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1916 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghm,chil,chim,efgm,fghm}/a is not in La(S) because of circuit {l,bci}/a.
1917 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghm,chil,chim,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
1918 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efgm,fghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1919 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efhm,eghm,ghmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1920 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efhm,egho,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1921 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efgm,fghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1922 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efhm,eghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1923 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efhm,egho,ehmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1924 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cehm,chlm,cilm,efhm}/a is not in La(S) because of circuit {f,be}/a.
1925 over 3214: triangulation {bchl,bfhm,bhlm,bilm,ceho,chlo,cilo,efhm,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1926 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cgil,efgm,fghm,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
1927 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cgil,efhm,eghm,ghlm,gilm}/a is not in La(S) because of circuit {f,be}/a.
1928 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglm,cilm,efgm,fghm,ghlm}/a is not in La(S) because of circuit {h,bg}/a.
1929 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglm,cilm,efhm,eghm,ghlm}/a is not in La(S) because of circuit {f,be}/a.
1930 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efgm,fghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1931 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1932 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,eghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1933 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1934 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1935 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghm,chlm,cilm,efgm,fghm}/a is not in La(S) because of circuit {lm,hi}/a.
1936 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghm,chlm,cilm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
1937 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efgm,fghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1938 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efhm,eghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1939 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efhm,egho,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1940 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,efhm,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1941 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
1942 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1943 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1944 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efgm,fghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1945 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efhm,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1946 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efhm,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1947 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,efhm,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
1948 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
1949 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo}/a is not in La(S) because of circuit {f,be}/a.
1950 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efhm,egho,ehmo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1951 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efgm,fghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
1952 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efhm,eghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
1953 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efhm,egho,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
1954 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehi,chil,efhn,ehin}/a is not in La(S) because of circuit {f,be}/a.
1955 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehm,chil,chim,efhm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
1956 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehm,chil,chim,efhn,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
1957 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhm,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1958 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhm,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1959 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
1960 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
1961 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
1962 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
1963 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
1964 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1965 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efno,eino,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
1966 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efno,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1967 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhm,ehmo,fhmn,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1968 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhm,ehmo,fhmn,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1969 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehin,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1970 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
1971 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
1972 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
1973 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
1974 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efmo,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1975 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efno,eino,fhno,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1976 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efno,emno,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1977 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgm,fghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1978 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgm,fghn,fgmn,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
1979 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgn,egin,fghn,ghin}/a is not in La(S) because of circuit {n,fi}/a.
1980 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgn,egmn,fghn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1981 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhm,eghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1982 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghi,ehin}/a is not in La(S) because of circuit {f,be}/a.
1983 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
1984 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghn,egin,ghin}/a is not in La(S) because of circuit {f,be}/a.
1985 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
1986 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgm,fghm,fhmn,ghil,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1987 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgm,fghn,fgmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
1988 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgn,egin,fghn,ghil,ghin}/a is not in La(S) because of circuit {n,fi}/a.
1989 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgn,egmn,fghn,ghil,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1990 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhm,eghm,fhmn,ghil,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1991 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghi,ehin,ghil}/a is not in La(S) because of circuit {f,be}/a.
1992 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghm,ehmn,ghil,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
1993 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghn,egin,ghil,ghin}/a is not in La(S) because of circuit {f,be}/a.
1994 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghn,egmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
1995 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1996 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1997 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1998 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1999 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2000 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
2001 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2002 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2003 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2004 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2005 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2006 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2007 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2008 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2009 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2010 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2011 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2012 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2013 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2014 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehin,ehio,ghlo,hilo}/a is not in La(S) because of circuit {f,be}/a.
2015 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2016 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2017 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2018 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2019 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2020 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2021 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2022 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efgm,fghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
2023 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efhm,eghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
2024 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efhn,eghm,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
2025 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2026 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2027 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghn,fgmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2028 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fgho,fgmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2029 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egmn,fghn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2030 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egno,eino,fghn,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
2031 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egno,emno,fghn,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2032 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efmo,fgho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2033 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efno,eino,fgho,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
2034 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efno,emno,fgho,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2035 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,eghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2036 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2037 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,egho,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2038 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,egho,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2039 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2040 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2041 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2042 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {f,be}/a.
2043 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2044 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
2045 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2046 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2047 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
2048 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2049 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efmo,egho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
2050 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efno,egho,eino,fhno,hino}/a is not in La(S) because of circuit {g,ce}/a.
2051 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efno,egho,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2052 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2053 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2054 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2055 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2056 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2057 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
2058 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2059 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2060 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2061 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2062 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2063 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2064 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2065 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2066 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2067 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2068 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2069 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2070 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2071 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehin,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
2072 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2073 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2074 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2075 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2076 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
2077 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
2078 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2079 over 3214: triangulation {bchl,bfhn,bhln,biln,cehi,chil,efhn,ehin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2080 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,ceil,efhn,ehln,eiln}/a is not in La(S) because of circuit {f,be}/a.
2081 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celm,cilm,efhn,ehln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2082 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2083 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2084 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2085 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2086 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2087 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chil,chim,efhm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2088 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chil,chim,efhn,ehmn,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2089 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chlm,cilm,efhm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2090 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chlm,cilm,efhn,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2091 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,cilm,clmn,efhm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2092 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,cilm,clmn,efhn,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2093 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,ciln,cimn,efhm,fhmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2094 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,ciln,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2095 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cein,chln,ciln,efhn}/a is not in La(S) because of circuit {f,be}/a.
2096 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cemn,chln,cilm,clmn,efhn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2097 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cemn,chln,ciln,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2098 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,ciln,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2099 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,ciln,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2100 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2101 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2102 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2103 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhm,ehmo,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2104 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhm,ehmo,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2105 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehin,ehio,hiln}/a is not in La(S) because of circuit {f,be}/a.
2106 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2107 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2108 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2109 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2110 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efmo,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2111 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efno,eino,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2112 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efno,emno,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2113 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2114 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2115 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2116 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2117 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2118 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hl,bcn}/a.
2119 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2120 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2121 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2122 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2123 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2124 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2125 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2126 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2127 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2128 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2129 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2130 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2131 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2132 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2133 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2134 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2135 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2136 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2137 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2138 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2139 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2140 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2141 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2142 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2143 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2144 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2145 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2146 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2147 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2148 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2149 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2150 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2151 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2152 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2153 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2154 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2155 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2156 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,eino,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2157 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,eino,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2158 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2159 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2160 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2161 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgm,fghm,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2162 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgm,fghn,fgmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2163 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgn,egin,fghn,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2164 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgn,egmn,fghn,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
2165 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhm,eghm,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2166 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghi,ehin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2167 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghm,ehmn,ghim,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2168 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghn,egin,ghin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2169 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghn,egmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {f,be}/a.
2170 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghm,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2171 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghm,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2172 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2173 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
2174 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghln,giln,gimn}/a is not in La(S) because of circuit {gln,hi}/a.
2175 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egin,fghn,ghil,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2176 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egin,fghn,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
2177 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
2178 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
2179 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2180 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhm,eghm,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2181 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhm,eghm,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2182 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghi,ehin,ghil,hiln}/a is not in La(S) because of circuit {f,be}/a.
2183 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghl,egil,ehln,eiln}/a is not in La(S) because of circuit {f,be}/a.
2184 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghl,eglm,ehln,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2185 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghm,ehmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2186 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghm,ehmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2187 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egin,ghil,ghin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2188 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egin,ghln,giln}/a is not in La(S) because of circuit {f,be}/a.
2189 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {f,be}/a.
2190 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2191 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghln,giln,gimn}/a is not in La(S) because of circuit {f,be}/a.
2192 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgm,fghm,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2193 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgm,fghn,fgmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gl,cn}/a.
2194 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgn,egmn,fghn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gl,cn}/a.
2195 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhm,eghm,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2196 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghl,eglm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2197 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghm,ehmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2198 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghn,egmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2199 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2200 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2201 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2202 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2203 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2204 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2205 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
2206 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
2207 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2208 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2209 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2210 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2211 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2212 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2213 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2214 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
2215 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
2216 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2217 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2218 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2219 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2220 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghln,glno,ilno}/a is not in La(S) because of circuit {o,gi}/a.
2221 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2222 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2223 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,cn}/a.
2224 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2225 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2226 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2227 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2228 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2229 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2230 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2231 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2232 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2233 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2234 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2235 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2236 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2237 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2238 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2239 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2240 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2241 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2242 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2243 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2244 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2245 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2246 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2247 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglm,ehln,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2248 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2249 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2250 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2251 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2252 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2253 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2254 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2255 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2256 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2257 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2258 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2259 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2260 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2261 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2262 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2263 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2264 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2265 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghln,glno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2266 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2267 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2268 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2269 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2270 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2271 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2272 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2273 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehin,ehio,ghlo,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2274 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2275 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2276 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2277 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2278 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2279 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2280 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2281 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2282 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2283 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2284 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2285 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2286 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2287 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2288 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2289 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2290 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2291 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2292 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2293 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2294 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2295 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2296 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2297 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efgm,fghm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2298 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efhm,eghm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2299 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efhn,eghm,ehmn,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2300 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efgm,fghm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2301 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efhm,eghm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2302 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efhn,eghm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2303 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efgm,fghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2304 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efhm,eghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2305 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efhn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2306 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2307 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
2308 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2309 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {hl,bcn}/a.
2310 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgn,egin,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2311 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2312 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2313 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2314 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efgm,fghn,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2315 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efgn,egmn,fghn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2316 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efhn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2317 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2318 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2319 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2320 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2321 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2322 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2323 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {m,ei}/a.
2324 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2325 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2326 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2327 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2328 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2329 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2330 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2331 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,eino,fghn,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2332 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2333 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2334 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2335 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2336 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2337 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2338 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2339 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2340 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2341 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghn,fgmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2342 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fgho,fgmo,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2343 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egmn,fghn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2344 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egno,eino,fghn,ghno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2345 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egno,emno,fghn,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2346 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efmo,fgho,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2347 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efno,eino,fgho,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2348 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efno,emno,fgho,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2349 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2350 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2351 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,egho,ehmo,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2352 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,egho,ehmo,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2353 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2354 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2355 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2356 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egno,eino,ghno,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2357 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egno,emno,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2358 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehin,ehio,hiln}/a is not in La(S) because of circuit {f,be}/a.
2359 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2360 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2361 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2362 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2363 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efmo,egho,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2364 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efno,egho,eino,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2365 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efno,egho,emno,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2366 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2367 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2368 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2369 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2370 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2371 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2372 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2373 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hl,bcn}/a.
2374 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2375 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2376 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2377 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2378 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2379 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2380 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2381 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2382 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2383 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2384 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2385 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2386 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2387 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2388 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2389 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2390 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2391 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2392 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2393 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2394 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2395 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2396 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2397 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2398 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2399 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2400 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2401 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2402 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2403 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2404 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2405 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2406 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2407 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2408 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2409 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2410 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2411 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2412 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2413 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2414 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2415 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2416 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2417 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2418 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2419 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2420 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2421 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2422 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2423 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2424 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2425 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2426 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2427 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2428 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2429 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2430 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2431 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2432 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2433 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2434 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2435 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2436 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2437 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2438 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2439 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2440 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2441 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2442 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2443 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2444 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2445 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2446 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2447 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2448 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2449 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2450 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2451 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2452 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2453 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2454 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2455 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2456 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2457 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2458 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2459 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2460 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2461 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2462 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2463 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2464 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2465 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2466 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2467 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2468 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2469 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2470 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2471 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2472 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2473 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2474 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2475 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2476 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2477 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2478 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2479 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2480 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2481 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2482 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2483 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2484 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2485 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2486 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2487 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2488 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2489 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2490 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2491 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2492 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2493 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2494 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2495 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2496 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2497 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2498 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2499 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2500 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2501 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2502 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2503 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2504 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2505 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2506 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2507 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2508 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2509 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2510 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2511 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2512 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2513 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2514 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2515 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2516 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2517 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2518 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2519 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2520 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2521 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2522 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2523 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2524 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2525 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2526 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2527 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2528 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2529 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2530 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2531 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2532 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2533 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2534 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2535 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2536 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2537 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2538 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2539 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2540 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2541 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2542 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2543 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2544 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2545 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2546 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2547 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2548 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2549 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2550 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2551 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2552 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2553 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2554 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2555 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2556 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2557 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2558 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2559 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2560 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2561 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2562 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2563 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2564 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2565 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2566 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2567 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2568 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2569 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2570 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2571 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2572 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2573 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2574 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2575 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2576 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2577 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2578 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2579 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2580 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2581 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2582 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2583 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2584 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2585 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2586 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2587 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2588 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2589 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2590 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2591 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2592 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2593 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2594 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2595 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno}/a is not in La(S) because of circuit {h,bg}/a.
2596 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2597 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2598 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo}/a is not in La(S) because of circuit {hn,bfo}/a.
2599 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2600 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2601 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2602 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2603 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2604 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno}/a is not in La(S) because of circuit {f,be}/a.
2605 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2606 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2607 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2608 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,imno}/a is not in La(S) because of circuit {f,be}/a.
2609 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2610 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo}/a is not in La(S) because of circuit {hn,bfo}/a.
2611 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2612 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2613 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2614 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2615 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2616 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
2617 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2618 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2619 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2620 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2621 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2622 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2623 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2624 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2625 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
2626 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2627 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2628 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2629 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2630 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2631 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2632 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2633 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,ceho,chlo,cilo,efho,efio}/a is not in La(S) because of circuit {hl,bco}/a.
2634 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,ceho,chlo,cilo,efho,efmo,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2635 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgm,fgho,fgmo,fimo,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2636 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgo,efio,fgho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2637 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgo,efmo,fgho,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
2638 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efho,efio,egho,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2639 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efho,efmo,egho,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
2640 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2641 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgo,efio,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2642 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2643 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efho,efio,egho}/a is not in La(S) because of circuit {hl,bco}/a.
2644 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2645 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,ceho,chlo,cilo,efho,efmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2646 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efgm,fgho,fgmo,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
2647 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efgo,efmo,fgho,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
2648 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efho,efmo,egho,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2649 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efgm,fgho,fgmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2650 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efgo,efmo,fgho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2651 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efho,efmo,egho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2652 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,ceho,chlo,cilo,efho,efmo}/a is not in La(S) because of circuit {hl,bco}/a.
2653 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efgm,fgho,fgmo,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2654 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efgo,efmo,fgho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2655 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efho,efmo,egho,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2656 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efgm,fgho,fgmo}/a is not in La(S) because of circuit {hl,bco}/a.
2657 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efgo,efmo,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2658 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efho,efmo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
2659 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2660 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2661 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2662 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2663 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2664 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2665 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2666 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2667 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2668 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,eino,fgho,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2669 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2670 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2671 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2672 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2673 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,eino,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2674 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2675 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2676 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2677 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2678 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2679 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2680 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,eino,fgho,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2681 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2682 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2683 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2684 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2685 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2686 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2687 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2688 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2689 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2690 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2691 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2692 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2693 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efno,eino,fgho,ghlo}/a is not in La(S) because of circuit {n,fi}/a.
2694 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2695 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2696 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efno,egho,eino,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2697 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,imno}/a is not in La(S) because of circuit {f,be}/a.
2698 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2699 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2700 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2701 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2702 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2703 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efno,egho,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2704 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2705 over 3214: triangulation {bchm,bcim,behm,cehm}/a is not in La(S) because of circuit {h,bce}/a.
2706 over 3214: triangulation {bchm,bcim,behm,cghm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
2707 over 3214: triangulation {bchm,bcim,bfhm,cehm,efhm}/a is not in La(S) because of circuit {f,be}/a.
2708 over 3214: triangulation {bchm,bcim,bfhm,cghm,efgm,fghm}/a is not in La(S) because of circuit {h,cf}/a.
2709 over 3214: triangulation {bchm,bcim,bfhm,cghm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
2710 over 3214: triangulation {bchm,bclm,behm,bilm,cehm,cilm}/a is not in La(S) because of circuit {h,bce}/a.
2711 over 3214: triangulation {bchm,bclm,behm,bilm,cghm,cilm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
2712 over 3214: triangulation {bchm,bclm,bfhm,bilm,cehm,cilm,efhm}/a is not in La(S) because of circuit {f,be}/a.
2713 over 3214: triangulation {bchm,bclm,bfhm,bilm,cghm,cilm,efgm,fghm}/a is not in La(S) because of circuit {h,cf}/a.
2714 over 3214: triangulation {bchm,bclm,bfhm,bilm,cghm,cilm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
2715 over 3214: triangulation {bchn,bcin,behn,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
2716 over 3214: triangulation {bchn,bcin,behn,cehn,cein}/a is not in La(S) because of circuit {h,bce}/a.
2717 over 3214: triangulation {bchn,bcin,behn,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
2718 over 3214: triangulation {bchn,bcin,behn,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
2719 over 3214: triangulation {bchn,bcin,behn,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2720 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2721 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
2722 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2723 over 3214: triangulation {bchn,bcin,behn,cghm,chmn,cimn,eghm,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
2724 over 3214: triangulation {bchn,bcin,behn,cghn,cgin,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
2725 over 3214: triangulation {bchn,bcin,behn,cghn,cgin,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2726 over 3214: triangulation {bchn,bcin,behn,cghn,cgmn,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
2727 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2728 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2729 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2730 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2731 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2732 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2733 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2734 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2735 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2736 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2737 over 3214: triangulation {bchn,bcin,bfhn,cehm,chmn,cimn,efhm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2738 over 3214: triangulation {bchn,bcin,bfhn,cehm,chmn,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2739 over 3214: triangulation {bchn,bcin,bfhn,cehn,cein,efhn}/a is not in La(S) because of circuit {f,be}/a.
2740 over 3214: triangulation {bchn,bcin,bfhn,cehn,cemn,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2741 over 3214: triangulation {bchn,bcin,bfhn,cehn,ceno,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2742 over 3214: triangulation {bchn,bcin,bfhn,cehn,ceno,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2743 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2744 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2745 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2746 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2747 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2748 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2749 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2750 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2751 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {n,bm}/a.
2752 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2753 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2754 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgn,egin,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2755 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2756 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2757 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2758 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {h,cf}/a.
2759 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2760 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2761 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2762 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2763 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2764 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {h,cf}/a.
2765 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2766 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2767 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2768 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2769 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2770 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2771 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2772 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2773 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2774 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2775 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2776 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2777 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2778 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2779 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2780 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2781 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2782 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2783 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2784 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2785 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2786 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2787 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2788 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2789 over 3214: triangulation {bchn,bcln,behn,biln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2790 over 3214: triangulation {bchn,bcln,behn,biln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
2791 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cein,ciln}/a is not in La(S) because of circuit {h,bce}/a.
2792 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2793 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
2794 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
2795 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2796 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {h,bce}/a.
2797 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
2798 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2799 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2800 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {l,bci}/a.
2801 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2802 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2803 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2804 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2805 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
2806 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2807 over 3214: triangulation {bchn,bcln,behn,biln,cghm,chmn,cilm,clmn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2808 over 3214: triangulation {bchn,bcln,behn,biln,cghm,chmn,ciln,cimn,eghm,ehmn}/a is not in La(S) because of circuit {g,ce}/a.
2809 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgin,ciln,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
2810 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgin,ciln,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2811 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgmn,cilm,clmn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2812 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgmn,ciln,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
2813 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2814 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2815 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2816 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2817 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2818 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2819 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2820 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2821 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2822 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2823 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2824 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2825 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2826 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2827 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2828 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2829 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2830 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2831 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2832 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2833 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2834 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2835 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2836 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2837 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2838 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2839 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2840 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,cilm,clmn,efhm,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2841 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,cilm,clmn,efhn,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2842 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,ciln,cimn,efhm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2843 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,ciln,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2844 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cein,ciln,efhn}/a is not in La(S) because of circuit {f,be}/a.
2845 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cemn,cilm,clmn,efhn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2846 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cemn,ciln,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2847 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,ciln,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2848 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,ciln,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2849 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2850 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2851 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2852 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2853 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2854 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2855 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2856 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2857 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2858 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2859 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2860 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2861 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2862 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2863 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2864 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2865 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2866 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2867 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2868 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2869 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2870 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2871 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efgm,fghm,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2872 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efhm,eghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2873 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efhn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2874 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2875 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
2876 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2877 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2878 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgn,egin,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2879 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2880 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2881 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2882 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efgm,fghn,fgmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2883 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efgn,egmn,fghn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2884 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efhn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2885 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {h,cf}/a.
2886 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2887 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2888 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2889 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2890 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2891 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {h,cf}/a.
2892 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2893 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2894 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2895 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgm,fghn,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2896 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgm,fghn,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2897 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egmn,fghn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2898 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egmn,fghn,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2899 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,eino,fghn,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2900 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,emno,fghn,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2901 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,emno,fghn,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2902 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2903 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2904 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2905 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2906 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2907 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2908 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2909 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2910 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2911 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2912 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2913 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2914 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2915 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2916 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2917 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2918 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2919 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2920 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2921 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2922 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2923 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2924 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2925 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2926 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2927 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2928 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2929 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2930 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2931 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2932 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2933 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2934 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2935 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2936 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2937 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2938 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2939 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2940 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2941 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2942 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2943 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2944 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2945 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2946 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2947 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2948 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2949 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2950 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2951 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2952 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2953 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2954 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2955 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2956 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2957 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2958 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2959 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2960 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2961 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2962 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2963 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2964 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2965 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
2966 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,cgho,eghm,ghmo}/a is not in La(S) because of circuit {o,cm}/a.
2967 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,cgho,egho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
2968 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2969 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
2970 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
2971 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2972 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2973 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {h,bg}/a.
2974 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2975 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2976 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
2977 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
2978 over 3214: triangulation {bcho,bcio,beho,beio,ceho}/a is not in La(S) because of circuit {h,bce}/a.
2979 over 3214: triangulation {bcho,bcio,beho,beio,cgho,egho}/a is not in La(S) because of circuit {g,ce}/a.
2980 over 3214: triangulation {bcho,bcio,beho,bemo,bimo,ceho}/a is not in La(S) because of circuit {m,ei}/a.
2981 over 3214: triangulation {bcho,bcio,beho,bemo,bimo,cgho,egho}/a is not in La(S) because of circuit {m,ei}/a.
2982 over 3214: triangulation {bcho,bcio,beho,beno,bino,ceho,eino}/a is not in La(S) because of circuit {h,bce}/a.
2983 over 3214: triangulation {bcho,bcio,beho,beno,bino,ceho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2984 over 3214: triangulation {bcho,bcio,beho,beno,bino,cgho,egho,eino}/a is not in La(S) because of circuit {g,ce}/a.
2985 over 3214: triangulation {bcho,bcio,beho,beno,bino,cgho,egho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2986 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,ceho,efhm,ehmo}/a is not in La(S) because of circuit {f,be}/a.
2987 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efgm,fghm,ghmo}/a is not in La(S) because of circuit {o,cm}/a.
2988 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efhm,eghm,ghmo}/a is not in La(S) because of circuit {f,be}/a.
2989 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efhm,egho,ehmo}/a is not in La(S) because of circuit {f,be}/a.
2990 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2991 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2992 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2993 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2994 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2995 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
2996 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2997 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2998 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2999 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3000 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3001 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3002 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3003 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3004 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3005 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3006 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3007 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3008 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3009 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3010 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
3011 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
3012 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3013 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3014 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3015 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3016 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
3017 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3018 over 3214: triangulation {bcho,bcio,bfho,bfio,ceho,efho,efio}/a is not in La(S) because of circuit {f,be}/a.
3019 over 3214: triangulation {bcho,bcio,bfho,bfio,ceho,efho,efmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3020 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3021 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgo,efio,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3022 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3023 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efho,efio,egho}/a is not in La(S) because of circuit {f,be}/a.
3024 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {m,ei}/a.
3025 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,ceho,efho,efmo}/a is not in La(S) because of circuit {f,be}/a.
3026 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efgm,fgho,fgmo}/a is not in La(S) because of circuit {h,cf}/a.
3027 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efgo,efmo,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3028 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efho,efmo,egho}/a is not in La(S) because of circuit {f,be}/a.
3029 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3030 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
3031 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3032 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3033 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3034 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3035 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {h,cf}/a.
3036 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3037 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efno,egho,eino}/a is not in La(S) because of circuit {f,be}/a.
3038 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3039 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
3040 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,cgho,cilo,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
3041 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,cgho,cilo,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
3042 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
3043 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,cgho,cilo,eghm,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
3044 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,cgho,cilo,egho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
3045 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3046 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3047 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
3048 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
3049 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3050 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3051 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3052 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3053 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3054 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3055 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3056 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3057 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3058 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3059 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
3060 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
3061 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3062 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3063 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
3064 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3065 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3066 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3067 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3068 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3069 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3070 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
3071 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3072 over 3214: triangulation {bcho,bclo,beho,beio,bilo,ceho,cilo}/a is not in La(S) because of circuit {h,bce}/a.
3073 over 3214: triangulation {bcho,bclo,beho,beio,bilo,cgho,cilo,egho}/a is not in La(S) because of circuit {g,ce}/a.
3074 over 3214: triangulation {bcho,bclo,beho,bemo,bilm,blmo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {h,bce}/a.
3075 over 3214: triangulation {bcho,bclo,beho,bemo,bilm,blmo,cgho,cilo,egho,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
3076 over 3214: triangulation {bcho,bclo,beho,bemo,bilo,bimo,ceho,cilo}/a is not in La(S) because of circuit {m,ei}/a.
3077 over 3214: triangulation {bcho,bclo,beho,bemo,bilo,bimo,cgho,cilo,egho}/a is not in La(S) because of circuit {m,ei}/a.
3078 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {h,bce}/a.
3079 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3080 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3081 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
3082 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3083 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3084 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,eino}/a is not in La(S) because of circuit {h,bce}/a.
3085 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3086 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,cgho,cilo,egho,eino}/a is not in La(S) because of circuit {g,ce}/a.
3087 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,cgho,cilo,egho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3088 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,ceho,cilo,efhm,ehmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3089 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efgm,fghm,ghmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
3090 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efhm,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3091 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efhm,egho,ehmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3092 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,ceho,cilo,efhm,ehmo}/a is not in La(S) because of circuit {f,be}/a.
3093 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efgm,fghm,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
3094 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efhm,eghm,ghmo}/a is not in La(S) because of circuit {f,be}/a.
3095 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efhm,egho,ehmo}/a is not in La(S) because of circuit {f,be}/a.
3096 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3097 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3098 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3099 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3100 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3101 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3102 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3103 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3104 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3105 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3106 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3107 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3108 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3109 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3110 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3111 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3112 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3113 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3114 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3115 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3116 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3117 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3118 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3119 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3120 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3121 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3122 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3123 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3124 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3125 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3126 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3127 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3128 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3129 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3130 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3131 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3132 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
3133 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3134 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3135 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3136 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3137 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3138 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3139 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3140 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
3141 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3142 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {g,ce}/a.
3143 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
3144 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3145 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3146 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3147 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3148 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3149 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3150 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3151 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3152 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3153 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3154 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3155 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3156 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3157 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3158 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3159 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3160 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3161 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3162 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3163 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3164 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3165 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
3166 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
3167 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3168 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3169 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3170 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3171 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
3172 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3173 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,ceho,cilo,efho,efio}/a is not in La(S) because of circuit {f,be}/a.
3174 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,ceho,cilo,efho,efmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3175 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3176 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgo,efio,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3177 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3178 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efho,efio,egho}/a is not in La(S) because of circuit {f,be}/a.
3179 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {m,ei}/a.
3180 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,ceho,cilo,efho,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3181 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efgm,fgho,fgmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
3182 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efgo,efmo,fgho,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
3183 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efho,efmo,egho,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3184 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,ceho,cilo,efho,efmo}/a is not in La(S) because of circuit {f,be}/a.
3185 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efgm,fgho,fgmo}/a is not in La(S) because of circuit {h,cf}/a.
3186 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efgo,efmo,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3187 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efho,efmo,egho}/a is not in La(S) because of circuit {f,be}/a.
3188 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3189 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3190 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3191 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3192 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3193 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3194 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3195 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efmo,fgho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3196 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efmo,fgho,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3197 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,eino,fgho,ilno}/a is not in La(S) because of circuit {h,cf}/a.
3198 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3199 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3200 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efmo,egho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3201 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efmo,egho,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3202 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3203 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3204 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3205 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3206 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
3207 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3208 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3209 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3210 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3211 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {h,cf}/a.
3212 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3213 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efno,egho,eino}/a is not in La(S) because of circuit {f,be}/a.
3214 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {f,be}/a.

Found the following 3 triangulations in La({b,c,e,f,g,h,i,l,m,n,o}/a):
1: pi_a({bcei})
2: pi_a({bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm})
3: pi_a({bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film})



==> Proposition3/bash/outputS3.txt <==
calling TOPCOM to compute triangulations of point configuration bcdehilmno/a... 596 triangulations found.
calling TOPCOM to compute circuits of point configuration bcdehilmno/a... 
calling TOPCOM to compute the circuits of the 4-dimensional cube...
finding the circuits of point configuration bcdehilmno/a that belong to Z(a)/a... 56 circuit found.
computing the triangulations tau^- for every z in Z(a)/a... 
[1;31m1 over 596: triangulation {bcei}/a belongs to La(S)[1;0m
2 over 596: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
3 over 596: triangulation {bcel,beil,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
4 over 596: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {el,bcm}/a.
5 over 596: triangulation {bcel,belm,bilm,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
6 over 596: triangulation {bcel,beln,biln,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
7 over 596: triangulation {bcel,beln,biln,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
8 over 596: triangulation {bcel,beln,biln,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
9 over 596: triangulation {bcel,beln,biln,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
10 over 596: triangulation {bcel,beln,biln,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
11 over 596: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
12 over 596: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
13 over 596: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
14 over 596: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
15 over 596: triangulation {bcen,bcin,cein}/a is not in La(S) because of circuit {n,bei}/a.
16 over 596: triangulation {bcen,bcin,cemn,cimn}/a is not in La(S) because of circuit {n,bm}/a.
17 over 596: triangulation {bcen,bcin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
18 over 596: triangulation {bcen,bcin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
19 over 596: triangulation {bcen,bcln,biln,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
20 over 596: triangulation {bcen,bcln,biln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
21 over 596: triangulation {bcen,bcln,biln,cemn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
22 over 596: triangulation {bcen,bcln,biln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
23 over 596: triangulation {bcen,bcln,biln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {l,bci}/a.
24 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
25 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
26 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
27 over 596: triangulation {bceo,bcio,beio}/a is not in La(S) because of circuit {o,cei}/a.
28 over 596: triangulation {bceo,bcio,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
29 over 596: triangulation {bceo,bcio,beno,bino,eino}/a is not in La(S) because of circuit {n,bei}/a.
30 over 596: triangulation {bceo,bcio,beno,bino,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
31 over 596: triangulation {bceo,bclo,beio,bilo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
32 over 596: triangulation {bceo,bclo,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
33 over 596: triangulation {bceo,bclo,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
34 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
35 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
36 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
37 over 596: triangulation {bceo,bclo,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
38 over 596: triangulation {bceo,bclo,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
39 over 596: triangulation {bchi,behi,cehi}/a is not in La(S) because of circuit {h,bce}/a.
40 over 596: triangulation {bchi,behi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
41 over 596: triangulation {bchi,behm,bhim,cehm,chim}/a is not in La(S) because of circuit {hi,bcm}/a.
42 over 596: triangulation {bchi,behm,bhim,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
43 over 596: triangulation {bchi,behn,bhin,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
44 over 596: triangulation {bchi,behn,bhin,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
45 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
46 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
47 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
48 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
49 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
50 over 596: triangulation {bchl,behi,bhil,cehi,chil}/a is not in La(S) because of circuit {l,bci}/a.
51 over 596: triangulation {bchl,behi,bhil,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
52 over 596: triangulation {bchl,behi,bhil,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
53 over 596: triangulation {bchl,behl,beil,cehl,ceil}/a is not in La(S) because of circuit {h,bce}/a.
54 over 596: triangulation {bchl,behl,beil,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
55 over 596: triangulation {bchl,behl,beil,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
56 over 596: triangulation {bchl,behl,belm,bilm,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
57 over 596: triangulation {bchl,behl,belm,bilm,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
58 over 596: triangulation {bchl,behl,belm,bilm,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
59 over 596: triangulation {bchl,behl,beln,biln,cehl,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
60 over 596: triangulation {bchl,behl,beln,biln,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
61 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
62 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {h,bce}/a.
63 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
64 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
65 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
66 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
67 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
68 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
69 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
70 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
71 over 596: triangulation {bchl,behm,bhil,bhim,cehm,chil,chim}/a is not in La(S) because of circuit {l,bci}/a.
72 over 596: triangulation {bchl,behm,bhil,bhim,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {l,bci}/a.
73 over 596: triangulation {bchl,behm,bhil,bhim,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
74 over 596: triangulation {bchl,behm,bhlm,bilm,cehm,chlm,cilm}/a is not in La(S) because of circuit {hl,bcm}/a.
75 over 596: triangulation {bchl,behm,bhlm,bilm,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
76 over 596: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
77 over 596: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
78 over 596: triangulation {bchl,behn,bhil,bhin,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
79 over 596: triangulation {bchl,behn,bhil,bhin,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
80 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
81 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
82 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {l,bci}/a.
83 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {l,bci}/a.
84 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {l,bci}/a.
85 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
86 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
87 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
88 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
89 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
90 over 596: triangulation {bchl,behn,bhln,biln,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
91 over 596: triangulation {bchl,behn,bhln,biln,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
92 over 596: triangulation {bchl,behn,bhln,biln,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
93 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
94 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
95 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
96 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
97 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
98 over 596: triangulation {bchl,behn,bhln,biln,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
99 over 596: triangulation {bchl,behn,bhln,biln,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
100 over 596: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
101 over 596: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
102 over 596: triangulation {bchl,behn,bhln,biln,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {hl,bcn}/a.
103 over 596: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
104 over 596: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
105 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
106 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
107 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
108 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
109 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
110 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
111 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
112 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
113 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
114 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
115 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
116 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
117 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
118 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
119 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
120 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
121 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
122 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
123 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
124 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
125 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
126 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
127 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
128 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
129 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
130 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
131 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
132 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
133 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
134 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
135 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
136 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
137 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
138 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
139 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
140 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
141 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
142 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
143 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
144 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
145 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
146 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
147 over 596: triangulation {bchl,beho,beio,bhlo,bilo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
148 over 596: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
149 over 596: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
150 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
151 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
152 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
153 over 596: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {hl,bco}/a.
154 over 596: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
155 over 596: triangulation {bchm,bcim,behm,cehm}/a is not in La(S) because of circuit {h,bce}/a.
156 over 596: triangulation {bchm,bclm,behm,bilm,cehm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
157 over 596: triangulation {bchn,bcin,behn,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
158 over 596: triangulation {bchn,bcin,behn,cehn,cein}/a is not in La(S) because of circuit {h,bce}/a.
159 over 596: triangulation {bchn,bcin,behn,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
160 over 596: triangulation {bchn,bcin,behn,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
161 over 596: triangulation {bchn,bcin,behn,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
162 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
163 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
164 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
165 over 596: triangulation {bchn,bcln,behn,biln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
166 over 596: triangulation {bchn,bcln,behn,biln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
167 over 596: triangulation {bchn,bcln,behn,biln,cehn,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
168 over 596: triangulation {bchn,bcln,behn,biln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
169 over 596: triangulation {bchn,bcln,behn,biln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
170 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
171 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {l,bci}/a.
172 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
173 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
174 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
175 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {l,bci}/a.
176 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
177 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
178 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
179 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
180 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
181 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
182 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
183 over 596: triangulation {bcho,bcio,behm,bhmo,bimo,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
184 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
185 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
186 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
187 over 596: triangulation {bcho,bcio,beho,beio,ceho}/a is not in La(S) because of circuit {h,bce}/a.
188 over 596: triangulation {bcho,bcio,beho,bemo,bimo,ceho}/a is not in La(S) because of circuit {m,ei}/a.
189 over 596: triangulation {bcho,bcio,beho,beno,bino,ceho,eino}/a is not in La(S) because of circuit {n,bei}/a.
190 over 596: triangulation {bcho,bcio,beho,beno,bino,ceho,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
191 over 596: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
192 over 596: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {l,bci}/a.
193 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
194 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
195 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
196 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
197 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
198 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
199 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
200 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
201 over 596: triangulation {bcho,bclo,beho,beio,bilo,ceho,cilo}/a is not in La(S) because of circuit {l,bci}/a.
202 over 596: triangulation {bcho,bclo,beho,bemo,bilm,blmo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
203 over 596: triangulation {bcho,bclo,beho,bemo,bilo,bimo,ceho,cilo}/a is not in La(S) because of circuit {l,bci}/a.
204 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
205 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
206 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
207 over 596: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
208 over 596: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
209 over 596: triangulation {bdei,cdei}/a is not in La(S) because of circuit {d,bc}/a.
210 over 596: triangulation {bdei,cdeo,cdio,deio}/a is not in La(S) because of circuit {o,cei}/a.
211 over 596: triangulation {bdel,beil,cdel,ceil}/a is not in La(S) because of circuit {d,bc}/a.
212 over 596: triangulation {bdel,beil,cdel,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
213 over 596: triangulation {bdel,beil,cdeo,cdlo,cilo,delo,eilo}/a is not in La(S) because of circuit {l,di}/a.
214 over 596: triangulation {bdel,belm,bilm,cdel,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
215 over 596: triangulation {bdel,belm,bilm,cdel,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
216 over 596: triangulation {bdel,belm,bilm,cdeo,cdlo,cilo,delo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
217 over 596: triangulation {bdel,beln,biln,cdel,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
218 over 596: triangulation {bdel,beln,biln,cdel,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
219 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
220 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
221 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
222 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
223 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
224 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
225 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
226 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
227 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
228 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
229 over 596: triangulation {bdem,bdim,cdem,cdim}/a is not in La(S) because of circuit {m,ei}/a.
230 over 596: triangulation {bdem,bdim,cdeo,cdio,demo,dimo}/a is not in La(S) because of circuit {m,ei}/a.
231 over 596: triangulation {bdem,bdlm,bilm,cdem,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
232 over 596: triangulation {bdem,bdlm,bilm,cdeo,cdlo,cilo,demo,dlmo,ilmo}/a is not in La(S) because of circuit {l,di}/a.
233 over 596: triangulation {bden,bdin,cdei,dein}/a is not in La(S) because of circuit {n,bei}/a.
234 over 596: triangulation {bden,bdin,cdem,cdim,demn,dimn}/a is not in La(S) because of circuit {n,bm}/a.
235 over 596: triangulation {bden,bdin,cden,cdin,cein}/a is not in La(S) because of circuit {cn,dei}/a.
236 over 596: triangulation {bden,bdin,cden,cdin,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
237 over 596: triangulation {bden,bdin,cden,cdin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
238 over 596: triangulation {bden,bdin,cden,cdin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
239 over 596: triangulation {bden,bdin,cdeo,cdio,dein,deio}/a is not in La(S) because of circuit {o,cei}/a.
240 over 596: triangulation {bden,bdin,cdeo,cdio,demn,demo,dimn,dimo}/a is not in La(S) because of circuit {n,bm}/a.
241 over 596: triangulation {bden,bdin,cdeo,cdio,deno,dino,eino}/a is not in La(S) because of circuit {dn,bo}/a.
242 over 596: triangulation {bden,bdin,cdeo,cdio,deno,dino,emno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
243 over 596: triangulation {bden,bdln,biln,cdel,ceil,deln,eiln}/a is not in La(S) because of circuit {dn,bel}/a.
244 over 596: triangulation {bden,bdln,biln,cdel,celm,cilm,deln,elmn,ilmn}/a is not in La(S) because of circuit {dn,bel}/a.
245 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
246 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,eino,elno,ilno}/a is not in La(S) because of circuit {dn,bel}/a.
247 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {dn,bel}/a.
248 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bel}/a.
249 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bel}/a.
250 over 596: triangulation {bden,bdln,biln,cdem,cdlm,cilm,demn,dlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
251 over 596: triangulation {bden,bdln,biln,cden,cdln,cein,ciln}/a is not in La(S) because of circuit {d,bc}/a.
252 over 596: triangulation {bden,bdln,biln,cden,cdln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
253 over 596: triangulation {bden,bdln,biln,cden,cdln,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
254 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
255 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
256 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
257 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
258 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
259 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,eiln,eilo}/a is not in La(S) because of circuit {dn,bel}/a.
260 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,eino,elno,ilno}/a is not in La(S) because of circuit {dn,bel}/a.
261 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {dn,bel}/a.
262 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bel}/a.
263 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bel}/a.
264 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,demn,demo,dlmn,dlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
265 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,eino,ilno}/a is not in La(S) because of circuit {dn,bo}/a.
266 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
267 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
268 over 596: triangulation {bdeo,bdio,beio,cdeo,cdio}/a is not in La(S) because of circuit {d,bc}/a.
269 over 596: triangulation {bdeo,bdio,bemo,bimo,cdeo,cdio}/a is not in La(S) because of circuit {m,ei}/a.
270 over 596: triangulation {bdeo,bdio,beno,bino,cdeo,cdio,eino}/a is not in La(S) because of circuit {n,bei}/a.
271 over 596: triangulation {bdeo,bdio,beno,bino,cdeo,cdio,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
272 over 596: triangulation {bdeo,bdlo,beio,bilo,cdeo,cdlo,cilo}/a is not in La(S) because of circuit {d,bc}/a.
273 over 596: triangulation {bdeo,bdlo,bemo,bilm,blmo,cdeo,cdlo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
274 over 596: triangulation {bdeo,bdlo,bemo,bilo,bimo,cdeo,cdlo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
275 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
276 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
277 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
278 over 596: triangulation {bdeo,bdlo,beno,bilo,bino,cdeo,cdlo,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
279 over 596: triangulation {bdeo,bdlo,beno,bilo,bino,cdeo,cdlo,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
280 over 596: triangulation {bdhi,behi,cdhi,cehi}/a is not in La(S) because of circuit {d,bc}/a.
281 over 596: triangulation {bdhi,behi,cdhi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
282 over 596: triangulation {bdhi,behi,cdho,cdio,ceho,dhio,ehio}/a is not in La(S) because of circuit {do,chi}/a.
283 over 596: triangulation {bdhi,behm,bhim,cdhi,cehm,chim}/a is not in La(S) because of circuit {m,ei}/a.
284 over 596: triangulation {bdhi,behm,bhim,cdhi,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
285 over 596: triangulation {bdhi,behm,bhim,cdho,cdio,ceho,dhio,ehmo,himo}/a is not in La(S) because of circuit {do,chi}/a.
286 over 596: triangulation {bdhi,behn,bhin,cdhi,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
287 over 596: triangulation {bdhi,behn,bhin,cdhi,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
288 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
289 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
290 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
291 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {d,bc}/a.
292 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
293 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehin,ehio}/a is not in La(S) because of circuit {do,chi}/a.
294 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {do,chi}/a.
295 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {do,chi}/a.
296 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehno,eino,hino}/a is not in La(S) because of circuit {do,chi}/a.
297 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {do,chi}/a.
298 over 596: triangulation {bdhl,behi,bhil,cdhl,cehi,chil}/a is not in La(S) because of circuit {d,bc}/a.
299 over 596: triangulation {bdhl,behi,bhil,cdhl,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
300 over 596: triangulation {bdhl,behi,bhil,cdhl,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {d,bc}/a.
301 over 596: triangulation {bdhl,behi,bhil,cdho,cdlo,ceho,cilo,dhlo,ehio,hilo}/a is not in La(S) because of circuit {l,di}/a.
302 over 596: triangulation {bdhl,behl,beil,cdhl,cehl,ceil}/a is not in La(S) because of circuit {d,bc}/a.
303 over 596: triangulation {bdhl,behl,beil,cdhl,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
304 over 596: triangulation {bdhl,behl,beil,cdhl,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {d,bc}/a.
305 over 596: triangulation {bdhl,behl,beil,cdho,cdlo,ceho,cilo,dhlo,ehlo,eilo}/a is not in La(S) because of circuit {h,de}/a.
306 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
307 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
308 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
309 over 596: triangulation {bdhl,behl,belm,bilm,cdho,cdlo,ceho,cilo,dhlo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
310 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
311 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
312 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
313 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
314 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
315 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
316 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
317 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
318 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
319 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
320 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
321 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
322 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
323 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
324 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
325 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
326 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
327 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,cehm,chil,chim}/a is not in La(S) because of circuit {m,ei}/a.
328 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
329 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
330 over 596: triangulation {bdhl,behm,bhil,bhim,cdho,cdlo,ceho,cilo,dhlo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
331 over 596: triangulation {bdhl,behm,bhlm,bilm,cdhl,cehm,chlm,cilm}/a is not in La(S) because of circuit {lm,hi}/a.
332 over 596: triangulation {bdhl,behm,bhlm,bilm,cdhl,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
333 over 596: triangulation {bdhl,behm,bhlm,bilm,cdho,cdlo,ceho,cilo,dhlo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
334 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilm,blmo,cdhl,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
335 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilm,blmo,cdho,cdlo,ceho,cilo,dhlo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
336 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilo,bimo,cdhl,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
337 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilo,bimo,cdho,cdlo,ceho,cilo,dhlo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
338 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
339 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
340 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
341 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
342 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
343 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {d,bc}/a.
344 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
345 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
346 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
347 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
348 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {d,bc}/a.
349 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
350 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
351 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
352 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
353 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {l,di}/a.
354 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
355 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
356 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
357 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
358 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
359 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
360 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
361 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
362 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
363 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
364 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
365 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
366 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
367 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {d,bc}/a.
368 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
369 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
370 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
371 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
372 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
373 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
374 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
375 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
376 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
377 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
378 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
379 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
380 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
381 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
382 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
383 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
384 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
385 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
386 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
387 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
388 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
389 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
390 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
391 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
392 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
393 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
394 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
395 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
396 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
397 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
398 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
399 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
400 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
401 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
402 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
403 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
404 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
405 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
406 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
407 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
408 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
409 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
410 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
411 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
412 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
413 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
414 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
415 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
416 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
417 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
418 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
419 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
420 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
421 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
422 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
423 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
424 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
425 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
426 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
427 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
428 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
429 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
430 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
431 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
432 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
433 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
434 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
435 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
436 over 596: triangulation {bdhl,beho,beio,bhlo,bilo,cdhl,ceho,chlo,cilo}/a is not in La(S) because of circuit {d,bc}/a.
437 over 596: triangulation {bdhl,beho,beio,bhlo,bilo,cdho,cdlo,ceho,cilo,dhlo}/a is not in La(S) because of circuit {hl,bdo}/a.
438 over 596: triangulation {bdhl,beho,bemo,bhlo,bilm,blmo,cdhl,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
439 over 596: triangulation {bdhl,beho,bemo,bhlo,bilm,blmo,cdho,cdlo,ceho,cilo,dhlo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
440 over 596: triangulation {bdhl,beho,bemo,bhlo,bilo,bimo,cdhl,ceho,chlo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
441 over 596: triangulation {bdhl,beho,bemo,bhlo,bilo,bimo,cdho,cdlo,ceho,cilo,dhlo}/a is not in La(S) because of circuit {m,ei}/a.
442 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
443 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
444 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
445 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
446 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
447 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
448 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdhl,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
449 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdhl,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
450 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,eino}/a is not in La(S) because of circuit {n,bei}/a.
451 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
452 over 596: triangulation {bdhm,bdim,behm,cdhm,cdim,cehm}/a is not in La(S) because of circuit {d,bc}/a.
453 over 596: triangulation {bdhm,bdim,behm,cdho,cdio,ceho,dhmo,dimo,ehmo}/a is not in La(S) because of circuit {o,cm}/a.
454 over 596: triangulation {bdhm,bdlm,behm,bilm,cdhm,cdlm,cehm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
455 over 596: triangulation {bdhm,bdlm,behm,bilm,cdho,cdlo,ceho,cilo,dhmo,dlmo,ehmo,ilmo}/a is not in La(S) because of circuit {l,di}/a.
456 over 596: triangulation {bdhn,bdin,behn,cdhi,cehi,dhin,ehin}/a is not in La(S) because of circuit {dn,bhi}/a.
457 over 596: triangulation {bdhn,bdin,behn,cdhi,cehm,chim,dhin,ehmn,himn}/a is not in La(S) because of circuit {dn,bhi}/a.
458 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
459 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {dn,bhi}/a.
460 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {dn,bhi}/a.
461 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehno,eino,hino}/a is not in La(S) because of circuit {dn,bhi}/a.
462 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehno,emno,hino,imno}/a is not in La(S) because of circuit {dn,bhi}/a.
463 over 596: triangulation {bdhn,bdin,behn,cdhm,cdim,cehm,dhmn,dimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
464 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
465 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,cein}/a is not in La(S) because of circuit {d,bc}/a.
466 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
467 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
468 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
469 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
470 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
471 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
472 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehin,ehio}/a is not in La(S) because of circuit {do,chi}/a.
473 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {do,chi}/a.
474 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {do,chi}/a.
475 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehno,eino,hino}/a is not in La(S) because of circuit {do,chi}/a.
476 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {do,chi}/a.
477 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhmn,dhmo,dimn,dimo,ehmn,ehmo}/a is not in La(S) because of circuit {n,bm}/a.
478 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
479 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehno,eino}/a is not in La(S) because of circuit {dn,bo}/a.
480 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehno,emno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
481 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehi,chil,dhln,ehin,hiln}/a is not in La(S) because of circuit {l,di}/a.
482 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,ceil,dhln,ehln,eiln}/a is not in La(S) because of circuit {h,de}/a.
483 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celm,cilm,dhln,ehln,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
484 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
485 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
486 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
487 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
488 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
489 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chil,chim,dhln,ehmn,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
490 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chlm,cilm,dhln,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
491 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chln,chmn,cilm,clmn,dhln,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
492 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chln,chmn,ciln,cimn,dhln,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
493 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cein,chln,ciln,dhln}/a is not in La(S) because of circuit {hl,cdn}/a.
494 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cemn,chln,cilm,clmn,dhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
495 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cemn,chln,ciln,cimn,dhln}/a is not in La(S) because of circuit {m,ei}/a.
496 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,ciln,cino,dhln,eino}/a is not in La(S) because of circuit {o,cei}/a.
497 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,ciln,cino,dhln,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
498 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
499 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,cdn}/a.
500 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
501 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
502 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
503 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
504 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {l,di}/a.
505 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
506 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,cdn}/a.
507 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
508 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
509 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,cdn}/a.
510 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
511 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
512 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
513 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
514 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
515 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
516 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
517 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
518 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
519 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
520 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
521 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
522 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
523 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
524 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hlo,cn}/a.
525 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
526 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hlo,cn}/a.
527 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
528 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
529 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hlo,cn}/a.
530 over 596: triangulation {bdhn,bdln,behn,biln,cdhm,cdlm,cehm,cilm,dhmn,dlmn,ehmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
531 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
532 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
533 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cein,ciln}/a is not in La(S) because of circuit {d,bc}/a.
534 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
535 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
536 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
537 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
538 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
539 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
540 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
541 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
542 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
543 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
544 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
545 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
546 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
547 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
548 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
549 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {l,di}/a.
550 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {h,de}/a.
551 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
552 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
553 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
554 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
555 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
556 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
557 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
558 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
559 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
560 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {l,di}/a.
561 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
562 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
563 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
564 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
565 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhmn,dhmo,dlmn,dlmo,ehmn,ehmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
566 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
567 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
568 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,eino,ilno}/a is not in La(S) because of circuit {dn,bo}/a.
569 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
570 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
571 over 596: triangulation {bdho,bdio,behm,bhmo,bimo,cdho,cdio,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
572 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
573 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
574 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
575 over 596: triangulation {bdho,bdio,beho,beio,cdho,cdio,ceho}/a is not in La(S) because of circuit {d,bc}/a.
576 over 596: triangulation {bdho,bdio,beho,bemo,bimo,cdho,cdio,ceho}/a is not in La(S) because of circuit {m,ei}/a.
577 over 596: triangulation {bdho,bdio,beho,beno,bino,cdho,cdio,ceho,eino}/a is not in La(S) because of circuit {n,bei}/a.
578 over 596: triangulation {bdho,bdio,beho,beno,bino,cdho,cdio,ceho,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
579 over 596: triangulation {bdho,bdlo,behm,bhmo,bilm,blmo,cdho,cdlo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
580 over 596: triangulation {bdho,bdlo,behm,bhmo,bilo,bimo,cdho,cdlo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
581 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
582 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
583 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
584 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
585 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
586 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
587 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
588 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
589 over 596: triangulation {bdho,bdlo,beho,beio,bilo,cdho,cdlo,ceho,cilo}/a is not in La(S) because of circuit {d,bc}/a.
590 over 596: triangulation {bdho,bdlo,beho,bemo,bilm,blmo,cdho,cdlo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
591 over 596: triangulation {bdho,bdlo,beho,bemo,bilo,bimo,cdho,cdlo,ceho,cilo}/a is not in La(S) because of circuit {m,ei}/a.
592 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
593 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
594 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
595 over 596: triangulation {bdho,bdlo,beho,beno,bilo,bino,cdho,cdlo,ceho,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
596 over 596: triangulation {bdho,bdlo,beho,beno,bilo,bino,cdho,cdlo,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.

Found the following unique triangulations in La({b,c,d,e,h,i,l,m,n,o}/a):
1: pi_a({bcei})



==> Proposition3/c++/outputS1-c++.txt <==
Loading triangulations of point configuration {b,c,d,e,f,g,i,j,k,l,m}/a from file triangsS1.txt... 4494 triangulations found.
Loading circuits of point configuration {b,c,d,e,f,g,i,j,k,l,m}/a from file circuitsS1.txt
Loading circuits of the 4-dimensional cube from file circuits4cube.txt
Computing the circuits of point configuration {b,c,d,e,f,g,i,j,k,l,m}/a that belong to Z(a)/a... 78 circuits found.
1 over 4494: triangulation {bcei}/a belongs to La(S).
2 over 4494: triangulation {bcej,ceij}/a is not in La(S) because of circuit {j,bi}/a.
3 over 4494: triangulation {bcej,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
4 over 4494: triangulation {bcej,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
5 over 4494: triangulation {bcej,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
6 over 4494: triangulation {bcej,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
7 over 4494: triangulation {bcek,beik}/a is not in La(S) because of circuit {k,ci}/a.
8 over 4494: triangulation {bcek,bejk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
9 over 4494: triangulation {bcek,bejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
10 over 4494: triangulation {bcek,bekm,bikm}/a is not in La(S) because of circuit {m,ei}/a.
11 over 4494: triangulation {bcek,bekm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
12 over 4494: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
13 over 4494: triangulation {bcel,beil,cekl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
14 over 4494: triangulation {bcel,bejl,ceil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
15 over 4494: triangulation {bcel,bejl,cekl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
16 over 4494: triangulation {bcel,bejl,cekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
17 over 4494: triangulation {bcel,bejl,cekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
18 over 4494: triangulation {bcel,bejl,cekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
19 over 4494: triangulation {bcel,bejl,cekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
20 over 4494: triangulation {bcel,bejl,celm,cilm,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
21 over 4494: triangulation {bcel,bejl,celm,cklm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
22 over 4494: triangulation {bcel,bejl,celm,cklm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
23 over 4494: triangulation {bcel,belm,bilm,cekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
24 over 4494: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
25 over 4494: triangulation {bcel,belm,bilm,celm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
26 over 4494: triangulation {bcel,belm,bjlm,cekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
27 over 4494: triangulation {bcel,belm,bjlm,cekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
28 over 4494: triangulation {bcel,belm,bjlm,celm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
29 over 4494: triangulation {bcel,belm,bjlm,celm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {el,bcm}/a.
30 over 4494: triangulation {bcel,belm,bjlm,celm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
31 over 4494: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
32 over 4494: triangulation {bcem,bcjm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
33 over 4494: triangulation {bcem,bcjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
34 over 4494: triangulation {bcem,bckm,bikm}/a is not in La(S) because of circuit {k,ci}/a.
35 over 4494: triangulation {bcem,bckm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
36 over 4494: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
37 over 4494: triangulation {bcem,bclm,bilm,cklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
38 over 4494: triangulation {bcem,bclm,bjlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
39 over 4494: triangulation {bcem,bclm,bjlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
40 over 4494: triangulation {bcem,bclm,bjlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
41 over 4494: triangulation {bcfi,cefi}/a is not in La(S) because of circuit {f,be}/a.
42 over 4494: triangulation {bcfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
43 over 4494: triangulation {bcfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
44 over 4494: triangulation {bcfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
45 over 4494: triangulation {bcfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
46 over 4494: triangulation {bcfj,cefi,cfij}/a is not in La(S) because of circuit {j,bi}/a.
47 over 4494: triangulation {bcfj,cefj,ceij}/a is not in La(S) because of circuit {f,be}/a.
48 over 4494: triangulation {bcfj,cefj,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
49 over 4494: triangulation {bcfj,cefj,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
50 over 4494: triangulation {bcfj,cefj,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
51 over 4494: triangulation {bcfj,cefj,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
52 over 4494: triangulation {bcfj,cefk,cfjk,efik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
53 over 4494: triangulation {bcfj,cefk,cfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,cej}/a.
54 over 4494: triangulation {bcfj,cefk,cfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
55 over 4494: triangulation {bcfj,cefk,cfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
56 over 4494: triangulation {bcfj,cefk,cfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
57 over 4494: triangulation {bcfj,cefm,cfij,cfim}/a is not in La(S) because of circuit {j,bi}/a.
58 over 4494: triangulation {bcfj,cefm,cfjk,cfkm,fijk,fikm}/a is not in La(S) because of circuit {k,ci}/a.
59 over 4494: triangulation {bcfj,cefm,cfjk,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
60 over 4494: triangulation {bcfj,cefm,cfjm,cijm}/a is not in La(S) because of circuit {jm,fi}/a.
61 over 4494: triangulation {bcfj,cefm,cfjm,cjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
62 over 4494: triangulation {bcfj,cfgi,cfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
63 over 4494: triangulation {bcfj,cfgi,cfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
64 over 4494: triangulation {bcfj,cfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {gj,cfi}/a.
65 over 4494: triangulation {bcfj,cfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {g,ce}/a.
66 over 4494: triangulation {bcfj,cfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
67 over 4494: triangulation {bcfj,cfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
68 over 4494: triangulation {bcfj,cfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
69 over 4494: triangulation {bcfj,cfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
70 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
71 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
72 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
73 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
74 over 4494: triangulation {bcfj,cfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
75 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
76 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
77 over 4494: triangulation {bcfj,cfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
78 over 4494: triangulation {bcfj,cfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
79 over 4494: triangulation {bcfj,cfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {gj,cfm}/a.
80 over 4494: triangulation {bcfj,cfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
81 over 4494: triangulation {bcfj,cfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {gj,cfm}/a.
82 over 4494: triangulation {bcfj,cfgk,cfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
83 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
84 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
85 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
86 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
87 over 4494: triangulation {bcfj,cfgk,cfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
88 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
89 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
90 over 4494: triangulation {bcfj,cfgk,cfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
91 over 4494: triangulation {bcfj,cfgm,cfij,cfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
92 over 4494: triangulation {bcfj,cfgm,cfjk,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
93 over 4494: triangulation {bcfj,cfgm,cfjk,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
94 over 4494: triangulation {bcfj,cfgm,cfjm,cijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
95 over 4494: triangulation {bcfj,cfgm,cfjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
96 over 4494: triangulation {bcfk,bfik,cefk,efik}/a is not in La(S) because of circuit {k,ci}/a.
97 over 4494: triangulation {bcfk,bfik,cefk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
98 over 4494: triangulation {bcfk,bfik,cefm,cfkm,fikm}/a is not in La(S) because of circuit {k,ci}/a.
99 over 4494: triangulation {bcfk,bfik,cfgk,efgi,fgik}/a is not in La(S) because of circuit {k,ci}/a.
100 over 4494: triangulation {bcfk,bfik,cfgk,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
101 over 4494: triangulation {bcfk,bfik,cfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
102 over 4494: triangulation {bcfk,bfik,cfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
103 over 4494: triangulation {bcfk,bfik,cfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
104 over 4494: triangulation {bcfk,bfik,cfgm,cfkm,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
105 over 4494: triangulation {bcfk,bfjk,cefk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
106 over 4494: triangulation {bcfk,bfjk,cefk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
107 over 4494: triangulation {bcfk,bfjk,cefk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
108 over 4494: triangulation {bcfk,bfjk,cefk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
109 over 4494: triangulation {bcfk,bfjk,cefk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
110 over 4494: triangulation {bcfk,bfjk,cefm,cfkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
111 over 4494: triangulation {bcfk,bfjk,cefm,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
112 over 4494: triangulation {bcfk,bfjk,cfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
113 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
114 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
115 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
116 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
117 over 4494: triangulation {bcfk,bfjk,cfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
118 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
119 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
120 over 4494: triangulation {bcfk,bfjk,cfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
121 over 4494: triangulation {bcfk,bfjk,cfgm,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
122 over 4494: triangulation {bcfk,bfjk,cfgm,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
123 over 4494: triangulation {bcfk,bfkm,bikm,cefk,efkm}/a is not in La(S) because of circuit {f,be}/a.
124 over 4494: triangulation {bcfk,bfkm,bikm,cefm,cfkm}/a is not in La(S) because of circuit {fk,bcm}/a.
125 over 4494: triangulation {bcfk,bfkm,bikm,cfgk,efgk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
126 over 4494: triangulation {bcfk,bfkm,bikm,cfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
127 over 4494: triangulation {bcfk,bfkm,bikm,cfgm,cfkm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
128 over 4494: triangulation {bcfk,bfkm,bjkm,cefk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
129 over 4494: triangulation {bcfk,bfkm,bjkm,cefm,cfkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
130 over 4494: triangulation {bcfk,bfkm,bjkm,cfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
131 over 4494: triangulation {bcfk,bfkm,bjkm,cfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
132 over 4494: triangulation {bcfk,bfkm,bjkm,cfgm,cfkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
133 over 4494: triangulation {bcfl,bfil,cefi,cfil}/a is not in La(S) because of circuit {l,bci}/a.
134 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
135 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
136 over 4494: triangulation {bcfl,bfil,cefk,cfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
137 over 4494: triangulation {bcfl,bfil,cefl,ceil,efil}/a is not in La(S) because of circuit {f,be}/a.
138 over 4494: triangulation {bcfl,bfil,cefl,cekl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
139 over 4494: triangulation {bcfl,bfil,cefl,cekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
140 over 4494: triangulation {bcfl,bfil,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
141 over 4494: triangulation {bcfl,bfil,cefl,celm,cklm,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
142 over 4494: triangulation {bcfl,bfil,cefm,cfil,cfim}/a is not in La(S) because of circuit {l,bci}/a.
143 over 4494: triangulation {bcfl,bfil,cefm,cfkl,cfkm,fikl,fikm}/a is not in La(S) because of circuit {l,bk}/a.
144 over 4494: triangulation {bcfl,bfil,cefm,cfkl,cfkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
145 over 4494: triangulation {bcfl,bfil,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
146 over 4494: triangulation {bcfl,bfil,cefm,cflm,cklm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
147 over 4494: triangulation {bcfl,bfil,cfgi,cfil,efgi}/a is not in La(S) because of circuit {l,bci}/a.
148 over 4494: triangulation {bcfl,bfil,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {l,bci}/a.
149 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
150 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
151 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
152 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
153 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
154 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
155 over 4494: triangulation {bcfl,bfil,cfgk,cfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
156 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {gl,cfi}/a.
157 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
158 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
159 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
160 over 4494: triangulation {bcfl,bfil,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
161 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
162 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
163 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
164 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
165 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
166 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
167 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
168 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
169 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
170 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
171 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
172 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
173 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
174 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
175 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
176 over 4494: triangulation {bcfl,bfil,cfgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
177 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
178 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {gl,cfm}/a.
179 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
180 over 4494: triangulation {bcfl,bfil,cfgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
181 over 4494: triangulation {bcfl,bfil,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {l,bci}/a.
182 over 4494: triangulation {bcfl,bfil,cfgm,cfkl,cfkm,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
183 over 4494: triangulation {bcfl,bfil,cfgm,cfkl,cfkm,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
184 over 4494: triangulation {bcfl,bfil,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
185 over 4494: triangulation {bcfl,bfil,cfgm,cflm,cklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
186 over 4494: triangulation {bcfl,bfjl,cefi,cfil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
187 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
188 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
189 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
190 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
191 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
192 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
193 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
194 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
195 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
196 over 4494: triangulation {bcfl,bfjl,cefk,cfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
197 over 4494: triangulation {bcfl,bfjl,cefl,ceil,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
198 over 4494: triangulation {bcfl,bfjl,cefl,ceil,efjl,eijl}/a is not in La(S) because of circuit {f,be}/a.
199 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
200 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
201 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
202 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
203 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
204 over 4494: triangulation {bcfl,bfjl,cefl,cekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
205 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
206 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
207 over 4494: triangulation {bcfl,bfjl,cefl,cekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
208 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
209 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
210 over 4494: triangulation {bcfl,bfjl,cefl,celm,cilm,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
211 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
212 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
213 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
214 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
215 over 4494: triangulation {bcfl,bfjl,cefl,celm,cklm,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
216 over 4494: triangulation {bcfl,bfjl,cefm,cfil,cfim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
217 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
218 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
219 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
220 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
221 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
222 over 4494: triangulation {bcfl,bfjl,cefm,cfkl,cfkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
223 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cilm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
224 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cilm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
225 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
226 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
227 over 4494: triangulation {bcfl,bfjl,cefm,cflm,cklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
228 over 4494: triangulation {bcfl,bfjl,cfgi,cfil,efgi,fijl}/a is not in La(S) because of circuit {j,bi}/a.
229 over 4494: triangulation {bcfl,bfjl,cfgi,cfil,efgm,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
230 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
231 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
232 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
233 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
234 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
235 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
236 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
237 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
238 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
239 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
240 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
241 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
242 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
243 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
244 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
245 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
246 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
247 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
248 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
249 over 4494: triangulation {bcfl,bfjl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
250 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
251 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
252 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
253 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
254 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
255 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
256 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
257 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
258 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
259 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
260 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
261 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
262 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
263 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
264 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
265 over 4494: triangulation {bcfl,bfjl,cfgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
266 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
267 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
268 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
269 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
270 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
271 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
272 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
273 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
274 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
275 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
276 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
277 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
278 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
279 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
280 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
281 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
282 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
283 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
284 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
285 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
286 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
287 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
288 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
289 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
290 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
291 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
292 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
293 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
294 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
295 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
296 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
297 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
298 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
299 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
300 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
301 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
302 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
303 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
304 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
305 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
306 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
307 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
308 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
309 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
310 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
311 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
312 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
313 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
314 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
315 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
316 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
317 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
318 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
319 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
320 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
321 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
322 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
323 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
324 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
325 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
326 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
327 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
328 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
329 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
330 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
331 over 4494: triangulation {bcfl,bfjl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
332 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
333 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
334 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
335 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
336 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
337 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
338 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
339 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
340 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
341 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
342 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
343 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
344 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
345 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
346 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
347 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
348 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
349 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
350 over 4494: triangulation {bcfl,bfjl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
351 over 4494: triangulation {bcfl,bfjl,cfgm,cfil,cfim,efgm,fijl}/a is not in La(S) because of circuit {j,bi}/a.
352 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
353 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
354 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
355 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
356 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
357 over 4494: triangulation {bcfl,bfjl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
358 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cilm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
359 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cilm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
360 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
361 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
362 over 4494: triangulation {bcfl,bfjl,cfgm,cflm,cklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
363 over 4494: triangulation {bcfl,bflm,bilm,cefk,cfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
364 over 4494: triangulation {bcfl,bflm,bilm,cefl,cekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
365 over 4494: triangulation {bcfl,bflm,bilm,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {f,be}/a.
366 over 4494: triangulation {bcfl,bflm,bilm,cefl,celm,cklm,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
367 over 4494: triangulation {bcfl,bflm,bilm,cefm,cfkl,cfkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
368 over 4494: triangulation {bcfl,bflm,bilm,cefm,cflm,cilm}/a is not in La(S) because of circuit {fl,bcm}/a.
369 over 4494: triangulation {bcfl,bflm,bilm,cefm,cflm,cklm,iklm}/a is not in La(S) because of circuit {fl,bcm}/a.
370 over 4494: triangulation {bcfl,bflm,bilm,cfgk,cfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
371 over 4494: triangulation {bcfl,bflm,bilm,cfgk,cfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
372 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a belongs to La(S).
373 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
374 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
375 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
376 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
377 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
378 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
379 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
380 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
381 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
382 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {gl,cfm}/a.
383 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
384 over 4494: triangulation {bcfl,bflm,bilm,cfgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
385 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cfkl,cfkm,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
386 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
387 over 4494: triangulation {bcfl,bflm,bilm,cfgm,cflm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
388 over 4494: triangulation {bcfl,bflm,bjlm,cefk,cfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
389 over 4494: triangulation {bcfl,bflm,bjlm,cefk,cfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
390 over 4494: triangulation {bcfl,bflm,bjlm,cefl,cekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
391 over 4494: triangulation {bcfl,bflm,bjlm,cefl,cekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
392 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cilm,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
393 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cklm,eflm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
394 over 4494: triangulation {bcfl,bflm,bjlm,cefl,celm,cklm,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
395 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cfkl,cfkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
396 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cfkl,cfkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
397 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
398 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bcm}/a.
399 over 4494: triangulation {bcfl,bflm,bjlm,cefm,cflm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
400 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
401 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
402 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
403 over 4494: triangulation {bcfl,bflm,bjlm,cfgk,cfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
404 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
405 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
406 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfk}/a.
407 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
408 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
409 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
410 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
411 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
412 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
413 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
414 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
415 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
416 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
417 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
418 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
419 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
420 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
421 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
422 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
423 over 4494: triangulation {bcfl,bflm,bjlm,cfgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
424 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cfkl,cfkm,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
425 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cfkl,cfkm,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
426 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
427 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
428 over 4494: triangulation {bcfl,bflm,bjlm,cfgm,cflm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
429 over 4494: triangulation {bcfm,bcim,cefm}/a is not in La(S) because of circuit {f,be}/a.
430 over 4494: triangulation {bcfm,bcim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
431 over 4494: triangulation {bcfm,bcjm,cefm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
432 over 4494: triangulation {bcfm,bcjm,cefm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
433 over 4494: triangulation {bcfm,bcjm,cfgm,cijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
434 over 4494: triangulation {bcfm,bcjm,cfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
435 over 4494: triangulation {bcfm,bckm,bikm,cefm}/a is not in La(S) because of circuit {k,ci}/a.
436 over 4494: triangulation {bcfm,bckm,bikm,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
437 over 4494: triangulation {bcfm,bckm,bjkm,cefm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
438 over 4494: triangulation {bcfm,bckm,bjkm,cfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
439 over 4494: triangulation {bcfm,bclm,bilm,cefm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
440 over 4494: triangulation {bcfm,bclm,bilm,cefm,cklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
441 over 4494: triangulation {bcfm,bclm,bilm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {l,bci}/a.
442 over 4494: triangulation {bcfm,bclm,bilm,cfgm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
443 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
444 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
445 over 4494: triangulation {bcfm,bclm,bjlm,cefm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
446 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
447 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
448 over 4494: triangulation {bcfm,bclm,bjlm,cfgm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
449 over 4494: triangulation {bcgi,begi}/a is not in La(S) because of circuit {g,ce}/a.
450 over 4494: triangulation {bcgi,begm,bgim}/a is not in La(S) because of circuit {m,ei}/a.
451 over 4494: triangulation {bcgi,bfgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
452 over 4494: triangulation {bcgi,bfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
453 over 4494: triangulation {bcgi,bfgm,bgim,efgm}/a is not in La(S) because of circuit {f,be}/a.
454 over 4494: triangulation {bcgj,begj,cgij,egij}/a is not in La(S) because of circuit {j,bi}/a.
455 over 4494: triangulation {bcgj,begj,cgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
456 over 4494: triangulation {bcgj,begj,cgjk,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
457 over 4494: triangulation {bcgj,begj,cgjk,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
458 over 4494: triangulation {bcgj,begj,cgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
459 over 4494: triangulation {bcgj,begj,cgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
460 over 4494: triangulation {bcgj,begj,cgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
461 over 4494: triangulation {bcgj,begj,cgjm,cijm,egjm}/a is not in La(S) because of circuit {g,ce}/a.
462 over 4494: triangulation {bcgj,begj,cgjm,cjkm,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
463 over 4494: triangulation {bcgj,begm,bgjm,cgij,gijm}/a is not in La(S) because of circuit {j,bi}/a.
464 over 4494: triangulation {bcgj,begm,bgjm,cgjk,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
465 over 4494: triangulation {bcgj,begm,bgjm,cgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
466 over 4494: triangulation {bcgj,begm,bgjm,cgjm,cijm}/a is not in La(S) because of circuit {gj,bcm}/a.
467 over 4494: triangulation {bcgj,begm,bgjm,cgjm,cjkm,ijkm}/a is not in La(S) because of circuit {gj,bcm}/a.
468 over 4494: triangulation {bcgj,bfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
469 over 4494: triangulation {bcgj,bfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
470 over 4494: triangulation {bcgj,bfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
471 over 4494: triangulation {bcgj,bfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
472 over 4494: triangulation {bcgj,bfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
473 over 4494: triangulation {bcgj,bfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
474 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
475 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
476 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
477 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
478 over 4494: triangulation {bcgj,bfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
479 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
480 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
481 over 4494: triangulation {bcgj,bfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
482 over 4494: triangulation {bcgj,bfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {f,be}/a.
483 over 4494: triangulation {bcgj,bfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {fj,bm}/a.
484 over 4494: triangulation {bcgj,bfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
485 over 4494: triangulation {bcgj,bfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
486 over 4494: triangulation {bcgj,bfgm,bgjm,cgij,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
487 over 4494: triangulation {bcgj,bfgm,bgjm,cgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
488 over 4494: triangulation {bcgj,bfgm,bgjm,cgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
489 over 4494: triangulation {bcgj,bfgm,bgjm,cgjm,cijm,efgm}/a is not in La(S) because of circuit {gj,bcm}/a.
490 over 4494: triangulation {bcgj,bfgm,bgjm,cgjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {gj,bcm}/a.
491 over 4494: triangulation {bcgk,begi,bgik}/a is not in La(S) because of circuit {k,ci}/a.
492 over 4494: triangulation {bcgk,begj,bgjk,egij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
493 over 4494: triangulation {bcgk,begj,bgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,bek}/a.
494 over 4494: triangulation {bcgk,begj,bgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
495 over 4494: triangulation {bcgk,begj,bgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
496 over 4494: triangulation {bcgk,begj,bgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
497 over 4494: triangulation {bcgk,begk,beik}/a is not in La(S) because of circuit {g,ce}/a.
498 over 4494: triangulation {bcgk,begk,bejk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
499 over 4494: triangulation {bcgk,begk,bejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
500 over 4494: triangulation {bcgk,begk,bekm,bikm}/a is not in La(S) because of circuit {g,ce}/a.
501 over 4494: triangulation {bcgk,begk,bekm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
502 over 4494: triangulation {bcgk,begm,bgik,bgim}/a is not in La(S) because of circuit {m,ei}/a.
503 over 4494: triangulation {bcgk,begm,bgjk,bgjm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
504 over 4494: triangulation {bcgk,begm,bgjk,bgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
505 over 4494: triangulation {bcgk,begm,bgkm,bikm}/a is not in La(S) because of circuit {gm,ek}/a.
506 over 4494: triangulation {bcgk,begm,bgkm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
507 over 4494: triangulation {bcgk,bfgi,bgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
508 over 4494: triangulation {bcgk,bfgi,bgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
509 over 4494: triangulation {bcgk,bfgj,bgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
510 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
511 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
512 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
513 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
514 over 4494: triangulation {bcgk,bfgj,bgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
515 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {j,bi}/a.
516 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
517 over 4494: triangulation {bcgk,bfgj,bgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
518 over 4494: triangulation {bcgk,bfgk,bfik,efgi,fgik}/a is not in La(S) because of circuit {fk,bgi}/a.
519 over 4494: triangulation {bcgk,bfgk,bfik,efgk,efik}/a is not in La(S) because of circuit {f,be}/a.
520 over 4494: triangulation {bcgk,bfgk,bfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
521 over 4494: triangulation {bcgk,bfgk,bfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {fk,bgi}/a.
522 over 4494: triangulation {bcgk,bfgk,bfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
523 over 4494: triangulation {bcgk,bfgk,bfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
524 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
525 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
526 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
527 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
528 over 4494: triangulation {bcgk,bfgk,bfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
529 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
530 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
531 over 4494: triangulation {bcgk,bfgk,bfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
532 over 4494: triangulation {bcgk,bfgk,bfkm,bikm,efgk,efkm}/a is not in La(S) because of circuit {f,be}/a.
533 over 4494: triangulation {bcgk,bfgk,bfkm,bikm,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
534 over 4494: triangulation {bcgk,bfgk,bfkm,bjkm,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
535 over 4494: triangulation {bcgk,bfgk,bfkm,bjkm,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
536 over 4494: triangulation {bcgk,bfgm,bgik,bgim,efgm}/a is not in La(S) because of circuit {k,ci}/a.
537 over 4494: triangulation {bcgk,bfgm,bgjk,bgjm,efgm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
538 over 4494: triangulation {bcgk,bfgm,bgjk,bgjm,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
539 over 4494: triangulation {bcgk,bfgm,bgkm,bikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
540 over 4494: triangulation {bcgk,bfgm,bgkm,bjkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
541 over 4494: triangulation {bcgl,begi,bgil,cgil}/a is not in La(S) because of circuit {l,bci}/a.
542 over 4494: triangulation {bcgl,begi,bgil,cgkl,gikl}/a is not in La(S) because of circuit {l,bk}/a.
543 over 4494: triangulation {bcgl,begj,bgjl,cgil,egij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
544 over 4494: triangulation {bcgl,begj,bgjl,cgil,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
545 over 4494: triangulation {bcgl,begj,bgjl,cgil,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
546 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
547 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
548 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
549 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
550 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
551 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
552 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
553 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
554 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
555 over 4494: triangulation {bcgl,begj,bgjl,cgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
556 over 4494: triangulation {bcgl,begj,bgjl,cglm,cilm,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
557 over 4494: triangulation {bcgl,begj,bgjl,cglm,cklm,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
558 over 4494: triangulation {bcgl,begj,bgjl,cglm,cklm,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
559 over 4494: triangulation {bcgl,begl,beil,cgil,egil}/a is not in La(S) because of circuit {g,ce}/a.
560 over 4494: triangulation {bcgl,begl,beil,cgkl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
561 over 4494: triangulation {bcgl,begl,beil,cgkl,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
562 over 4494: triangulation {bcgl,begl,bejl,cgil,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
563 over 4494: triangulation {bcgl,begl,bejl,cgil,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
564 over 4494: triangulation {bcgl,begl,bejl,cgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
565 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
566 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
567 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
568 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
569 over 4494: triangulation {bcgl,begl,bejl,cgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
570 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
571 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
572 over 4494: triangulation {bcgl,begl,bejl,cgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
573 over 4494: triangulation {bcgl,begl,bejl,cglm,cilm,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
574 over 4494: triangulation {bcgl,begl,bejl,cglm,cklm,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
575 over 4494: triangulation {bcgl,begl,bejl,cglm,cklm,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
576 over 4494: triangulation {bcgl,begl,belm,bilm,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
577 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
578 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
579 over 4494: triangulation {bcgl,begl,belm,bilm,cgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
580 over 4494: triangulation {bcgl,begl,belm,bilm,cglm,cilm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
581 over 4494: triangulation {bcgl,begl,belm,bilm,cglm,cklm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
582 over 4494: triangulation {bcgl,begl,belm,bjlm,cgil,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
583 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
584 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
585 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
586 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
587 over 4494: triangulation {bcgl,begl,belm,bjlm,cgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
588 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cilm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
589 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cklm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
590 over 4494: triangulation {bcgl,begl,belm,bjlm,cglm,cklm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
591 over 4494: triangulation {bcgl,begm,bgil,bgim,cgil}/a is not in La(S) because of circuit {l,bci}/a.
592 over 4494: triangulation {bcgl,begm,bgil,bgim,cgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
593 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgil,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
594 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgil,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
595 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
596 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
597 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
598 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
599 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
600 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
601 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cilm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
602 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cklm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
603 over 4494: triangulation {bcgl,begm,bgjl,bgjm,cglm,cklm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
604 over 4494: triangulation {bcgl,begm,bglm,bilm,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
605 over 4494: triangulation {bcgl,begm,bglm,bilm,cgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
606 over 4494: triangulation {bcgl,begm,bglm,bilm,cgkl,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
607 over 4494: triangulation {bcgl,begm,bglm,bilm,cglm,cilm}/a is not in La(S) because of circuit {gl,bcm}/a.
608 over 4494: triangulation {bcgl,begm,bglm,bilm,cglm,cklm,iklm}/a is not in La(S) because of circuit {gl,bcm}/a.
609 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgil,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
610 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
611 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
612 over 4494: triangulation {bcgl,begm,bglm,bjlm,cgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
613 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
614 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,bcm}/a.
615 over 4494: triangulation {bcgl,begm,bglm,bjlm,cglm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
616 over 4494: triangulation {bcgl,bfgi,bgil,cgil,efgi}/a is not in La(S) because of circuit {l,bci}/a.
617 over 4494: triangulation {bcgl,bfgi,bgil,cgil,efgm,fgim}/a is not in La(S) because of circuit {l,bci}/a.
618 over 4494: triangulation {bcgl,bfgi,bgil,cgkl,efgi,gikl}/a is not in La(S) because of circuit {l,bk}/a.
619 over 4494: triangulation {bcgl,bfgi,bgil,cgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
620 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgi,fgij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
621 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
622 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
623 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
624 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {j,bi}/a.
625 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
626 over 4494: triangulation {bcgl,bfgj,bgjl,cgil,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
627 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
628 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
629 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
630 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
631 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
632 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
633 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
634 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
635 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
636 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
637 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
638 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
639 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
640 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
641 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
642 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
643 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
644 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
645 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
646 over 4494: triangulation {bcgl,bfgj,bgjl,cgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
647 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cilm,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
648 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cilm,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
649 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
650 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
651 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
652 over 4494: triangulation {bcgl,bfgj,bgjl,cglm,cklm,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
653 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgi,fgil}/a is not in La(S) because of circuit {fl,bgi}/a.
654 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
655 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
656 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
657 over 4494: triangulation {bcgl,bfgl,bfil,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
658 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
659 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
660 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
661 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
662 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
663 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
664 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
665 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
666 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
667 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
668 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
669 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
670 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
671 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
672 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
673 over 4494: triangulation {bcgl,bfgl,bfil,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
674 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a belongs to La(S).
675 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
676 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
677 over 4494: triangulation {bcgl,bfgl,bfil,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
678 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {fl,bgj}/a.
679 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
680 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {fl,bgj}/a.
681 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
682 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
683 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
684 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {f,be}/a.
685 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
686 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
687 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
688 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
689 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
690 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
691 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
692 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
693 over 4494: triangulation {bcgl,bfgl,bfjl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
694 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
695 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
696 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
697 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
698 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
699 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
700 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
701 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
702 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
703 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
704 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
705 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
706 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
707 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
708 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
709 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
710 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
711 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
712 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
713 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
714 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
715 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
716 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
717 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
718 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
719 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
720 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
721 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
722 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
723 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
724 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
725 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
726 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
727 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
728 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
729 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
730 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
731 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
732 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
733 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
734 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
735 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
736 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
737 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
738 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
739 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
740 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
741 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
742 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
743 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
744 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
745 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
746 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
747 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
748 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
749 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
750 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
751 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
752 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
753 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
754 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
755 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
756 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
757 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
758 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
759 over 4494: triangulation {bcgl,bfgl,bfjl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
760 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {fl,bgj}/a.
761 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
762 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
763 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
764 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,bgj}/a.
765 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
766 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
767 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgj}/a.
768 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
769 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
770 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
771 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
772 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
773 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
774 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgj}/a.
775 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
776 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
777 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
778 over 4494: triangulation {bcgl,bfgl,bfjl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
779 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
780 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
781 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
782 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
783 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
784 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
785 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
786 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
787 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
788 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
789 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fl,bgm}/a.
790 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
791 over 4494: triangulation {bcgl,bfgl,bflm,bilm,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {fl,bgm}/a.
792 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
793 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
794 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
795 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
796 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
797 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
798 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
799 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
800 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
801 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
802 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
803 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
804 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
805 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
806 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
807 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
808 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
809 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
810 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgm}/a.
811 over 4494: triangulation {bcgl,bfgl,bflm,bjlm,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
812 over 4494: triangulation {bcgl,bfgm,bgil,bgim,cgil,efgm}/a is not in La(S) because of circuit {l,bci}/a.
813 over 4494: triangulation {bcgl,bfgm,bgil,bgim,cgkl,efgm,gikl}/a is not in La(S) because of circuit {l,bk}/a.
814 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgil,efgm,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
815 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgil,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
816 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
817 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
818 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
819 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
820 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
821 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
822 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cilm,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
823 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cklm,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
824 over 4494: triangulation {bcgl,bfgm,bgjl,bgjm,cglm,cklm,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
825 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgil,efgm,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
826 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
827 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
828 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cglm,cilm,efgm}/a is not in La(S) because of circuit {gl,bcm}/a.
829 over 4494: triangulation {bcgl,bfgm,bglm,bilm,cglm,cklm,efgm,iklm}/a is not in La(S) because of circuit {gl,bcm}/a.
830 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgil,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
831 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
832 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
833 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
834 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
835 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {gl,bcm}/a.
836 over 4494: triangulation {bcgl,bfgm,bglm,bjlm,cglm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
837 over 4494: triangulation {bcgm,bcim,begm}/a is not in La(S) because of circuit {g,ce}/a.
838 over 4494: triangulation {bcgm,bcim,bfgm,efgm}/a is not in La(S) because of circuit {f,be}/a.
839 over 4494: triangulation {bcgm,bcjm,begm,cijm}/a is not in La(S) because of circuit {j,bi}/a.
840 over 4494: triangulation {bcgm,bcjm,begm,cjkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
841 over 4494: triangulation {bcgm,bcjm,bfgm,cijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
842 over 4494: triangulation {bcgm,bcjm,bfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
843 over 4494: triangulation {bcgm,bckm,begm,bikm}/a is not in La(S) because of circuit {g,ce}/a.
844 over 4494: triangulation {bcgm,bckm,begm,bjkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
845 over 4494: triangulation {bcgm,bckm,bfgm,bikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
846 over 4494: triangulation {bcgm,bckm,bfgm,bjkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
847 over 4494: triangulation {bcgm,bclm,begm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
848 over 4494: triangulation {bcgm,bclm,begm,bilm,cklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
849 over 4494: triangulation {bcgm,bclm,begm,bjlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
850 over 4494: triangulation {bcgm,bclm,begm,bjlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
851 over 4494: triangulation {bcgm,bclm,begm,bjlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
852 over 4494: triangulation {bcgm,bclm,bfgm,bilm,cilm,efgm}/a is not in La(S) because of circuit {l,bci}/a.
853 over 4494: triangulation {bcgm,bclm,bfgm,bilm,cklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
854 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
855 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
856 over 4494: triangulation {bcgm,bclm,bfgm,bjlm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
857 over 4494: triangulation {bdei,cdei}/a is not in La(S) because of circuit {d,bc}/a.
858 over 4494: triangulation {bdei,cdek,deik}/a is not in La(S) because of circuit {k,ci}/a.
859 over 4494: triangulation {bdei,cdgi,degi}/a is not in La(S) because of circuit {g,ce}/a.
860 over 4494: triangulation {bdei,cdgk,degi,dgik}/a is not in La(S) because of circuit {k,ci}/a.
861 over 4494: triangulation {bdei,cdgk,degk,deik}/a is not in La(S) because of circuit {g,ce}/a.
862 over 4494: triangulation {bdej,cdei,deij}/a is not in La(S) because of circuit {j,bi}/a.
863 over 4494: triangulation {bdej,cdej,ceij}/a is not in La(S) because of circuit {d,bc}/a.
864 over 4494: triangulation {bdej,cdej,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
865 over 4494: triangulation {bdej,cdej,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
866 over 4494: triangulation {bdej,cdej,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
867 over 4494: triangulation {bdej,cdej,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
868 over 4494: triangulation {bdej,cdek,deij,deik}/a is not in La(S) because of circuit {j,bi}/a.
869 over 4494: triangulation {bdej,cdek,dejk,eijk}/a is not in La(S) because of circuit {jk,di}/a.
870 over 4494: triangulation {bdej,cdek,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
871 over 4494: triangulation {bdej,cdek,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {l,djk}/a.
872 over 4494: triangulation {bdej,cdek,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {l,di}/a.
873 over 4494: triangulation {bdej,cdek,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
874 over 4494: triangulation {bdej,cdek,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
875 over 4494: triangulation {bdej,cdek,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
876 over 4494: triangulation {bdej,cdek,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
877 over 4494: triangulation {bdej,cdek,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {dm,ejk}/a.
878 over 4494: triangulation {bdej,cdek,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
879 over 4494: triangulation {bdej,cdek,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
880 over 4494: triangulation {bdej,cdel,ceil,dejl,eijl}/a is not in La(S) because of circuit {l,cj}/a.
881 over 4494: triangulation {bdej,cdel,cekl,dejl,eijk,ejkl}/a is not in La(S) because of circuit {l,cj}/a.
882 over 4494: triangulation {bdej,cdel,cekl,dejl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
883 over 4494: triangulation {bdej,cdel,cekl,dejl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
884 over 4494: triangulation {bdej,cdel,cekl,dejl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
885 over 4494: triangulation {bdej,cdel,cekl,dejl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
886 over 4494: triangulation {bdej,cdel,celm,cilm,dejl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
887 over 4494: triangulation {bdej,cdel,celm,cklm,dejl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
888 over 4494: triangulation {bdej,cdel,celm,cklm,dejl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
889 over 4494: triangulation {bdej,cdem,cdim,dejm,dijm}/a is not in La(S) because of circuit {m,ei}/a.
890 over 4494: triangulation {bdej,cdem,cdjm,cijm,dejm}/a is not in La(S) because of circuit {dm,cej}/a.
891 over 4494: triangulation {bdej,cdem,cdjm,cjkm,dejm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
892 over 4494: triangulation {bdej,cdem,cdkm,dejm,dijm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
893 over 4494: triangulation {bdej,cdem,cdkm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
894 over 4494: triangulation {bdej,cdem,cdkm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
895 over 4494: triangulation {bdej,cdem,cdkm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
896 over 4494: triangulation {bdej,cdem,cdlm,cilm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
897 over 4494: triangulation {bdej,cdem,cdlm,cklm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
898 over 4494: triangulation {bdej,cdem,cdlm,cklm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
899 over 4494: triangulation {bdej,cdgi,degi,deij}/a is not in La(S) because of circuit {j,bi}/a.
900 over 4494: triangulation {bdej,cdgi,degj,dgij,egij}/a is not in La(S) because of circuit {gj,dei}/a.
901 over 4494: triangulation {bdej,cdgi,degj,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
902 over 4494: triangulation {bdej,cdgi,degm,dejm,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
903 over 4494: triangulation {bdej,cdgj,cgij,degj,egij}/a is not in La(S) because of circuit {g,ce}/a.
904 over 4494: triangulation {bdej,cdgj,cgij,degj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
905 over 4494: triangulation {bdej,cdgj,cgjk,degj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
906 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
907 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
908 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
909 over 4494: triangulation {bdej,cdgj,cgjk,degj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
910 over 4494: triangulation {bdej,cdgj,cgjm,cijm,degj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
911 over 4494: triangulation {bdej,cdgj,cgjm,cjkm,degj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
912 over 4494: triangulation {bdej,cdgk,degi,deij,dgik}/a is not in La(S) because of circuit {j,bi}/a.
913 over 4494: triangulation {bdej,cdgk,degj,dgij,dgik,egij}/a is not in La(S) because of circuit {gj,dei}/a.
914 over 4494: triangulation {bdej,cdgk,degj,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
915 over 4494: triangulation {bdej,cdgk,degj,dgjk,egij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
916 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,dek}/a.
917 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {gj,dek}/a.
918 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
919 over 4494: triangulation {bdej,cdgk,degj,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
920 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
921 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
922 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
923 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
924 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
925 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
926 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
927 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
928 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
929 over 4494: triangulation {bdej,cdgk,degj,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
930 over 4494: triangulation {bdej,cdgk,degk,deij,deik}/a is not in La(S) because of circuit {j,bi}/a.
931 over 4494: triangulation {bdej,cdgk,degk,dejk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
932 over 4494: triangulation {bdej,cdgk,degk,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
933 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
934 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
935 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
936 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
937 over 4494: triangulation {bdej,cdgk,degk,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
938 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
939 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
940 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
941 over 4494: triangulation {bdej,cdgk,degk,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
942 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
943 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
944 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
945 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
946 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
947 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
948 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
949 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
950 over 4494: triangulation {bdej,cdgk,degl,dejl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
951 over 4494: triangulation {bdej,cdgk,degm,dejm,dgik,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
952 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
953 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
954 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
955 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
956 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
957 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
958 over 4494: triangulation {bdej,cdgk,degm,dejm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
959 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
960 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
961 over 4494: triangulation {bdej,cdgl,cgil,degj,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
962 over 4494: triangulation {bdej,cdgl,cgil,degl,dejl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
963 over 4494: triangulation {bdej,cdgl,cgil,degl,dejl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
964 over 4494: triangulation {bdej,cdgl,cgil,degm,dejm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
965 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
966 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
967 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
968 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
969 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
970 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
971 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
972 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
973 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
974 over 4494: triangulation {bdej,cdgl,cgkl,degj,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
975 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
976 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
977 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
978 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
979 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
980 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
981 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
982 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
983 over 4494: triangulation {bdej,cdgl,cgkl,degl,dejl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
984 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
985 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
986 over 4494: triangulation {bdej,cdgl,cgkl,degm,dejm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
987 over 4494: triangulation {bdej,cdgl,cglm,cilm,degj,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
988 over 4494: triangulation {bdej,cdgl,cglm,cilm,degl,dejl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
989 over 4494: triangulation {bdej,cdgl,cglm,cilm,degm,dejm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
990 over 4494: triangulation {bdej,cdgl,cglm,cklm,degj,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
991 over 4494: triangulation {bdej,cdgl,cglm,cklm,degj,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
992 over 4494: triangulation {bdej,cdgl,cglm,cklm,degl,dejl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
993 over 4494: triangulation {bdej,cdgl,cglm,cklm,degl,dejl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
994 over 4494: triangulation {bdej,cdgl,cglm,cklm,degm,dejm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
995 over 4494: triangulation {bdej,cdgl,cglm,cklm,degm,dejm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
996 over 4494: triangulation {bdej,cdgm,cdim,degm,dejm,dijm}/a is not in La(S) because of circuit {g,ce}/a.
997 over 4494: triangulation {bdej,cdgm,cdjm,cijm,degm,dejm}/a is not in La(S) because of circuit {g,ce}/a.
998 over 4494: triangulation {bdej,cdgm,cdjm,cjkm,degm,dejm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
999 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1000 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1001 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1002 over 4494: triangulation {bdej,cdgm,cdkm,degm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1003 over 4494: triangulation {bdej,cdgm,cdlm,cilm,degm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1004 over 4494: triangulation {bdej,cdgm,cdlm,cklm,degm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1005 over 4494: triangulation {bdej,cdgm,cdlm,cklm,degm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1006 over 4494: triangulation {bdek,beik,cdek}/a is not in La(S) because of circuit {d,bc}/a.
1007 over 4494: triangulation {bdek,beik,cdgk,degk}/a is not in La(S) because of circuit {g,ce}/a.
1008 over 4494: triangulation {bdek,bejk,cdek,eijk}/a is not in La(S) because of circuit {j,bi}/a.
1009 over 4494: triangulation {bdek,bejk,cdek,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1010 over 4494: triangulation {bdek,bejk,cdgk,degk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
1011 over 4494: triangulation {bdek,bejk,cdgk,degk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1012 over 4494: triangulation {bdek,bekm,bikm,cdek}/a is not in La(S) because of circuit {m,ei}/a.
1013 over 4494: triangulation {bdek,bekm,bikm,cdgk,degk}/a is not in La(S) because of circuit {g,ce}/a.
1014 over 4494: triangulation {bdek,bekm,bjkm,cdek,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1015 over 4494: triangulation {bdek,bekm,bjkm,cdgk,degk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1016 over 4494: triangulation {bdel,beil,cdek,dekl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
1017 over 4494: triangulation {bdel,beil,cdel,ceil}/a is not in La(S) because of circuit {d,bc}/a.
1018 over 4494: triangulation {bdel,beil,cdel,cekl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1019 over 4494: triangulation {bdel,beil,cdgk,degk,dekl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1020 over 4494: triangulation {bdel,beil,cdgk,degl,dgkl,egil,gikl}/a is not in La(S) because of circuit {l,di}/a.
1021 over 4494: triangulation {bdel,beil,cdgk,degl,dgkl,egkl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
1022 over 4494: triangulation {bdel,beil,cdgl,cgil,degl,egil}/a is not in La(S) because of circuit {g,ce}/a.
1023 over 4494: triangulation {bdel,beil,cdgl,cgkl,degl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1024 over 4494: triangulation {bdel,beil,cdgl,cgkl,degl,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1025 over 4494: triangulation {bdel,bejl,cdek,dekl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
1026 over 4494: triangulation {bdel,bejl,cdek,dekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1027 over 4494: triangulation {bdel,bejl,cdek,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1028 over 4494: triangulation {bdel,bejl,cdek,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1029 over 4494: triangulation {bdel,bejl,cdek,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1030 over 4494: triangulation {bdel,bejl,cdel,ceil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
1031 over 4494: triangulation {bdel,bejl,cdel,cekl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
1032 over 4494: triangulation {bdel,bejl,cdel,cekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1033 over 4494: triangulation {bdel,bejl,cdel,cekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1034 over 4494: triangulation {bdel,bejl,cdel,cekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1035 over 4494: triangulation {bdel,bejl,cdel,cekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1036 over 4494: triangulation {bdel,bejl,cdel,celm,cilm,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1037 over 4494: triangulation {bdel,bejl,cdel,celm,cklm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1038 over 4494: triangulation {bdel,bejl,cdel,celm,cklm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1039 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1040 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1041 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1042 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1043 over 4494: triangulation {bdel,bejl,cdgk,degk,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1044 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
1045 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
1046 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1047 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1048 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1049 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1050 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1051 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1052 over 4494: triangulation {bdel,bejl,cdgk,degl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1053 over 4494: triangulation {bdel,bejl,cdgl,cgil,degl,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
1054 over 4494: triangulation {bdel,bejl,cdgl,cgil,degl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1055 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
1056 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1057 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
1058 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1059 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1060 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1061 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1062 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1063 over 4494: triangulation {bdel,bejl,cdgl,cgkl,degl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1064 over 4494: triangulation {bdel,bejl,cdgl,cglm,cilm,degl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1065 over 4494: triangulation {bdel,bejl,cdgl,cglm,cklm,degl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1066 over 4494: triangulation {bdel,bejl,cdgl,cglm,cklm,degl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1067 over 4494: triangulation {bdel,belm,bilm,cdek,dekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1068 over 4494: triangulation {bdel,belm,bilm,cdel,cekl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1069 over 4494: triangulation {bdel,belm,bilm,cdel,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
1070 over 4494: triangulation {bdel,belm,bilm,cdel,celm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1071 over 4494: triangulation {bdel,belm,bilm,cdgk,degk,dekl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1072 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1073 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1074 over 4494: triangulation {bdel,belm,bilm,cdgk,degl,dgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1075 over 4494: triangulation {bdel,belm,bilm,cdgl,cgil,degl,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1076 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1077 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1078 over 4494: triangulation {bdel,belm,bilm,cdgl,cgkl,degl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1079 over 4494: triangulation {bdel,belm,bilm,cdgl,cglm,cilm,degl,eglm}/a is not in La(S) because of circuit {g,ce}/a.
1080 over 4494: triangulation {bdel,belm,bilm,cdgl,cglm,cklm,degl,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1081 over 4494: triangulation {bdel,belm,bjlm,cdek,dekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1082 over 4494: triangulation {bdel,belm,bjlm,cdek,dekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1083 over 4494: triangulation {bdel,belm,bjlm,cdel,cekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1084 over 4494: triangulation {bdel,belm,bjlm,cdel,cekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1085 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1086 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1087 over 4494: triangulation {bdel,belm,bjlm,cdel,celm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1088 over 4494: triangulation {bdel,belm,bjlm,cdgk,degk,dekl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1089 over 4494: triangulation {bdel,belm,bjlm,cdgk,degk,dekl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1090 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
1091 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1092 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1093 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1094 over 4494: triangulation {bdel,belm,bjlm,cdgk,degl,dgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1095 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgil,degl,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1096 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1097 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1098 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1099 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1100 over 4494: triangulation {bdel,belm,bjlm,cdgl,cgkl,degl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1101 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cilm,degl,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1102 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cklm,degl,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1103 over 4494: triangulation {bdel,belm,bjlm,cdgl,cglm,cklm,degl,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1104 over 4494: triangulation {bdem,bdim,cdek,dekm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1105 over 4494: triangulation {bdem,bdim,cdem,cdim}/a is not in La(S) because of circuit {m,ei}/a.
1106 over 4494: triangulation {bdem,bdim,cdem,cdkm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1107 over 4494: triangulation {bdem,bdim,cdgi,degm,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1108 over 4494: triangulation {bdem,bdim,cdgk,degk,dekm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1109 over 4494: triangulation {bdem,bdim,cdgk,degm,dgik,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1110 over 4494: triangulation {bdem,bdim,cdgk,degm,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1111 over 4494: triangulation {bdem,bdim,cdgm,cdim,degm}/a is not in La(S) because of circuit {g,ce}/a.
1112 over 4494: triangulation {bdem,bdim,cdgm,cdkm,degm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1113 over 4494: triangulation {bdem,bdjm,cdek,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1114 over 4494: triangulation {bdem,bdjm,cdek,dekm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
1115 over 4494: triangulation {bdem,bdjm,cdek,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
1116 over 4494: triangulation {bdem,bdjm,cdek,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
1117 over 4494: triangulation {bdem,bdjm,cdem,cdim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1118 over 4494: triangulation {bdem,bdjm,cdem,cdjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
1119 over 4494: triangulation {bdem,bdjm,cdem,cdjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1120 over 4494: triangulation {bdem,bdjm,cdem,cdkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1121 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
1122 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
1123 over 4494: triangulation {bdem,bdjm,cdem,cdkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
1124 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1125 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1126 over 4494: triangulation {bdem,bdjm,cdem,cdlm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1127 over 4494: triangulation {bdem,bdjm,cdgi,degm,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1128 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1129 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1130 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1131 over 4494: triangulation {bdem,bdjm,cdgk,degk,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1132 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1133 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
1134 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
1135 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1136 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1137 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1138 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1139 over 4494: triangulation {bdem,bdjm,cdgk,degm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1140 over 4494: triangulation {bdem,bdjm,cdgl,cgil,degm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
1141 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1142 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1143 over 4494: triangulation {bdem,bdjm,cdgl,cgkl,degm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1144 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cilm,degm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
1145 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cklm,degm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
1146 over 4494: triangulation {bdem,bdjm,cdgl,cglm,cklm,degm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1147 over 4494: triangulation {bdem,bdjm,cdgm,cdim,degm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
1148 over 4494: triangulation {bdem,bdjm,cdgm,cdjm,cijm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1149 over 4494: triangulation {bdem,bdjm,cdgm,cdjm,cjkm,degm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1150 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1151 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1152 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1153 over 4494: triangulation {bdem,bdjm,cdgm,cdkm,degm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1154 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cilm,degm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1155 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cklm,degm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1156 over 4494: triangulation {bdem,bdjm,cdgm,cdlm,cklm,degm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1157 over 4494: triangulation {bdem,bdkm,bikm,cdek,dekm}/a is not in La(S) because of circuit {dm,bek}/a.
1158 over 4494: triangulation {bdem,bdkm,bikm,cdem,cdkm}/a is not in La(S) because of circuit {d,bc}/a.
1159 over 4494: triangulation {bdem,bdkm,bikm,cdgk,degk,dekm}/a is not in La(S) because of circuit {g,ce}/a.
1160 over 4494: triangulation {bdem,bdkm,bikm,cdgk,degm,dgkm}/a is not in La(S) because of circuit {gm,ek}/a.
1161 over 4494: triangulation {bdem,bdkm,bikm,cdgm,cdkm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1162 over 4494: triangulation {bdem,bdkm,bjkm,cdek,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1163 over 4494: triangulation {bdem,bdkm,bjkm,cdem,cdkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1164 over 4494: triangulation {bdem,bdkm,bjkm,cdgk,degk,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1165 over 4494: triangulation {bdem,bdkm,bjkm,cdgk,degm,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1166 over 4494: triangulation {bdem,bdkm,bjkm,cdgm,cdkm,degm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
1167 over 4494: triangulation {bdem,bdlm,bilm,cdek,dekm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
1168 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
1169 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
1170 over 4494: triangulation {bdem,bdlm,bilm,cdem,cdlm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1171 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degk,dekm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1172 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
1173 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1174 over 4494: triangulation {bdem,bdlm,bilm,cdgk,degm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1175 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgil,degm,dglm,gilm}/a is not in La(S) because of circuit {l,di}/a.
1176 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgkl,degm,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
1177 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cgkl,degm,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1178 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cglm,cilm,degm,dglm}/a is not in La(S) because of circuit {gl,cdm}/a.
1179 over 4494: triangulation {bdem,bdlm,bilm,cdgl,cglm,cklm,degm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1180 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdkm,degm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1181 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdlm,cilm,degm}/a is not in La(S) because of circuit {g,ce}/a.
1182 over 4494: triangulation {bdem,bdlm,bilm,cdgm,cdlm,cklm,degm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1183 over 4494: triangulation {bdem,bdlm,bjlm,cdek,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1184 over 4494: triangulation {bdem,bdlm,bjlm,cdek,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1185 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
1186 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1187 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1188 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
1189 over 4494: triangulation {bdem,bdlm,bjlm,cdem,cdlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1190 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degk,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1191 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degk,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1192 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1193 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
1194 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1195 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1196 over 4494: triangulation {bdem,bdlm,bjlm,cdgk,degm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1197 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgil,degm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1198 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1199 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1200 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cgkl,degm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1201 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cilm,degm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1202 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cklm,degm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
1203 over 4494: triangulation {bdem,bdlm,bjlm,cdgl,cglm,cklm,degm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1204 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdkm,degm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1205 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdkm,degm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1206 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cilm,degm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
1207 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cklm,degm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1208 over 4494: triangulation {bdem,bdlm,bjlm,cdgm,cdlm,cklm,degm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
1209 over 4494: triangulation {bdfi,cdei,defi}/a is not in La(S) because of circuit {f,be}/a.
1210 over 4494: triangulation {bdfi,cdek,defi,deik}/a is not in La(S) because of circuit {k,ci}/a.
1211 over 4494: triangulation {bdfi,cdek,defk,dfik,efik}/a is not in La(S) because of circuit {fk,dei}/a.
1212 over 4494: triangulation {bdfi,cdek,defk,dfik,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1213 over 4494: triangulation {bdfi,cdek,defm,dekm,dfim,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1214 over 4494: triangulation {bdfi,cdem,cdim,defm,dfim}/a is not in La(S) because of circuit {m,ei}/a.
1215 over 4494: triangulation {bdfi,cdem,cdkm,defm,dfim,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1216 over 4494: triangulation {bdfi,cdfi,cefi}/a is not in La(S) because of circuit {d,bc}/a.
1217 over 4494: triangulation {bdfi,cdfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
1218 over 4494: triangulation {bdfi,cdfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
1219 over 4494: triangulation {bdfi,cdfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1220 over 4494: triangulation {bdfi,cdfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1221 over 4494: triangulation {bdfi,cdfk,cefk,dfik,efik}/a is not in La(S) because of circuit {k,ci}/a.
1222 over 4494: triangulation {bdfi,cdfk,cefk,dfik,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1223 over 4494: triangulation {bdfi,cdfk,cefm,cfkm,dfik,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1224 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgi,fgik}/a is not in La(S) because of circuit {k,ci}/a.
1225 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
1226 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1227 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1228 over 4494: triangulation {bdfi,cdfk,cfgk,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1229 over 4494: triangulation {bdfi,cdfk,cfgm,cfkm,dfik,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1230 over 4494: triangulation {bdfi,cdfm,cdim,cefm,dfim}/a is not in La(S) because of circuit {dm,cfi}/a.
1231 over 4494: triangulation {bdfi,cdfm,cdim,cfgm,dfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1232 over 4494: triangulation {bdfi,cdfm,cdkm,cefm,dfim,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1233 over 4494: triangulation {bdfi,cdfm,cdkm,cfgm,dfim,dikm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1234 over 4494: triangulation {bdfi,cdgi,defi,degi}/a is not in La(S) because of circuit {g,ce}/a.
1235 over 4494: triangulation {bdfi,cdgi,defm,degm,dfim,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1236 over 4494: triangulation {bdfi,cdgi,dfgi,efgi}/a is not in La(S) because of circuit {dg,cf}/a.
1237 over 4494: triangulation {bdfi,cdgi,dfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1238 over 4494: triangulation {bdfi,cdgi,dfgm,dfim,dgim,efgm}/a is not in La(S) because of circuit {dm,fgi}/a.
1239 over 4494: triangulation {bdfi,cdgk,defi,degi,dgik}/a is not in La(S) because of circuit {k,ci}/a.
1240 over 4494: triangulation {bdfi,cdgk,defi,degk,deik}/a is not in La(S) because of circuit {g,ce}/a.
1241 over 4494: triangulation {bdfi,cdgk,defk,degk,dfik,efik}/a is not in La(S) because of circuit {g,ce}/a.
1242 over 4494: triangulation {bdfi,cdgk,defk,degk,dfik,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1243 over 4494: triangulation {bdfi,cdgk,defm,degk,dekm,dfim,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1244 over 4494: triangulation {bdfi,cdgk,defm,degm,dfim,dgik,dgim}/a is not in La(S) because of circuit {m,ei}/a.
1245 over 4494: triangulation {bdfi,cdgk,defm,degm,dfim,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1246 over 4494: triangulation {bdfi,cdgk,dfgi,dgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
1247 over 4494: triangulation {bdfi,cdgk,dfgi,dgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1248 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgi,fgik}/a is not in La(S) because of circuit {dg,cf}/a.
1249 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgk,efik}/a is not in La(S) because of circuit {dg,cf}/a.
1250 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1251 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1252 over 4494: triangulation {bdfi,cdgk,dfgk,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1253 over 4494: triangulation {bdfi,cdgk,dfgm,dfim,dgik,dgim,efgm}/a is not in La(S) because of circuit {dm,fgi}/a.
1254 over 4494: triangulation {bdfi,cdgk,dfgm,dfim,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
1255 over 4494: triangulation {bdfi,cdgm,cdim,defm,degm,dfim}/a is not in La(S) because of circuit {g,ce}/a.
1256 over 4494: triangulation {bdfi,cdgm,cdim,dfgm,dfim,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
1257 over 4494: triangulation {bdfi,cdgm,cdkm,defm,degm,dfim,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1258 over 4494: triangulation {bdfi,cdgm,cdkm,dfgm,dfim,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
1259 over 4494: triangulation {bdfj,cdei,defi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1260 over 4494: triangulation {bdfj,cdei,defj,deij}/a is not in La(S) because of circuit {f,be}/a.
1261 over 4494: triangulation {bdfj,cdej,ceij,defj}/a is not in La(S) because of circuit {f,be}/a.
1262 over 4494: triangulation {bdfj,cdej,cejk,defj,eijk}/a is not in La(S) because of circuit {k,ci}/a.
1263 over 4494: triangulation {bdfj,cdej,cejk,defj,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1264 over 4494: triangulation {bdfj,cdej,cejm,cijm,defj}/a is not in La(S) because of circuit {m,ei}/a.
1265 over 4494: triangulation {bdfj,cdej,cejm,cjkm,defj,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1266 over 4494: triangulation {bdfj,cdek,defi,deik,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1267 over 4494: triangulation {bdfj,cdek,defj,deij,deik}/a is not in La(S) because of circuit {k,ci}/a.
1268 over 4494: triangulation {bdfj,cdek,defj,dejk,eijk}/a is not in La(S) because of circuit {f,be}/a.
1269 over 4494: triangulation {bdfj,cdek,defj,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1270 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
1271 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
1272 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1273 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1274 over 4494: triangulation {bdfj,cdek,defj,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1275 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {m,ei}/a.
1276 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
1277 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1278 over 4494: triangulation {bdfj,cdek,defj,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
1279 over 4494: triangulation {bdfj,cdek,defk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1280 over 4494: triangulation {bdfj,cdek,defk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1281 over 4494: triangulation {bdfj,cdek,defk,dfjk,efik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1282 over 4494: triangulation {bdfj,cdek,defk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,dej}/a.
1283 over 4494: triangulation {bdfj,cdek,defk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1284 over 4494: triangulation {bdfj,cdek,defk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1285 over 4494: triangulation {bdfj,cdek,defk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1286 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1287 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1288 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1289 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1290 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1291 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1292 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1293 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1294 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1295 over 4494: triangulation {bdfj,cdek,defk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1296 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {l,di}/a.
1297 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1298 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1299 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1300 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1301 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1302 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1303 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1304 over 4494: triangulation {bdfj,cdek,defl,dekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1305 over 4494: triangulation {bdfj,cdek,defm,dekm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1306 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1307 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1308 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1309 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1310 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1311 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1312 over 4494: triangulation {bdfj,cdek,defm,dekm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1313 over 4494: triangulation {bdfj,cdel,ceil,defj,dejl,eijl}/a is not in La(S) because of circuit {f,be}/a.
1314 over 4494: triangulation {bdfj,cdel,ceil,defl,dfjl,efil,fijl}/a is not in La(S) because of circuit {l,di}/a.
1315 over 4494: triangulation {bdfj,cdel,ceil,defl,dfjl,efjl,eijl}/a is not in La(S) because of circuit {fl,dej}/a.
1316 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
1317 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1318 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1319 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1320 over 4494: triangulation {bdfj,cdel,cekl,defj,dejl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1321 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {k,ci}/a.
1322 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1323 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1324 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1325 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1326 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1327 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1328 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1329 over 4494: triangulation {bdfj,cdel,cekl,defl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1330 over 4494: triangulation {bdfj,cdel,celm,cilm,defj,dejl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1331 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
1332 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,eflm,fijl,film}/a is not in La(S) because of circuit {m,ei}/a.
1333 over 4494: triangulation {bdfj,cdel,celm,cilm,defl,dfjl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1334 over 4494: triangulation {bdfj,cdel,celm,cklm,defj,dejl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1335 over 4494: triangulation {bdfj,cdel,celm,cklm,defj,dejl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1336 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1337 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1338 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1339 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1340 over 4494: triangulation {bdfj,cdel,celm,cklm,defl,dfjl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1341 over 4494: triangulation {bdfj,cdem,cdim,defj,dejm,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1342 over 4494: triangulation {bdfj,cdem,cdim,defm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
1343 over 4494: triangulation {bdfj,cdem,cdim,defm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1344 over 4494: triangulation {bdfj,cdem,cdjm,cijm,defj,dejm}/a is not in La(S) because of circuit {f,be}/a.
1345 over 4494: triangulation {bdfj,cdem,cdjm,cijm,defm,dfjm}/a is not in La(S) because of circuit {fj,bm}/a.
1346 over 4494: triangulation {bdfj,cdem,cdjm,cjkm,defj,dejm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1347 over 4494: triangulation {bdfj,cdem,cdjm,cjkm,defm,dfjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1348 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,dijm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
1349 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
1350 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1351 over 4494: triangulation {bdfj,cdem,cdkm,defj,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
1352 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1353 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1354 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1355 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1356 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1357 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1358 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1359 over 4494: triangulation {bdfj,cdem,cdkm,defm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1360 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defj,dejm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1361 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {l,di}/a.
1362 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1363 over 4494: triangulation {bdfj,cdem,cdlm,cilm,defm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1364 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defj,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1365 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defj,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1366 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1367 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1368 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1369 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1370 over 4494: triangulation {bdfj,cdem,cdlm,cklm,defm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1371 over 4494: triangulation {bdfj,cdfi,cefi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1372 over 4494: triangulation {bdfj,cdfi,cefm,cfim,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1373 over 4494: triangulation {bdfj,cdfi,cfgi,dfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1374 over 4494: triangulation {bdfj,cdfi,cfgi,dfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1375 over 4494: triangulation {bdfj,cdfi,cfgm,cfim,dfij,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1376 over 4494: triangulation {bdfj,cdfj,cefi,cfij}/a is not in La(S) because of circuit {d,bc}/a.
1377 over 4494: triangulation {bdfj,cdfj,cefj,ceij}/a is not in La(S) because of circuit {d,bc}/a.
1378 over 4494: triangulation {bdfj,cdfj,cefj,cejk,eijk}/a is not in La(S) because of circuit {k,ci}/a.
1379 over 4494: triangulation {bdfj,cdfj,cefj,cejk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1380 over 4494: triangulation {bdfj,cdfj,cefj,cejm,cijm}/a is not in La(S) because of circuit {m,ei}/a.
1381 over 4494: triangulation {bdfj,cdfj,cefj,cejm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1382 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
1383 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efjk,eijk}/a is not in La(S) because of circuit {fk,cej}/a.
1384 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1385 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1386 over 4494: triangulation {bdfj,cdfj,cefk,cfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1387 over 4494: triangulation {bdfj,cdfj,cefm,cfij,cfim}/a is not in La(S) because of circuit {m,ei}/a.
1388 over 4494: triangulation {bdfj,cdfj,cefm,cfjk,cfkm,fijk,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1389 over 4494: triangulation {bdfj,cdfj,cefm,cfjk,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1390 over 4494: triangulation {bdfj,cdfj,cefm,cfjm,cijm}/a is not in La(S) because of circuit {jm,fi}/a.
1391 over 4494: triangulation {bdfj,cdfj,cefm,cfjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1392 over 4494: triangulation {bdfj,cdfj,cfgi,cfij,efgi}/a is not in La(S) because of circuit {g,ce}/a.
1393 over 4494: triangulation {bdfj,cdfj,cfgi,cfij,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1394 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {d,bc}/a.
1395 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgj,egij}/a is not in La(S) because of circuit {g,ce}/a.
1396 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1397 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1398 over 4494: triangulation {bdfj,cdfj,cfgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1399 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1400 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1401 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1402 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1403 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1404 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1405 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1406 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1407 over 4494: triangulation {bdfj,cdfj,cfgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1408 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
1409 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {gj,cfm}/a.
1410 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1411 over 4494: triangulation {bdfj,cdfj,cfgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {gj,cfm}/a.
1412 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {k,ci}/a.
1413 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1414 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1415 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1416 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1417 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1418 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1419 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1420 over 4494: triangulation {bdfj,cdfj,cfgk,cfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1421 over 4494: triangulation {bdfj,cdfj,cfgm,cfij,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1422 over 4494: triangulation {bdfj,cdfj,cfgm,cfjk,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1423 over 4494: triangulation {bdfj,cdfj,cfgm,cfjk,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1424 over 4494: triangulation {bdfj,cdfj,cfgm,cfjm,cijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1425 over 4494: triangulation {bdfj,cdfj,cfgm,cfjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1426 over 4494: triangulation {bdfj,cdfk,cefk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1427 over 4494: triangulation {bdfj,cdfk,cefk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1428 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1429 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {dk,cj}/a.
1430 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1431 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1432 over 4494: triangulation {bdfj,cdfk,cefk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1433 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1434 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1435 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1436 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1437 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1438 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1439 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1440 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1441 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1442 over 4494: triangulation {bdfj,cdfk,cefk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1443 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfij,dfik,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1444 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjk,fijk,fikm}/a is not in La(S) because of circuit {jk,di}/a.
1445 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjk,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1446 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1447 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {l,di}/a.
1448 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1449 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1450 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1451 over 4494: triangulation {bdfj,cdfk,cefm,cfkm,dfjl,dfkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1452 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgi,fgik}/a is not in La(S) because of circuit {j,bi}/a.
1453 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgk,efik}/a is not in La(S) because of circuit {j,bi}/a.
1454 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1455 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1456 over 4494: triangulation {bdfj,cdfk,cfgk,dfij,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1457 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {jk,di}/a.
1458 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1459 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1460 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1461 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1462 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1463 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1464 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1465 over 4494: triangulation {bdfj,cdfk,cfgk,dfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1466 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,djk}/a.
1467 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {l,di}/a.
1468 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1469 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1470 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1471 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1472 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1473 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1474 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1475 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1476 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1477 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1478 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1479 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1480 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1481 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1482 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1483 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1484 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1485 over 4494: triangulation {bdfj,cdfk,cfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1486 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfij,dfik,efgm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1487 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjk,efgm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1488 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjk,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1489 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1490 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1491 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1492 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1493 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1494 over 4494: triangulation {bdfj,cdfk,cfgm,cfkm,dfjl,dfkl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1495 over 4494: triangulation {bdfj,cdfl,cefi,cfil,dfjl,fijl}/a is not in La(S) because of circuit {l,cj}/a.
1496 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1497 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efik,fijl,fikl}/a is not in La(S) because of circuit {k,ci}/a.
1498 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1499 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1500 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1501 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1502 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1503 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1504 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1505 over 4494: triangulation {bdfj,cdfl,cefk,cfkl,dfjl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1506 over 4494: triangulation {bdfj,cdfl,cefl,ceil,dfjl,efil,fijl}/a is not in La(S) because of circuit {el,cfi}/a.
1507 over 4494: triangulation {bdfj,cdfl,cefl,ceil,dfjl,efjl,eijl}/a is not in La(S) because of circuit {l,cj}/a.
1508 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {k,ci}/a.
1509 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {l,cj}/a.
1510 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
1511 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1512 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1513 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1514 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1515 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1516 over 4494: triangulation {bdfj,cdfl,cefl,cekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1517 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1518 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,eflm,fijl,film}/a is not in La(S) because of circuit {m,ei}/a.
1519 over 4494: triangulation {bdfj,cdfl,cefl,celm,cilm,dfjl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1520 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1521 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1522 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1523 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1524 over 4494: triangulation {bdfj,cdfl,cefl,celm,cklm,dfjl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1525 over 4494: triangulation {bdfj,cdfl,cefm,cfil,cfim,dfjl,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1526 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1527 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijl,fikl,fikm}/a is not in La(S) because of circuit {k,ci}/a.
1528 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
1529 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1530 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1531 over 4494: triangulation {bdfj,cdfl,cefm,cfkl,cfkm,dfjl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1532 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cilm,dfjl,fijl,film}/a is not in La(S) because of circuit {lm,cfi}/a.
1533 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cilm,dfjl,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1534 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1535 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1536 over 4494: triangulation {bdfj,cdfl,cefm,cflm,cklm,dfjl,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1537 over 4494: triangulation {bdfj,cdfl,cfgi,cfil,dfjl,efgi,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1538 over 4494: triangulation {bdfj,cdfl,cfgi,cfil,dfjl,efgm,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1539 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,cj}/a.
1540 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {k,ci}/a.
1541 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1542 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1543 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1544 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1545 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1546 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1547 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1548 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1549 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1550 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1551 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1552 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1553 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1554 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1555 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1556 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1557 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1558 over 4494: triangulation {bdfj,cdfl,cfgk,cfkl,dfjl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1559 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
1560 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgi,fgil,fijl}/a is not in La(S) because of circuit {gl,cfi}/a.
1561 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {l,cj}/a.
1562 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1563 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
1564 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1565 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
1566 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1567 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1568 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1569 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
1570 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
1571 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1572 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
1573 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
1574 over 4494: triangulation {bdfj,cdfl,cfgl,cgil,dfjl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1575 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1576 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1577 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1578 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
1579 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1580 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1581 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1582 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
1583 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1584 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1585 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1586 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1587 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1588 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1589 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1590 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1591 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,cfk}/a.
1592 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,cfk}/a.
1593 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1594 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1595 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1596 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,cfk}/a.
1597 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1598 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1599 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1600 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1601 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1602 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
1603 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1604 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1605 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1606 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1607 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1608 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1609 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1610 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1611 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1612 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1613 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1614 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1615 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1616 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1617 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1618 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1619 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1620 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1621 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1622 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1623 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1624 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1625 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1626 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
1627 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1628 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
1629 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1630 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1631 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1632 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1633 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1634 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1635 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1636 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
1637 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
1638 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1639 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
1640 over 4494: triangulation {bdfj,cdfl,cfgl,cgkl,dfjl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1641 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1642 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1643 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
1644 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1645 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
1646 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {gl,cfm}/a.
1647 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cilm,dfjl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1648 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1649 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1650 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1651 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1652 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1653 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1654 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1655 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
1656 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1657 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
1658 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
1659 over 4494: triangulation {bdfj,cdfl,cfgl,cglm,cklm,dfjl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1660 over 4494: triangulation {bdfj,cdfl,cfgm,cfil,cfim,dfjl,efgm,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1661 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1662 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1663 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1664 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1665 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1666 over 4494: triangulation {bdfj,cdfl,cfgm,cfkl,cfkm,dfjl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1667 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cilm,dfjl,efgm,fijl,film}/a is not in La(S) because of circuit {lm,cfi}/a.
1668 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cilm,dfjl,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1669 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1670 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1671 over 4494: triangulation {bdfj,cdfl,cfgm,cflm,cklm,dfjl,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1672 over 4494: triangulation {bdfj,cdfm,cdim,cefm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
1673 over 4494: triangulation {bdfj,cdfm,cdim,cefm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1674 over 4494: triangulation {bdfj,cdfm,cdim,cfgm,dfij,dfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1675 over 4494: triangulation {bdfj,cdfm,cdim,cfgm,dfjm,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1676 over 4494: triangulation {bdfj,cdfm,cdjm,cefm,cijm,dfjm}/a is not in La(S) because of circuit {fj,bm}/a.
1677 over 4494: triangulation {bdfj,cdfm,cdjm,cefm,cjkm,dfjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1678 over 4494: triangulation {bdfj,cdfm,cdjm,cfgm,cijm,dfjm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
1679 over 4494: triangulation {bdfj,cdfm,cdjm,cfgm,cjkm,dfjm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1680 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1681 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
1682 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1683 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1684 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1685 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
1686 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1687 over 4494: triangulation {bdfj,cdfm,cdkm,cefm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1688 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfij,dfim,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1689 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1690 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1691 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjl,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1692 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1693 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1694 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1695 over 4494: triangulation {bdfj,cdfm,cdkm,cfgm,dfjm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1696 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {l,di}/a.
1697 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1698 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cilm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1699 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
1700 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1701 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1702 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1703 over 4494: triangulation {bdfj,cdfm,cdlm,cefm,cklm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1704 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjl,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
1705 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjl,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1706 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cilm,dfjm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
1707 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1708 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1709 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjl,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1710 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1711 over 4494: triangulation {bdfj,cdfm,cdlm,cfgm,cklm,dfjm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1712 over 4494: triangulation {bdfj,cdgi,defi,degi,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1713 over 4494: triangulation {bdfj,cdgi,defj,degi,deij}/a is not in La(S) because of circuit {g,ce}/a.
1714 over 4494: triangulation {bdfj,cdgi,defj,degj,dgij,egij}/a is not in La(S) because of circuit {gj,dei}/a.
1715 over 4494: triangulation {bdfj,cdgi,defj,degj,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1716 over 4494: triangulation {bdfj,cdgi,defj,degm,dejm,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1717 over 4494: triangulation {bdfj,cdgi,defm,degm,dfij,dfim,dgim}/a is not in La(S) because of circuit {j,bi}/a.
1718 over 4494: triangulation {bdfj,cdgi,defm,degm,dfjm,dgim,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1719 over 4494: triangulation {bdfj,cdgi,dfgi,dfij,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1720 over 4494: triangulation {bdfj,cdgi,dfgi,dfij,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1721 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgi,fgij}/a is not in La(S) because of circuit {df,bg}/a.
1722 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgj,egij}/a is not in La(S) because of circuit {df,bg}/a.
1723 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1724 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1725 over 4494: triangulation {bdfj,cdgi,dfgj,dgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1726 over 4494: triangulation {bdfj,cdgi,dfgm,dfij,dfim,dgim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
1727 over 4494: triangulation {bdfj,cdgi,dfgm,dfjm,dgim,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
1728 over 4494: triangulation {bdfj,cdgj,cgij,defj,degj,egij}/a is not in La(S) because of circuit {g,ce}/a.
1729 over 4494: triangulation {bdfj,cdgj,cgij,defj,degj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1730 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgi,fgij}/a is not in La(S) because of circuit {dg,cf}/a.
1731 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgj,egij}/a is not in La(S) because of circuit {dg,cf}/a.
1732 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1733 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1734 over 4494: triangulation {bdfj,cdgj,cgij,dfgj,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1735 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1736 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1737 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1738 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1739 over 4494: triangulation {bdfj,cdgj,cgjk,defj,degj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1740 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1741 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
1742 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
1743 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1744 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1745 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1746 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1747 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1748 over 4494: triangulation {bdfj,cdgj,cgjk,dfgj,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1749 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,defj,degj,egjm}/a is not in La(S) because of circuit {g,ce}/a.
1750 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,dfgj,efgj,egjm}/a is not in La(S) because of circuit {dg,cf}/a.
1751 over 4494: triangulation {bdfj,cdgj,cgjm,cijm,dfgj,efgm,fgjm}/a is not in La(S) because of circuit {dg,cf}/a.
1752 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,defj,degj,egjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1753 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,dfgj,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1754 over 4494: triangulation {bdfj,cdgj,cgjm,cjkm,dfgj,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
1755 over 4494: triangulation {bdfj,cdgk,defi,degi,dfij,dgik}/a is not in La(S) because of circuit {j,bi}/a.
1756 over 4494: triangulation {bdfj,cdgk,defi,degk,deik,dfij}/a is not in La(S) because of circuit {j,bi}/a.
1757 over 4494: triangulation {bdfj,cdgk,defj,degi,deij,dgik}/a is not in La(S) because of circuit {k,ci}/a.
1758 over 4494: triangulation {bdfj,cdgk,defj,degj,dgij,dgik,egij}/a is not in La(S) because of circuit {gj,dei}/a.
1759 over 4494: triangulation {bdfj,cdgk,defj,degj,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1760 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
1761 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjk,eijk}/a is not in La(S) because of circuit {gj,dek}/a.
1762 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {gj,dek}/a.
1763 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1764 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1765 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
1766 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
1767 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
1768 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1769 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1770 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1771 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1772 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1773 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1774 over 4494: triangulation {bdfj,cdgk,defj,degj,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1775 over 4494: triangulation {bdfj,cdgk,defj,degk,deij,deik}/a is not in La(S) because of circuit {g,ce}/a.
1776 over 4494: triangulation {bdfj,cdgk,defj,degk,dejk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1777 over 4494: triangulation {bdfj,cdgk,defj,degk,dejk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1778 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
1779 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
1780 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1781 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1782 over 4494: triangulation {bdfj,cdgk,defj,degk,dejl,dekl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1783 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
1784 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1785 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1786 over 4494: triangulation {bdfj,cdgk,defj,degk,dejm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1787 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
1788 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
1789 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
1790 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1791 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1792 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1793 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1794 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1795 over 4494: triangulation {bdfj,cdgk,defj,degl,dejl,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1796 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgik,dgim,dijm}/a is not in La(S) because of circuit {m,ei}/a.
1797 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
1798 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
1799 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1800 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
1801 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1802 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1803 over 4494: triangulation {bdfj,cdgk,defj,degm,dejm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1804 over 4494: triangulation {bdfj,cdgk,defk,degk,dfij,dfik,efik}/a is not in La(S) because of circuit {j,bi}/a.
1805 over 4494: triangulation {bdfj,cdgk,defk,degk,dfij,dfik,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1806 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efik,fijk}/a is not in La(S) because of circuit {g,ce}/a.
1807 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
1808 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1809 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efkm,fijk,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1810 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1811 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1812 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {g,ce}/a.
1813 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1814 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1815 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
1816 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
1817 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1818 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1819 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1820 over 4494: triangulation {bdfj,cdgk,defk,degk,dfjl,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1821 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efil,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
1822 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1823 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1824 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1825 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1826 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1827 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1828 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1829 over 4494: triangulation {bdfj,cdgk,defl,degk,dekl,dfjl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1830 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
1831 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {gl,dek}/a.
1832 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fl,dej}/a.
1833 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
1834 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
1835 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
1836 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1837 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1838 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
1839 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
1840 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
1841 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1842 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
1843 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1844 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1845 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1846 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1847 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1848 over 4494: triangulation {bdfj,cdgk,defl,degl,dfjl,dgkl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1849 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1850 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1851 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1852 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1853 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1854 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
1855 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
1856 over 4494: triangulation {bdfj,cdgk,defm,degk,dekm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
1857 over 4494: triangulation {bdfj,cdgk,defm,degm,dfij,dfim,dgik,dgim}/a is not in La(S) because of circuit {j,bi}/a.
1858 over 4494: triangulation {bdfj,cdgk,defm,degm,dfij,dfim,dgkm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
1859 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
1860 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1861 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1862 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
1863 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkl,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1864 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1865 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1866 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjl,dflm,dgkm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1867 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgik,dgim,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
1868 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
1869 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
1870 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
1871 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
1872 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1873 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1874 over 4494: triangulation {bdfj,cdgk,defm,degm,dfjm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1875 over 4494: triangulation {bdfj,cdgk,dfgi,dfij,dgik,efgi}/a is not in La(S) because of circuit {j,bi}/a.
1876 over 4494: triangulation {bdfj,cdgk,dfgi,dfij,dgik,efgm,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1877 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgi,fgij}/a is not in La(S) because of circuit {k,ci}/a.
1878 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgj,egij}/a is not in La(S) because of circuit {k,ci}/a.
1879 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1880 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1881 over 4494: triangulation {bdfj,cdgk,dfgj,dgij,dgik,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1882 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {df,bg}/a.
1883 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {df,bg}/a.
1884 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {df,bg}/a.
1885 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1886 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
1887 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1888 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
1889 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
1890 over 4494: triangulation {bdfj,cdgk,dfgj,dgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1891 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1892 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
1893 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1894 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
1895 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
1896 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1897 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1898 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1899 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
1900 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1901 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
1902 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1903 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1904 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1905 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1906 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1907 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
1908 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1909 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
1910 over 4494: triangulation {bdfj,cdgk,dfgj,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1911 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgi,fgik}/a is not in La(S) because of circuit {j,bi}/a.
1912 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgk,efik}/a is not in La(S) because of circuit {j,bi}/a.
1913 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgk,efkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1914 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgm,fgik,fgim}/a is not in La(S) because of circuit {j,bi}/a.
1915 over 4494: triangulation {bdfj,cdgk,dfgk,dfij,dfik,efgm,fgkm,fikm}/a is not in La(S) because of circuit {j,bi}/a.
1916 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgi,fgik,fijk}/a is not in La(S) because of circuit {dg,cf}/a.
1917 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efik,fijk}/a is not in La(S) because of circuit {dg,cf}/a.
1918 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
1919 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1920 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1921 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1922 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {m,ei}/a.
1923 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1924 over 4494: triangulation {bdfj,cdgk,dfgk,dfjk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1925 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1926 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
1927 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1928 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
1929 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
1930 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1931 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1932 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1933 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
1934 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1935 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
1936 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1937 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1938 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1939 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
1940 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
1941 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1942 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1943 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1944 over 4494: triangulation {bdfj,cdgk,dfgk,dfjl,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1945 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1946 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,dgj}/a.
1947 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1948 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,dfk}/a.
1949 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
1950 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1951 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,dgj}/a.
1952 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,dgj}/a.
1953 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1954 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1955 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1956 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,dgj}/a.
1957 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
1958 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dgj}/a.
1959 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
1960 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1961 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {gl,dfk}/a.
1962 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {gl,dfk}/a.
1963 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1964 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1965 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
1966 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gl,dfk}/a.
1967 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
1968 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,fjk}/a.
1969 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1970 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {fg,de}/a.
1971 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {fg,de}/a.
1972 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fg,de}/a.
1973 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fg,de}/a.
1974 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fg,de}/a.
1975 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
1976 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
1977 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1978 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
1979 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1980 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1981 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
1982 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fm,ej}/a.
1983 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1984 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1985 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
1986 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
1987 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
1988 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
1989 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
1990 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1991 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
1992 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
1993 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
1994 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
1995 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
1996 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fl,dgj}/a.
1997 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
1998 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dgj}/a.
1999 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2000 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2001 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2002 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2003 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2004 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2005 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2006 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2007 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2008 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2009 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2010 over 4494: triangulation {bdfj,cdgk,dfgl,dfjl,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2011 over 4494: triangulation {bdfj,cdgk,dfgm,dfij,dfim,dgik,dgim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2012 over 4494: triangulation {bdfj,cdgk,dfgm,dfij,dfim,dgkm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2013 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2014 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2015 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2016 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2017 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkl,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2018 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
2019 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2020 over 4494: triangulation {bdfj,cdgk,dfgm,dfjl,dflm,dgkm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2021 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2022 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2023 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2024 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2025 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2026 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2027 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2028 over 4494: triangulation {bdfj,cdgk,dfgm,dfjm,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2029 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
2030 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2031 over 4494: triangulation {bdfj,cdgl,cgil,defj,degj,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2032 over 4494: triangulation {bdfj,cdgl,cgil,defj,degl,dejl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2033 over 4494: triangulation {bdfj,cdgl,cgil,defj,degl,dejl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2034 over 4494: triangulation {bdfj,cdgl,cgil,defj,degm,dejm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2035 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efil,egil,fijl}/a is not in La(S) because of circuit {g,ce}/a.
2036 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efjl,egil,eijl}/a is not in La(S) because of circuit {fl,dej}/a.
2037 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2038 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2039 over 4494: triangulation {bdfj,cdgl,cgil,defl,degl,dfjl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2040 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjl,dflm,dglm,fijl,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2041 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjl,dflm,dglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2042 over 4494: triangulation {bdfj,cdgl,cgil,defm,degm,dfjm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2043 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgi,fgij,gijl}/a is not in La(S) because of circuit {df,bg}/a.
2044 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egij,gijl}/a is not in La(S) because of circuit {df,bg}/a.
2045 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2046 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2047 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2048 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2049 over 4494: triangulation {bdfj,cdgl,cgil,dfgj,dgjl,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2050 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
2051 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgi,fgil,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2052 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
2053 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2054 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2055 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2056 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {dg,cf}/a.
2057 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2058 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2059 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2060 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2061 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {m,ei}/a.
2062 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2063 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2064 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2065 over 4494: triangulation {bdfj,cdgl,cgil,dfgl,dfjl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2066 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2067 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjl,dflm,dglm,efgm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2068 over 4494: triangulation {bdfj,cdgl,cgil,dfgm,dfjm,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2069 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
2070 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2071 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
2072 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2073 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2074 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2075 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2076 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2077 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2078 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degj,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2079 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2080 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2081 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2082 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2083 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2084 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2085 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2086 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2087 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degl,dejl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2088 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2089 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2090 over 4494: triangulation {bdfj,cdgl,cgkl,defj,degm,dejm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2091 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2092 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {g,ce}/a.
2093 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {fl,dej}/a.
2094 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {fl,dej}/a.
2095 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {fl,dej}/a.
2096 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {fl,dej}/a.
2097 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2098 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2099 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2100 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2101 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2102 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2103 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2104 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2105 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2106 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2107 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2108 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2109 over 4494: triangulation {bdfj,cdgl,cgkl,defl,degl,dfjl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2110 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2111 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2112 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2113 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2114 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjl,dflm,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2115 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2116 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2117 over 4494: triangulation {bdfj,cdgl,cgkl,defm,degm,dfjm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2118 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2119 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2120 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2121 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2122 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2123 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2124 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2125 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2126 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2127 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2128 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2129 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2130 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2131 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2132 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2133 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2134 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2135 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2136 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2137 over 4494: triangulation {bdfj,cdgl,cgkl,dfgj,dgjl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2138 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2139 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2140 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2141 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2142 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2143 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2144 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2145 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2146 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2147 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2148 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2149 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2150 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2151 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2152 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2153 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2154 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2155 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
2156 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2157 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2158 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2159 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2160 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2161 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2162 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2163 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2164 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {dg,cf}/a.
2165 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2166 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {dg,cf}/a.
2167 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
2168 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2169 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2170 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2171 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2172 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2173 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2174 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2175 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2176 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2177 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2178 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2179 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2180 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2181 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2182 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2183 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2184 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2185 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2186 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2187 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2188 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2189 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2190 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2191 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2192 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2193 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2194 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2195 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2196 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2197 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2198 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2199 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2200 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2201 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2202 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2203 over 4494: triangulation {bdfj,cdgl,cgkl,dfgl,dfjl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2204 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2205 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2206 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2207 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2208 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjl,dflm,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2209 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2210 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2211 over 4494: triangulation {bdfj,cdgl,cgkl,dfgm,dfjm,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2212 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degj,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2213 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degl,dejl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2214 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defj,degm,dejm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
2215 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {fl,dej}/a.
2216 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
2217 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defl,degl,dfjl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2218 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjl,dflm,dglm,fijl,film}/a is not in La(S) because of circuit {gl,cdm}/a.
2219 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjl,dflm,dglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2220 over 4494: triangulation {bdfj,cdgl,cglm,cilm,defm,degm,dfjm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2221 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgj,dgjl,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2222 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgj,dgjl,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2223 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2224 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2225 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {dg,cf}/a.
2226 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2227 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
2228 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {fgl,dm}/a.
2229 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgl,dfjl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2230 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjl,dflm,dglm,efgm,fijl,film}/a is not in La(S) because of circuit {fg,de}/a.
2231 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2232 over 4494: triangulation {bdfj,cdgl,cglm,cilm,dfgm,dfjm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2233 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degj,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2234 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degj,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2235 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degl,dejl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2236 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degl,dejl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2237 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degm,dejm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2238 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defj,degm,dejm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2239 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,dej}/a.
2240 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {fl,dej}/a.
2241 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2242 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2243 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defl,degl,dfjl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2244 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2245 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2246 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjl,dflm,dglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2247 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2248 over 4494: triangulation {bdfj,cdgl,cglm,cklm,defm,degm,dfjm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2249 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2250 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2251 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2252 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgj,dgjl,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2253 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2254 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2255 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2256 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2257 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2258 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2259 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2260 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2261 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2262 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2263 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2264 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgl,dfjl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2265 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2266 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fl,djm}/a.
2267 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjl,dflm,dglm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2268 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2269 over 4494: triangulation {bdfj,cdgl,cglm,cklm,dfgm,dfjm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2270 over 4494: triangulation {bdfj,cdgm,cdim,defj,degm,dejm,dijm}/a is not in La(S) because of circuit {g,ce}/a.
2271 over 4494: triangulation {bdfj,cdgm,cdim,defm,degm,dfij,dfim}/a is not in La(S) because of circuit {j,bi}/a.
2272 over 4494: triangulation {bdfj,cdgm,cdim,defm,degm,dfjm,dijm}/a is not in La(S) because of circuit {jm,fi}/a.
2273 over 4494: triangulation {bdfj,cdgm,cdim,dfgm,dfij,dfim,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2274 over 4494: triangulation {bdfj,cdgm,cdim,dfgm,dfjm,dijm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2275 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,defj,degm,dejm}/a is not in La(S) because of circuit {g,ce}/a.
2276 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,defm,degm,dfjm}/a is not in La(S) because of circuit {g,ce}/a.
2277 over 4494: triangulation {bdfj,cdgm,cdjm,cijm,dfgm,dfjm,efgm}/a is not in La(S) because of circuit {fj,bm}/a.
2278 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,defj,degm,dejm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2279 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,defm,degm,dfjm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2280 over 4494: triangulation {bdfj,cdgm,cdjm,cjkm,dfgm,dfjm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2281 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,dijm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
2282 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2283 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2284 over 4494: triangulation {bdfj,cdgm,cdkm,defj,degm,dejm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2285 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfij,dfim,dikm}/a is not in La(S) because of circuit {j,bi}/a.
2286 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2287 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2288 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjl,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2289 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,dijm,dikm}/a is not in La(S) because of circuit {jm,fi}/a.
2290 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2291 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2292 over 4494: triangulation {bdfj,cdgm,cdkm,defm,degm,dfjm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2293 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfij,dfim,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
2294 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2295 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2296 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjl,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2297 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,dijm,dikm,efgm}/a is not in La(S) because of circuit {jm,fi}/a.
2298 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
2299 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2300 over 4494: triangulation {bdfj,cdgm,cdkm,dfgm,dfjm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2301 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defj,degm,dejm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2302 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjl,dflm,fijl,film}/a is not in La(S) because of circuit {g,ce}/a.
2303 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjl,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2304 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,defm,degm,dfjm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2305 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjl,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {dg,cf}/a.
2306 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjl,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2307 over 4494: triangulation {bdfj,cdgm,cdlm,cilm,dfgm,dfjm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
2308 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defj,degm,dejm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2309 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defj,degm,dejm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2310 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2311 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2312 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjl,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2313 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2314 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,defm,degm,dfjm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2315 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2316 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
2317 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjl,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2318 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2319 over 4494: triangulation {bdfj,cdgm,cdlm,cklm,dfgm,dfjm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
2320 over 4494: triangulation {bdfk,bfik,cdek,defk,efik}/a is not in La(S) because of circuit {f,be}/a.
2321 over 4494: triangulation {bdfk,bfik,cdek,defk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2322 over 4494: triangulation {bdfk,bfik,cdfk,cefk,efik}/a is not in La(S) because of circuit {d,bc}/a.
2323 over 4494: triangulation {bdfk,bfik,cdfk,cefk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2324 over 4494: triangulation {bdfk,bfik,cdfk,cefm,cfkm,fikm}/a is not in La(S) because of circuit {d,bc}/a.
2325 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgi,fgik}/a is not in La(S) because of circuit {d,bc}/a.
2326 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgk,efik}/a is not in La(S) because of circuit {g,ce}/a.
2327 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2328 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2329 over 4494: triangulation {bdfk,bfik,cdfk,cfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2330 over 4494: triangulation {bdfk,bfik,cdfk,cfgm,cfkm,efgm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2331 over 4494: triangulation {bdfk,bfik,cdgk,defk,degk,efik}/a is not in La(S) because of circuit {g,ce}/a.
2332 over 4494: triangulation {bdfk,bfik,cdgk,defk,degk,efkm,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2333 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgi,fgik}/a is not in La(S) because of circuit {dg,cf}/a.
2334 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgk,efik}/a is not in La(S) because of circuit {dg,cf}/a.
2335 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2336 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2337 over 4494: triangulation {bdfk,bfik,cdgk,dfgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2338 over 4494: triangulation {bdfk,bfjk,cdek,defk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2339 over 4494: triangulation {bdfk,bfjk,cdek,defk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
2340 over 4494: triangulation {bdfk,bfjk,cdek,defk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2341 over 4494: triangulation {bdfk,bfjk,cdek,defk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2342 over 4494: triangulation {bdfk,bfjk,cdek,defk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2343 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2344 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efjk,eijk}/a is not in La(S) because of circuit {d,bc}/a.
2345 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2346 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2347 over 4494: triangulation {bdfk,bfjk,cdfk,cefk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2348 over 4494: triangulation {bdfk,bfjk,cdfk,cefm,cfkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2349 over 4494: triangulation {bdfk,bfjk,cdfk,cefm,cfkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2350 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2351 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2352 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
2353 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2354 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2355 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2356 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2357 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2358 over 4494: triangulation {bdfk,bfjk,cdfk,cfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2359 over 4494: triangulation {bdfk,bfjk,cdfk,cfgm,cfkm,efgm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2360 over 4494: triangulation {bdfk,bfjk,cdfk,cfgm,cfkm,efgm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2361 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2362 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efjk,eijk}/a is not in La(S) because of circuit {g,ce}/a.
2363 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2364 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2365 over 4494: triangulation {bdfk,bfjk,cdgk,defk,degk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2366 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2367 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2368 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {dg,cf}/a.
2369 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2370 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2371 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2372 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
2373 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2374 over 4494: triangulation {bdfk,bfjk,cdgk,dfgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2375 over 4494: triangulation {bdfk,bfkm,bikm,cdek,defk,efkm}/a is not in La(S) because of circuit {f,be}/a.
2376 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cefk,efkm}/a is not in La(S) because of circuit {d,bc}/a.
2377 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cefm,cfkm}/a is not in La(S) because of circuit {d,bc}/a.
2378 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgk,efgk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
2379 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
2380 over 4494: triangulation {bdfk,bfkm,bikm,cdfk,cfgm,cfkm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
2381 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,defk,degk,efkm}/a is not in La(S) because of circuit {g,ce}/a.
2382 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,dfgk,efgk,efkm}/a is not in La(S) because of circuit {dg,cf}/a.
2383 over 4494: triangulation {bdfk,bfkm,bikm,cdgk,dfgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
2384 over 4494: triangulation {bdfk,bfkm,bjkm,cdek,defk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2385 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cefk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2386 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cefm,cfkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2387 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2388 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2389 over 4494: triangulation {bdfk,bfkm,bjkm,cdfk,cfgm,cfkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2390 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,defk,degk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2391 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,dfgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2392 over 4494: triangulation {bdfk,bfkm,bjkm,cdgk,dfgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
2393 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2394 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2395 over 4494: triangulation {bdfl,bfil,cdek,defk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2396 over 4494: triangulation {bdfl,bfil,cdek,defl,dekl,efil,eikl}/a is not in La(S) because of circuit {f,be}/a.
2397 over 4494: triangulation {bdfl,bfil,cdek,defl,dekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2398 over 4494: triangulation {bdfl,bfil,cdek,defm,dekm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2399 over 4494: triangulation {bdfl,bfil,cdel,ceil,defl,efil}/a is not in La(S) because of circuit {f,be}/a.
2400 over 4494: triangulation {bdfl,bfil,cdel,cekl,defl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2401 over 4494: triangulation {bdfl,bfil,cdel,cekl,defl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2402 over 4494: triangulation {bdfl,bfil,cdel,celm,cilm,defl,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
2403 over 4494: triangulation {bdfl,bfil,cdel,celm,cklm,defl,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2404 over 4494: triangulation {bdfl,bfil,cdem,cdkm,defm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2405 over 4494: triangulation {bdfl,bfil,cdem,cdlm,cilm,defm,dflm,film}/a is not in La(S) because of circuit {l,di}/a.
2406 over 4494: triangulation {bdfl,bfil,cdem,cdlm,cklm,defm,dflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2407 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2408 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2409 over 4494: triangulation {bdfl,bfil,cdfk,cefk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2410 over 4494: triangulation {bdfl,bfil,cdfk,cefm,cfkm,dfkl,fikl,fikm}/a is not in La(S) because of circuit {l,bk}/a.
2411 over 4494: triangulation {bdfl,bfil,cdfk,cefm,cfkm,dfkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
2412 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2413 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2414 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2415 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2416 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2417 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2418 over 4494: triangulation {bdfl,bfil,cdfk,cfgk,dfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2419 over 4494: triangulation {bdfl,bfil,cdfk,cfgm,cfkm,dfkl,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2420 over 4494: triangulation {bdfl,bfil,cdfk,cfgm,cfkm,dfkl,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2421 over 4494: triangulation {bdfl,bfil,cdfl,cefi,cfil}/a is not in La(S) because of circuit {d,bc}/a.
2422 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efik,fikl}/a is not in La(S) because of circuit {k,ci}/a.
2423 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2424 over 4494: triangulation {bdfl,bfil,cdfl,cefk,cfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2425 over 4494: triangulation {bdfl,bfil,cdfl,cefl,ceil,efil}/a is not in La(S) because of circuit {el,cfi}/a.
2426 over 4494: triangulation {bdfl,bfil,cdfl,cefl,cekl,efil,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2427 over 4494: triangulation {bdfl,bfil,cdfl,cefl,cekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2428 over 4494: triangulation {bdfl,bfil,cdfl,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
2429 over 4494: triangulation {bdfl,bfil,cdfl,cefl,celm,cklm,eflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2430 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfil,cfim}/a is not in La(S) because of circuit {m,ei}/a.
2431 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfkl,cfkm,fikl,fikm}/a is not in La(S) because of circuit {k,ci}/a.
2432 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cfkl,cfkm,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2433 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
2434 over 4494: triangulation {bdfl,bfil,cdfl,cefm,cflm,cklm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2435 over 4494: triangulation {bdfl,bfil,cdfl,cfgi,cfil,efgi}/a is not in La(S) because of circuit {g,ce}/a.
2436 over 4494: triangulation {bdfl,bfil,cdfl,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2437 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {k,ci}/a.
2438 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2439 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2440 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2441 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2442 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2443 over 4494: triangulation {bdfl,bfil,cdfl,cfgk,cfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2444 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {d,bc}/a.
2445 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
2446 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2447 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2448 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {d,bc}/a.
2449 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
2450 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2451 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
2452 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2453 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
2454 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2455 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2456 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2457 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2458 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2459 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2460 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2461 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2462 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2463 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2464 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
2465 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
2466 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {gl,cfm}/a.
2467 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2468 over 4494: triangulation {bdfl,bfil,cdfl,cfgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
2469 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
2470 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfkl,cfkm,efgm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2471 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cfkl,cfkm,efgm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2472 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
2473 over 4494: triangulation {bdfl,bfil,cdfl,cfgm,cflm,cklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2474 over 4494: triangulation {bdfl,bfil,cdfm,cdkm,cefm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {l,di}/a.
2475 over 4494: triangulation {bdfl,bfil,cdfm,cdkm,cfgm,dflm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2476 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cefm,cilm,dflm,film}/a is not in La(S) because of circuit {l,di}/a.
2477 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cefm,cklm,dflm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2478 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cfgm,cilm,dflm,efgm,film}/a is not in La(S) because of circuit {g,ce}/a.
2479 over 4494: triangulation {bdfl,bfil,cdfm,cdlm,cfgm,cklm,dflm,efgm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2480 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efik,fikl}/a is not in La(S) because of circuit {g,ce}/a.
2481 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efkm,fikl,fikm}/a is not in La(S) because of circuit {g,ce}/a.
2482 over 4494: triangulation {bdfl,bfil,cdgk,defk,degk,dfkl,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2483 over 4494: triangulation {bdfl,bfil,cdgk,defl,degk,dekl,efil,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2484 over 4494: triangulation {bdfl,bfil,cdgk,defl,degk,dekl,eflm,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2485 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,efil,egil,gikl}/a is not in La(S) because of circuit {f,be}/a.
2486 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,efil,egkl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
2487 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2488 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2489 over 4494: triangulation {bdfl,bfil,cdgk,defl,degl,dgkl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2490 over 4494: triangulation {bdfl,bfil,cdgk,defm,degk,dekm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2491 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkl,dglm,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2492 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkl,dglm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2493 over 4494: triangulation {bdfl,bfil,cdgk,defm,degm,dflm,dgkm,dklm,film,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2494 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgi,fgik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2495 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efik,fikl}/a is not in La(S) because of circuit {l,bk}/a.
2496 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efkm,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2497 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgk,efkm,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2498 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgik,fgim,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2499 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2500 over 4494: triangulation {bdfl,bfil,cdgk,dfgk,dfkl,efgm,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2501 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {df,bg}/a.
2502 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2503 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {df,bg}/a.
2504 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2505 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
2506 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2507 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {df,bg}/a.
2508 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2509 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2510 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2511 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2512 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2513 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2514 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2515 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2516 over 4494: triangulation {bdfl,bfil,cdgk,dfgl,dgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2517 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkl,dglm,efgm,film,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
2518 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkl,dglm,efgm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2519 over 4494: triangulation {bdfl,bfil,cdgk,dfgm,dflm,dgkm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
2520 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defl,degl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
2521 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defl,degl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2522 over 4494: triangulation {bdfl,bfil,cdgl,cgil,defm,degm,dflm,dglm,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2523 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgi,fgil}/a is not in La(S) because of circuit {dg,cf}/a.
2524 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgl,efil,egil}/a is not in La(S) because of circuit {dg,cf}/a.
2525 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2526 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
2527 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgl,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2528 over 4494: triangulation {bdfl,bfil,cdgl,cgil,dfgm,dflm,dglm,efgm,film,gilm}/a is not in La(S) because of circuit {l,di}/a.
2529 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2530 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,efil,egkl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2531 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2532 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2533 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defl,degl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2534 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defm,degm,dflm,dglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2535 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,defm,degm,dflm,dglm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2536 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2537 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2538 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {dg,cf}/a.
2539 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
2540 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2541 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2542 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
2543 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2544 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
2545 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2546 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
2547 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2548 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
2549 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2550 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
2551 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2552 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgm,dflm,dglm,efgm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
2553 over 4494: triangulation {bdfl,bfil,cdgl,cgkl,dfgm,dflm,dglm,efgm,film,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2554 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,defl,degl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
2555 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,defm,degm,dflm,dglm,film}/a is not in La(S) because of circuit {gl,cdm}/a.
2556 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {dg,cf}/a.
2557 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgl,efgm,fglm,film}/a is not in La(S) because of circuit {fgl,dm}/a.
2558 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,film}/a is not in La(S) because of circuit {fg,de}/a.
2559 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,defl,degl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2560 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,defm,degm,dflm,dglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2561 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2562 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgl,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2563 over 4494: triangulation {bdfl,bfil,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2564 over 4494: triangulation {bdfl,bfil,cdgm,cdkm,defm,degm,dflm,dklm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2565 over 4494: triangulation {bdfl,bfil,cdgm,cdkm,dfgm,dflm,dklm,efgm,film,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
2566 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cilm,defm,degm,dflm,film}/a is not in La(S) because of circuit {g,ce}/a.
2567 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cilm,dfgm,dflm,efgm,film}/a is not in La(S) because of circuit {dg,cf}/a.
2568 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cklm,defm,degm,dflm,film,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2569 over 4494: triangulation {bdfl,bfil,cdgm,cdlm,cklm,dfgm,dflm,efgm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2570 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2571 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2572 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2573 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2574 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2575 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2576 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2577 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2578 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2579 over 4494: triangulation {bdfl,bfjl,cdek,defk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2580 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2581 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
2582 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
2583 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2584 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2585 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2586 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2587 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2588 over 4494: triangulation {bdfl,bfjl,cdek,defl,dekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2589 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2590 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2591 over 4494: triangulation {bdfl,bfjl,cdek,defm,dekm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2592 over 4494: triangulation {bdfl,bfjl,cdel,ceil,defl,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2593 over 4494: triangulation {bdfl,bfjl,cdel,ceil,defl,efjl,eijl}/a is not in La(S) because of circuit {f,be}/a.
2594 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2595 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
2596 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2597 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2598 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2599 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2600 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2601 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2602 over 4494: triangulation {bdfl,bfjl,cdel,cekl,defl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2603 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2604 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2605 over 4494: triangulation {bdfl,bfjl,cdel,celm,cilm,defl,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2606 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
2607 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2608 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2609 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2610 over 4494: triangulation {bdfl,bfjl,cdel,celm,cklm,defl,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2611 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2612 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2613 over 4494: triangulation {bdfl,bfjl,cdem,cdkm,defm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2614 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cilm,defm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2615 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cilm,defm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2616 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2617 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2618 over 4494: triangulation {bdfl,bfjl,cdem,cdlm,cklm,defm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2619 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2620 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2621 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2622 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2623 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2624 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2625 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2626 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2627 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2628 over 4494: triangulation {bdfl,bfjl,cdfk,cefk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2629 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2630 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2631 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2632 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2633 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2634 over 4494: triangulation {bdfl,bfjl,cdfk,cefm,cfkm,dfkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2635 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2636 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2637 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2638 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2639 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2640 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2641 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2642 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2643 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2644 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2645 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2646 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2647 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2648 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2649 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2650 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2651 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2652 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2653 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2654 over 4494: triangulation {bdfl,bfjl,cdfk,cfgk,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2655 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2656 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2657 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2658 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2659 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2660 over 4494: triangulation {bdfl,bfjl,cdfk,cfgm,cfkm,dfkl,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2661 over 4494: triangulation {bdfl,bfjl,cdfl,cefi,cfil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2662 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2663 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2664 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2665 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2666 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2667 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2668 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2669 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2670 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2671 over 4494: triangulation {bdfl,bfjl,cdfl,cefk,cfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2672 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,ceil,efil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2673 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,ceil,efjl,eijl}/a is not in La(S) because of circuit {d,bc}/a.
2674 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2675 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
2676 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {k,ci}/a.
2677 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2678 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2679 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2680 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2681 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2682 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,cekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2683 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,efjl,ejlm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2684 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,eflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2685 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cilm,eflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2686 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,efjl,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2687 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,efjl,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2688 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2689 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2690 over 4494: triangulation {bdfl,bfjl,cdfl,cefl,celm,cklm,eflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2691 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfil,cfim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2692 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2693 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2694 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2695 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2696 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2697 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cfkl,cfkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2698 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cilm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2699 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cilm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2700 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2701 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2702 over 4494: triangulation {bdfl,bfjl,cdfl,cefm,cflm,cklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2703 over 4494: triangulation {bdfl,bfjl,cdfl,cfgi,cfil,efgi,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2704 over 4494: triangulation {bdfl,bfjl,cdfl,cfgi,cfil,efgm,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2705 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2706 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2707 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2708 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2709 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2710 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2711 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2712 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2713 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2714 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2715 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2716 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2717 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2718 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2719 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2720 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2721 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2722 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2723 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2724 over 4494: triangulation {bdfl,bfjl,cdfl,cfgk,cfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2725 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
2726 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2727 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
2728 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
2729 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
2730 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2731 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2732 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2733 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2734 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2735 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
2736 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2737 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
2738 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
2739 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2740 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2741 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2742 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2743 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2744 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2745 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2746 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2747 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2748 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
2749 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2750 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2751 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2752 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2753 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2754 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2755 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2756 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2757 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2758 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
2759 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2760 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2761 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2762 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2763 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2764 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2765 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2766 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2767 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2768 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
2769 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2770 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2771 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2772 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2773 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2774 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2775 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2776 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2777 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2778 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2779 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2780 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2781 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2782 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2783 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2784 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2785 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2786 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2787 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2788 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2789 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2790 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2791 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2792 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
2793 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2794 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
2795 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2796 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2797 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2798 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2799 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2800 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2801 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2802 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2803 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2804 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2805 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
2806 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2807 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
2808 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
2809 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2810 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2811 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
2812 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2813 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2814 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2815 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2816 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2817 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2818 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2819 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2820 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2821 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
2822 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
2823 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2824 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
2825 over 4494: triangulation {bdfl,bfjl,cdfl,cfgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2826 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfil,cfim,efgm,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2827 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2828 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2829 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2830 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2831 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2832 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cfkl,cfkm,efgm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2833 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cilm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2834 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cilm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2835 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2836 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2837 over 4494: triangulation {bdfl,bfjl,cdfl,cfgm,cflm,cklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2838 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2839 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2840 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cefm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2841 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2842 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2843 over 4494: triangulation {bdfl,bfjl,cdfm,cdkm,cfgm,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2844 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cilm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2845 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cilm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2846 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2847 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2848 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cefm,cklm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2849 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cilm,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
2850 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cilm,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2851 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2852 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2853 over 4494: triangulation {bdfl,bfjl,cdfm,cdlm,cfgm,cklm,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2854 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efik,fijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2855 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2856 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efjk,eijk,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2857 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2858 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {g,ce}/a.
2859 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2860 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2861 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2862 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2863 over 4494: triangulation {bdfl,bfjl,cdgk,defk,degk,dfkl,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2864 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efil,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2865 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
2866 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
2867 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
2868 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2869 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,efjl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
2870 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2871 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2872 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degk,dekl,eflm,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2873 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2874 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2875 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
2876 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {gl,dek}/a.
2877 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {gl,dek}/a.
2878 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2879 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2880 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2881 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2882 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2883 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2884 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2885 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2886 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2887 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2888 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2889 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2890 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2891 over 4494: triangulation {bdfl,bfjl,cdgk,defl,degl,dgkl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2892 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2893 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
2894 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degk,dekm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2895 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2896 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2897 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2898 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2899 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkl,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2900 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2901 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2902 over 4494: triangulation {bdfl,bfjl,cdgk,defm,degm,dflm,dgkm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2903 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgi,fgik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2904 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgi,fgik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2905 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efik,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2906 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efik,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2907 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efjk,eijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
2908 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efjk,ejkm,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2909 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2910 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2911 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2912 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2913 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2914 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgk,efkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2915 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgik,fgim,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2916 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgik,fgim,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2917 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2918 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2919 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2920 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2921 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2922 over 4494: triangulation {bdfl,bfjl,cdgk,dfgk,dfkl,efgm,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2923 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2924 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2925 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2926 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2927 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2928 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2929 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2930 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {df,bg}/a.
2931 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2932 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2933 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2934 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2935 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
2936 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2937 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2938 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2939 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2940 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {df,bg}/a.
2941 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2942 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2943 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2944 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2945 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2946 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2947 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2948 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2949 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2950 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {df,bg}/a.
2951 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {df,bg}/a.
2952 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {df,bg}/a.
2953 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
2954 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
2955 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
2956 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
2957 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2958 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
2959 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2960 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2961 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2962 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2963 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2964 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2965 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2966 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2967 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
2968 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
2969 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
2970 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
2971 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
2972 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
2973 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
2974 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
2975 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
2976 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
2977 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
2978 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
2979 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
2980 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2981 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
2982 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
2983 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2984 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2985 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2986 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2987 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
2988 over 4494: triangulation {bdfl,bfjl,cdgk,dfgl,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2989 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
2990 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2991 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
2992 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2993 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkl,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2994 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
2995 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
2996 over 4494: triangulation {bdfl,bfjl,cdgk,dfgm,dflm,dgkm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
2997 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
2998 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efjl,egil,eijl}/a is not in La(S) because of circuit {g,ce}/a.
2999 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3000 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3001 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defl,degl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3002 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defm,degm,dflm,dglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3003 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,defm,degm,dflm,dglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3004 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
3005 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3006 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {dg,cf}/a.
3007 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3008 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3009 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3010 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {dg,cf}/a.
3011 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3012 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3013 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3014 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
3015 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3016 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3017 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3018 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3019 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgl,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3020 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgm,dflm,dglm,efgm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3021 over 4494: triangulation {bdfl,bfjl,cdgl,cgil,dfgm,dflm,dglm,efgm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3022 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3023 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3024 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3025 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {g,ce}/a.
3026 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {g,ce}/a.
3027 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3028 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3029 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3030 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3031 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3032 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3033 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3034 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3035 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3036 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3037 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3038 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3039 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3040 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defl,degl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3041 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3042 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3043 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3044 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3045 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,defm,degm,dflm,dglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3046 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3047 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3048 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3049 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3050 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3051 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3052 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3053 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3054 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3055 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3056 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3057 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3058 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3059 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3060 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3061 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3062 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3063 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {dg,cf}/a.
3064 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3065 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
3066 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3067 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3068 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3069 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3070 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3071 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3072 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
3073 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3074 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {dg,cf}/a.
3075 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {dg,cf}/a.
3076 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3077 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3078 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3079 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3080 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3081 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3082 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3083 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3084 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3085 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3086 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3087 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3088 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3089 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3090 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3091 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3092 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
3093 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
3094 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3095 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3096 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3097 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3098 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3099 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3100 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3101 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
3102 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3103 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3104 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3105 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3106 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3107 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3108 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3109 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3110 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3111 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3112 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
3113 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3114 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3115 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3116 over 4494: triangulation {bdfl,bfjl,cdgl,cgkl,dfgm,dflm,dglm,efgm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3117 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3118 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3119 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defl,degl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3120 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defm,degm,dflm,dglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3121 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,defm,degm,dflm,dglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3122 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3123 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3124 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3125 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3126 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3127 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3128 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgl,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3129 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3130 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3131 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3132 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3133 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3134 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3135 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defl,degl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3136 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3137 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3138 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,defm,degm,dflm,dglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3139 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3140 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3141 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3142 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3143 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3144 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3145 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3146 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3147 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3148 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3149 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3150 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgl,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3151 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3152 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3153 over 4494: triangulation {bdfl,bfjl,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3154 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3155 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3156 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,defm,degm,dflm,dklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3157 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3158 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3159 over 4494: triangulation {bdfl,bfjl,cdgm,cdkm,dfgm,dflm,dklm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3160 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,defm,degm,dflm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3161 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,defm,degm,dflm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3162 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,dfgm,dflm,efgm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
3163 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cilm,dfgm,dflm,efgm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
3164 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3165 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3166 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,defm,degm,dflm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3167 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3168 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3169 over 4494: triangulation {bdfl,bfjl,cdgm,cdlm,cklm,dfgm,dflm,efgm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
3170 over 4494: triangulation {bdfl,bflm,bilm,cdek,defk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3171 over 4494: triangulation {bdfl,bflm,bilm,cdek,defl,dekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3172 over 4494: triangulation {bdfl,bflm,bilm,cdek,defm,dekm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3173 over 4494: triangulation {bdfl,bflm,bilm,cdel,cekl,defl,eflm,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3174 over 4494: triangulation {bdfl,bflm,bilm,cdel,celm,cilm,defl,eflm}/a is not in La(S) because of circuit {f,be}/a.
3175 over 4494: triangulation {bdfl,bflm,bilm,cdel,celm,cklm,defl,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3176 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdkm,defm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3177 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdlm,cilm,defm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3178 over 4494: triangulation {bdfl,bflm,bilm,cdem,cdlm,cklm,defm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3179 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cefk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3180 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cefm,cfkm,dfkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3181 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgk,dfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3182 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3183 over 4494: triangulation {bdfl,bflm,bilm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3184 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefk,cfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3185 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,cekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3186 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {d,bc}/a.
3187 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefl,celm,cklm,eflm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3188 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cfkl,cfkm,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3189 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cflm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
3190 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cefm,cflm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3191 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgk,cfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3192 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3193 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {d,bc}/a.
3194 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {d,bc}/a.
3195 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
3196 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3197 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3198 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3199 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3200 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3201 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
3202 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
3203 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {gl,cfm}/a.
3204 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3205 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {gl,cfm}/a.
3206 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3207 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3208 over 4494: triangulation {bdfl,bflm,bilm,cdfl,cfgm,cflm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3209 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdkm,cefm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3210 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdkm,cfgm,dflm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3211 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cefm,cilm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3212 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cefm,cklm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3213 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cfgm,cilm,dflm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3214 over 4494: triangulation {bdfl,bflm,bilm,cdfm,cdlm,cfgm,cklm,dflm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3215 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defk,degk,dfkl,efkm,fklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3216 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degk,dekl,eflm,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3217 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {gl,dek}/a.
3218 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
3219 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3220 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degk,dekm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3221 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3222 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3223 over 4494: triangulation {bdfl,bflm,bilm,cdgk,defm,degm,dflm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3224 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgk,dfkl,efgk,efkm,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3225 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3226 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3227 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3228 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3229 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3230 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3231 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3232 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgl,dgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3233 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3234 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3235 over 4494: triangulation {bdfl,bflm,bilm,cdgk,dfgm,dflm,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3236 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,defl,degl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
3237 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,defm,degm,dflm,dglm,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3238 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgl,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {dg,cf}/a.
3239 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgl,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3240 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgil,dfgm,dflm,dglm,efgm,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3241 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3242 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3243 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3244 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defm,degm,dflm,dglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3245 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3246 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3247 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3248 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3249 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3250 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3251 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fgl,dm}/a.
3252 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3253 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {fl,bdm}/a.
3254 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3255 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,defl,degl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
3256 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,defm,degm,dflm,dglm}/a is not in La(S) because of circuit {fl,bdm}/a.
3257 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm}/a is not in La(S) because of circuit {dg,cf}/a.
3258 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgl,efgm,fglm}/a is not in La(S) because of circuit {fgl,dm}/a.
3259 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3260 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,defl,degl,eflm,eglm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3261 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,defm,degm,dflm,dglm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3262 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3263 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgl,efgm,fglm,iklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3264 over 4494: triangulation {bdfl,bflm,bilm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3265 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdkm,defm,degm,dflm,dklm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3266 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdkm,dfgm,dflm,dklm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3267 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cilm,defm,degm,dflm}/a is not in La(S) because of circuit {fl,bdm}/a.
3268 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cilm,dfgm,dflm,efgm}/a is not in La(S) because of circuit {fl,bdm}/a.
3269 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cklm,defm,degm,dflm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3270 over 4494: triangulation {bdfl,bflm,bilm,cdgm,cdlm,cklm,dfgm,dflm,efgm,iklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3271 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3272 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3273 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defl,dekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3274 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defl,dekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3275 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defm,dekm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3276 over 4494: triangulation {bdfl,bflm,bjlm,cdek,defm,dekm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3277 over 4494: triangulation {bdfl,bflm,bjlm,cdel,cekl,defl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3278 over 4494: triangulation {bdfl,bflm,bjlm,cdel,cekl,defl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3279 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cilm,defl,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3280 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cklm,defl,eflm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3281 over 4494: triangulation {bdfl,bflm,bjlm,cdel,celm,cklm,defl,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3282 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdkm,defm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3283 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdkm,defm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3284 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cilm,defm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3285 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cklm,defm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3286 over 4494: triangulation {bdfl,bflm,bjlm,cdem,cdlm,cklm,defm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3287 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3288 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3289 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefm,cfkm,dfkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3290 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cefm,cfkm,dfkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3291 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3292 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3293 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3294 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgk,dfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3295 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3296 over 4494: triangulation {bdfl,bflm,bjlm,cdfk,cfgm,cfkm,dfkl,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3297 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefk,cfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3298 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefk,cfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3299 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,cekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3300 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,cekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3301 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cilm,eflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3302 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cklm,eflm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3303 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefl,celm,cklm,eflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3304 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cfkl,cfkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3305 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cfkl,cfkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3306 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3307 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3308 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cefm,cflm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3309 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3310 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3311 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3312 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgk,cfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3313 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3314 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3315 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3316 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3317 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3318 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3319 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3320 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3321 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3322 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3323 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3324 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3325 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
3326 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3327 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3328 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3329 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3330 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3331 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cfm}/a.
3332 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3333 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3334 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cfkl,cfkm,efgm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3335 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3336 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3337 over 4494: triangulation {bdfl,bflm,bjlm,cdfl,cfgm,cflm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3338 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cefm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3339 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cefm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3340 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cfgm,dflm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3341 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdkm,cfgm,dflm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3342 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cilm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3343 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cklm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3344 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cefm,cklm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3345 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cilm,dflm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3346 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cklm,dflm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3347 over 4494: triangulation {bdfl,bflm,bjlm,cdfm,cdlm,cfgm,cklm,dflm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3348 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defk,degk,dfkl,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3349 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defk,degk,dfkl,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3350 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degk,dekl,eflm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3351 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degk,dekl,eflm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3352 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dek}/a.
3353 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3354 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3355 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3356 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defl,degl,dgkl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3357 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degk,dekm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3358 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degk,dekm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3359 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3360 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3361 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3362 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3363 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,defm,degm,dflm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3364 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgk,efkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3365 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgk,efkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3366 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3367 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgk,dfkl,efgm,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3368 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3369 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3370 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3371 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3372 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3373 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3374 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3375 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3376 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3377 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3378 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3379 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgl,dgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3380 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3381 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3382 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3383 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3384 over 4494: triangulation {bdfl,bflm,bjlm,cdgk,dfgm,dflm,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3385 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,defl,degl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3386 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,defm,degm,dflm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3387 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgl,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3388 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgl,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3389 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgil,dfgm,dflm,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3390 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3391 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3392 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3393 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3394 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defl,degl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3395 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3396 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3397 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,defm,degm,dflm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3398 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3399 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3400 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3401 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3402 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3403 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3404 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3405 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3406 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3407 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3408 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3409 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3410 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3411 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3412 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cgkl,dfgm,dflm,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3413 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,defl,degl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3414 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,defm,degm,dflm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3415 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgl,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3416 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgl,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3417 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cilm,dfgm,dflm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3418 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defl,degl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3419 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defl,degl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3420 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defm,degm,dflm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3421 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,defm,degm,dflm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3422 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3423 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3424 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fgl,dm}/a.
3425 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgl,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3426 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3427 over 4494: triangulation {bdfl,bflm,bjlm,cdgl,cglm,cklm,dfgm,dflm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3428 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,defm,degm,dflm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3429 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,defm,degm,dflm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3430 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,dfgm,dflm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3431 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdkm,dfgm,dflm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3432 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cilm,defm,degm,dflm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3433 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cilm,dfgm,dflm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3434 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,defm,degm,dflm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3435 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,defm,degm,dflm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3436 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,dfgm,dflm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bdm}/a.
3437 over 4494: triangulation {bdfl,bflm,bjlm,cdgm,cdlm,cklm,dfgm,dflm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3438 over 4494: triangulation {bdfm,bdim,cdek,defm,dekm,dikm}/a is not in La(S) because of circuit {f,be}/a.
3439 over 4494: triangulation {bdfm,bdim,cdem,cdim,defm}/a is not in La(S) because of circuit {f,be}/a.
3440 over 4494: triangulation {bdfm,bdim,cdem,cdkm,defm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
3441 over 4494: triangulation {bdfm,bdim,cdfm,cdim,cefm}/a is not in La(S) because of circuit {d,bc}/a.
3442 over 4494: triangulation {bdfm,bdim,cdfm,cdim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3443 over 4494: triangulation {bdfm,bdim,cdfm,cdkm,cefm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
3444 over 4494: triangulation {bdfm,bdim,cdfm,cdkm,cfgm,dikm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3445 over 4494: triangulation {bdfm,bdim,cdgi,defm,degm,dgim}/a is not in La(S) because of circuit {f,be}/a.
3446 over 4494: triangulation {bdfm,bdim,cdgi,dfgm,dgim,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3447 over 4494: triangulation {bdfm,bdim,cdgk,defm,degk,dekm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
3448 over 4494: triangulation {bdfm,bdim,cdgk,defm,degm,dgik,dgim}/a is not in La(S) because of circuit {k,ci}/a.
3449 over 4494: triangulation {bdfm,bdim,cdgk,defm,degm,dgkm,dikm}/a is not in La(S) because of circuit {gm,ek}/a.
3450 over 4494: triangulation {bdfm,bdim,cdgk,dfgm,dgik,dgim,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3451 over 4494: triangulation {bdfm,bdim,cdgk,dfgm,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
3452 over 4494: triangulation {bdfm,bdim,cdgm,cdim,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3453 over 4494: triangulation {bdfm,bdim,cdgm,cdim,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3454 over 4494: triangulation {bdfm,bdim,cdgm,cdkm,defm,degm,dikm}/a is not in La(S) because of circuit {g,ce}/a.
3455 over 4494: triangulation {bdfm,bdim,cdgm,cdkm,dfgm,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3456 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3457 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
3458 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3459 over 4494: triangulation {bdfm,bdjm,cdek,defm,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3460 over 4494: triangulation {bdfm,bdjm,cdem,cdim,defm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3461 over 4494: triangulation {bdfm,bdjm,cdem,cdjm,cijm,defm}/a is not in La(S) because of circuit {f,be}/a.
3462 over 4494: triangulation {bdfm,bdjm,cdem,cdjm,cjkm,defm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3463 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3464 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djkm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
3465 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3466 over 4494: triangulation {bdfm,bdjm,cdem,cdkm,defm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
3467 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cilm,defm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3468 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cklm,defm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3469 over 4494: triangulation {bdfm,bdjm,cdem,cdlm,cklm,defm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3470 over 4494: triangulation {bdfm,bdjm,cdfm,cdim,cefm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3471 over 4494: triangulation {bdfm,bdjm,cdfm,cdim,cfgm,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3472 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cefm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
3473 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cefm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3474 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cfgm,cijm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3475 over 4494: triangulation {bdfm,bdjm,cdfm,cdjm,cfgm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3476 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3477 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
3478 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
3479 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cefm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
3480 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3481 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3482 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3483 over 4494: triangulation {bdfm,bdjm,cdfm,cdkm,cfgm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3484 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3485 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3486 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cefm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3487 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cilm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3488 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cklm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3489 over 4494: triangulation {bdfm,bdjm,cdfm,cdlm,cfgm,cklm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3490 over 4494: triangulation {bdfm,bdjm,cdgi,defm,degm,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3491 over 4494: triangulation {bdfm,bdjm,cdgi,dfgm,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3492 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3493 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3494 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3495 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degk,dekm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3496 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3497 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3498 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3499 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3500 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3501 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3502 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3503 over 4494: triangulation {bdfm,bdjm,cdgk,defm,degm,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3504 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3505 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3506 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3507 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3508 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3509 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {df,bg}/a.
3510 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
3511 over 4494: triangulation {bdfm,bdjm,cdgk,dfgm,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {df,bg}/a.
3512 over 4494: triangulation {bdfm,bdjm,cdgl,cgil,defm,degm,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3513 over 4494: triangulation {bdfm,bdjm,cdgl,cgil,dfgm,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3514 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3515 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3516 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,defm,degm,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3517 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3518 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3519 over 4494: triangulation {bdfm,bdjm,cdgl,cgkl,dfgm,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3520 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cilm,defm,degm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3521 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cilm,dfgm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {df,bg}/a.
3522 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,defm,degm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3523 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,defm,degm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3524 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,dfgm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3525 over 4494: triangulation {bdfm,bdjm,cdgl,cglm,cklm,dfgm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3526 over 4494: triangulation {bdfm,bdjm,cdgm,cdim,defm,degm,dijm}/a is not in La(S) because of circuit {j,bi}/a.
3527 over 4494: triangulation {bdfm,bdjm,cdgm,cdim,dfgm,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3528 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cijm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3529 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cijm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3530 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cjkm,defm,degm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3531 over 4494: triangulation {bdfm,bdjm,cdgm,cdjm,cjkm,dfgm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3532 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
3533 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djkm,ijkm}/a is not in La(S) because of circuit {g,ce}/a.
3534 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3535 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,defm,degm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3536 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
3537 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {dg,cf}/a.
3538 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3539 over 4494: triangulation {bdfm,bdjm,cdgm,cdkm,dfgm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {dg,cf}/a.
3540 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cilm,defm,degm,djlm,ijlm}/a is not in La(S) because of circuit {g,ce}/a.
3541 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cilm,dfgm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {dg,cf}/a.
3542 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,defm,degm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3543 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,defm,degm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3544 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,dfgm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3545 over 4494: triangulation {bdfm,bdjm,cdgm,cdlm,cklm,dfgm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3546 over 4494: triangulation {bdfm,bdkm,bikm,cdek,defm,dekm}/a is not in La(S) because of circuit {f,be}/a.
3547 over 4494: triangulation {bdfm,bdkm,bikm,cdem,cdkm,defm}/a is not in La(S) because of circuit {f,be}/a.
3548 over 4494: triangulation {bdfm,bdkm,bikm,cdfm,cdkm,cefm}/a is not in La(S) because of circuit {d,bc}/a.
3549 over 4494: triangulation {bdfm,bdkm,bikm,cdfm,cdkm,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3550 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,defm,degk,dekm}/a is not in La(S) because of circuit {g,ce}/a.
3551 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,defm,degm,dgkm}/a is not in La(S) because of circuit {gm,ek}/a.
3552 over 4494: triangulation {bdfm,bdkm,bikm,cdgk,dfgm,dgkm,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3553 over 4494: triangulation {bdfm,bdkm,bikm,cdgm,cdkm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3554 over 4494: triangulation {bdfm,bdkm,bikm,cdgm,cdkm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3555 over 4494: triangulation {bdfm,bdkm,bjkm,cdek,defm,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3556 over 4494: triangulation {bdfm,bdkm,bjkm,cdem,cdkm,defm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3557 over 4494: triangulation {bdfm,bdkm,bjkm,cdfm,cdkm,cefm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3558 over 4494: triangulation {bdfm,bdkm,bjkm,cdfm,cdkm,cfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3559 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,defm,degk,dekm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3560 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,defm,degm,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3561 over 4494: triangulation {bdfm,bdkm,bjkm,cdgk,dfgm,dgkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3562 over 4494: triangulation {bdfm,bdkm,bjkm,cdgm,cdkm,defm,degm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3563 over 4494: triangulation {bdfm,bdkm,bjkm,cdgm,cdkm,dfgm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3564 over 4494: triangulation {bdfm,bdlm,bilm,cdek,defm,dekm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3565 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdkm,defm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3566 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdlm,cilm,defm}/a is not in La(S) because of circuit {f,be}/a.
3567 over 4494: triangulation {bdfm,bdlm,bilm,cdem,cdlm,cklm,defm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3568 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdkm,cefm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3569 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdkm,cfgm,dklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3570 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cefm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
3571 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cefm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3572 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
3573 over 4494: triangulation {bdfm,bdlm,bilm,cdfm,cdlm,cfgm,cklm,efgm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3574 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degk,dekm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3575 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
3576 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3577 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,defm,degm,dgkm,dklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3578 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3579 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3580 over 4494: triangulation {bdfm,bdlm,bilm,cdgk,dfgm,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3581 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgil,defm,degm,dglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
3582 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgil,dfgm,dglm,efgm,gilm}/a is not in La(S) because of circuit {df,bg}/a.
3583 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,defm,degm,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3584 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,defm,degm,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3585 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,dfgm,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
3586 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cgkl,dfgm,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3587 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cilm,defm,degm,dglm}/a is not in La(S) because of circuit {f,be}/a.
3588 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cilm,dfgm,dglm,efgm}/a is not in La(S) because of circuit {df,bg}/a.
3589 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cklm,defm,degm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3590 over 4494: triangulation {bdfm,bdlm,bilm,cdgl,cglm,cklm,dfgm,dglm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3591 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdkm,defm,degm,dklm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3592 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdkm,dfgm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3593 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cilm,defm,degm}/a is not in La(S) because of circuit {g,ce}/a.
3594 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cilm,dfgm,efgm}/a is not in La(S) because of circuit {dg,cf}/a.
3595 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cklm,defm,degm,iklm}/a is not in La(S) because of circuit {g,ce}/a.
3596 over 4494: triangulation {bdfm,bdlm,bilm,cdgm,cdlm,cklm,dfgm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3597 over 4494: triangulation {bdfm,bdlm,bjlm,cdek,defm,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3598 over 4494: triangulation {bdfm,bdlm,bjlm,cdek,defm,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3599 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdkm,defm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3600 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdkm,defm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3601 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cilm,defm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3602 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cklm,defm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3603 over 4494: triangulation {bdfm,bdlm,bjlm,cdem,cdlm,cklm,defm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3604 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cefm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3605 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cefm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3606 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cfgm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3607 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdkm,cfgm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3608 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3609 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3610 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cefm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3611 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3612 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3613 over 4494: triangulation {bdfm,bdlm,bjlm,cdfm,cdlm,cfgm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3614 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degk,dekm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3615 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degk,dekm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3616 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3617 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3618 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3619 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3620 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,defm,degm,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3621 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3622 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3623 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3624 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3625 over 4494: triangulation {bdfm,bdlm,bjlm,cdgk,dfgm,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3626 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgil,defm,degm,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3627 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgil,dfgm,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3628 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3629 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3630 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,defm,degm,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3631 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3632 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3633 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cgkl,dfgm,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3634 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cilm,defm,degm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3635 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cilm,dfgm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3636 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,defm,degm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3637 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,defm,degm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3638 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,dfgm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {df,bg}/a.
3639 over 4494: triangulation {bdfm,bdlm,bjlm,cdgl,cglm,cklm,dfgm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3640 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,defm,degm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3641 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,defm,degm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3642 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,dfgm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3643 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdkm,dfgm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3644 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cilm,defm,degm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3645 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cilm,dfgm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3646 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,defm,degm,ijkm,jklm}/a is not in La(S) because of circuit {g,ce}/a.
3647 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,defm,degm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3648 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,dfgm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {dg,cf}/a.
3649 over 4494: triangulation {bdfm,bdlm,bjlm,cdgm,cdlm,cklm,dfgm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3650 over 4494: triangulation {bdgi,begi,cdgi}/a is not in La(S) because of circuit {d,bc}/a.
3651 over 4494: triangulation {bdgi,begi,cdgk,dgik}/a is not in La(S) because of circuit {k,ci}/a.
3652 over 4494: triangulation {bdgi,begm,bgim,cdgi}/a is not in La(S) because of circuit {m,ei}/a.
3653 over 4494: triangulation {bdgi,begm,bgim,cdgk,dgik}/a is not in La(S) because of circuit {m,ei}/a.
3654 over 4494: triangulation {bdgi,bfgi,cdgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
3655 over 4494: triangulation {bdgi,bfgi,cdgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3656 over 4494: triangulation {bdgi,bfgi,cdgk,dgik,efgi}/a is not in La(S) because of circuit {k,ci}/a.
3657 over 4494: triangulation {bdgi,bfgi,cdgk,dgik,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3658 over 4494: triangulation {bdgi,bfgm,bgim,cdgi,efgm}/a is not in La(S) because of circuit {f,be}/a.
3659 over 4494: triangulation {bdgi,bfgm,bgim,cdgk,dgik,efgm}/a is not in La(S) because of circuit {k,ci}/a.
3660 over 4494: triangulation {bdgj,begj,cdgi,dgij,egij}/a is not in La(S) because of circuit {j,bi}/a.
3661 over 4494: triangulation {bdgj,begj,cdgi,dgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3662 over 4494: triangulation {bdgj,begj,cdgj,cgij,egij}/a is not in La(S) because of circuit {d,bc}/a.
3663 over 4494: triangulation {bdgj,begj,cdgj,cgij,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3664 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3665 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjk,eijk}/a is not in La(S) because of circuit {d,bc}/a.
3666 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3667 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3668 over 4494: triangulation {bdgj,begj,cdgj,cgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3669 over 4494: triangulation {bdgj,begj,cdgj,cgjm,cijm,egjm}/a is not in La(S) because of circuit {d,bc}/a.
3670 over 4494: triangulation {bdgj,begj,cdgj,cgjm,cjkm,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3671 over 4494: triangulation {bdgj,begj,cdgk,dgij,dgik,egij}/a is not in La(S) because of circuit {j,bi}/a.
3672 over 4494: triangulation {bdgj,begj,cdgk,dgij,dgik,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3673 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
3674 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjk,eijk}/a is not in La(S) because of circuit {dk,cj}/a.
3675 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3676 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3677 over 4494: triangulation {bdgj,begj,cdgk,dgjk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3678 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3679 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
3680 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3681 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3682 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3683 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3684 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3685 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3686 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3687 over 4494: triangulation {bdgj,begj,cdgk,dgjl,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3688 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
3689 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3690 over 4494: triangulation {bdgj,begj,cdgl,cgil,dgjl,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3691 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3692 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3693 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3694 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3695 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3696 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3697 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3698 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3699 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3700 over 4494: triangulation {bdgj,begj,cdgl,cgkl,dgjl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3701 over 4494: triangulation {bdgj,begj,cdgl,cglm,cilm,dgjl,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3702 over 4494: triangulation {bdgj,begj,cdgl,cglm,cklm,dgjl,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3703 over 4494: triangulation {bdgj,begj,cdgl,cglm,cklm,dgjl,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3704 over 4494: triangulation {bdgj,begm,bgjm,cdgi,dgij,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3705 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgij,gijm}/a is not in La(S) because of circuit {d,bc}/a.
3706 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjk,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
3707 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3708 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
3709 over 4494: triangulation {bdgj,begm,bgjm,cdgj,cgjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3710 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgij,dgik,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3711 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjk,gijk,gijm}/a is not in La(S) because of circuit {jk,di}/a.
3712 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3713 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3714 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {l,di}/a.
3715 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3716 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3717 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3718 over 4494: triangulation {bdgj,begm,bgjm,cdgk,dgjl,dgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3719 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgil,dgjl,gijl,gijm}/a is not in La(S) because of circuit {l,cj}/a.
3720 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgil,dgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3721 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3722 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3723 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3724 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3725 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3726 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cgkl,dgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3727 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cilm,dgjl,gjlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
3728 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cklm,dgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
3729 over 4494: triangulation {bdgj,begm,bgjm,cdgl,cglm,cklm,dgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3730 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
3731 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
3732 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3733 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
3734 over 4494: triangulation {bdgj,bfgj,cdgi,dgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3735 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgi,fgij}/a is not in La(S) because of circuit {d,bc}/a.
3736 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgj,egij}/a is not in La(S) because of circuit {f,be}/a.
3737 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3738 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgm,fgij,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3739 over 4494: triangulation {bdgj,bfgj,cdgj,cgij,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3740 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3741 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {k,ci}/a.
3742 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3743 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3744 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3745 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3746 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
3747 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3748 over 4494: triangulation {bdgj,bfgj,cdgj,cgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3749 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cijm,efgj,egjm}/a is not in La(S) because of circuit {f,be}/a.
3750 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cijm,efgm,fgjm}/a is not in La(S) because of circuit {fj,bm}/a.
3751 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cjkm,efgj,egjm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3752 over 4494: triangulation {bdgj,bfgj,cdgj,cgjm,cjkm,efgm,fgjm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3753 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgi,fgij}/a is not in La(S) because of circuit {j,bi}/a.
3754 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgj,egij}/a is not in La(S) because of circuit {k,ci}/a.
3755 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgj,egjm,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3756 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgm,fgij,fgim}/a is not in La(S) because of circuit {j,bi}/a.
3757 over 4494: triangulation {bdgj,bfgj,cdgk,dgij,dgik,efgm,fgjm,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3758 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgi,fgij,gijk}/a is not in La(S) because of circuit {jk,di}/a.
3759 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
3760 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3761 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3762 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3763 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3764 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {m,ei}/a.
3765 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3766 over 4494: triangulation {bdgj,bfgj,cdgk,dgjk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3767 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,djk}/a.
3768 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {l,di}/a.
3769 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3770 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
3771 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3772 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3773 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3774 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3775 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3776 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3777 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3778 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3779 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3780 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3781 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3782 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3783 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3784 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3785 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3786 over 4494: triangulation {bdgj,bfgj,cdgk,dgjl,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3787 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgi,fgij,gijl}/a is not in La(S) because of circuit {l,cj}/a.
3788 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
3789 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3790 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3791 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {m,ei}/a.
3792 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3793 over 4494: triangulation {bdgj,bfgj,cdgl,cgil,dgjl,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3794 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,cj}/a.
3795 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3796 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3797 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3798 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3799 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3800 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3801 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3802 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3803 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3804 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3805 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3806 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3807 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3808 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
3809 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
3810 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3811 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3812 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3813 over 4494: triangulation {bdgj,bfgj,cdgl,cgkl,dgjl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3814 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cilm,dgjl,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3815 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cilm,dgjl,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
3816 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3817 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3818 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
3819 over 4494: triangulation {bdgj,bfgj,cdgl,cglm,cklm,dgjl,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
3820 over 4494: triangulation {bdgj,bfgm,bgjm,cdgi,dgij,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3821 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgij,efgm,gijm}/a is not in La(S) because of circuit {f,be}/a.
3822 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {k,ci}/a.
3823 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3824 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjm,cijm,efgm}/a is not in La(S) because of circuit {f,be}/a.
3825 over 4494: triangulation {bdgj,bfgm,bgjm,cdgj,cgjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
3826 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgij,dgik,efgm,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3827 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjk,efgm,gijk,gijm}/a is not in La(S) because of circuit {f,be}/a.
3828 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3829 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3830 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {f,be}/a.
3831 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3832 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3833 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3834 over 4494: triangulation {bdgj,bfgm,bgjm,cdgk,dgjl,dgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3835 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgil,dgjl,efgm,gijl,gijm}/a is not in La(S) because of circuit {f,be}/a.
3836 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgil,dgjl,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3837 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
3838 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3839 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3840 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3841 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3842 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cgkl,dgjl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3843 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cilm,dgjl,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
3844 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cklm,dgjl,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
3845 over 4494: triangulation {bdgj,bfgm,bgjm,cdgl,cglm,cklm,dgjl,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3846 over 4494: triangulation {bdgk,begi,bgik,cdgk}/a is not in La(S) because of circuit {d,bc}/a.
3847 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3848 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjk,eijk}/a is not in La(S) because of circuit {gj,bek}/a.
3849 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3850 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3851 over 4494: triangulation {bdgk,begj,bgjk,cdgk,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3852 over 4494: triangulation {bdgk,begk,beik,cdgk}/a is not in La(S) because of circuit {d,bc}/a.
3853 over 4494: triangulation {bdgk,begk,bejk,cdgk,eijk}/a is not in La(S) because of circuit {j,bi}/a.
3854 over 4494: triangulation {bdgk,begk,bejk,cdgk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3855 over 4494: triangulation {bdgk,begk,bekm,bikm,cdgk}/a is not in La(S) because of circuit {m,ei}/a.
3856 over 4494: triangulation {bdgk,begk,bekm,bjkm,cdgk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3857 over 4494: triangulation {bdgk,begm,bgik,bgim,cdgk}/a is not in La(S) because of circuit {m,ei}/a.
3858 over 4494: triangulation {bdgk,begm,bgjk,bgjm,cdgk,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3859 over 4494: triangulation {bdgk,begm,bgjk,bgjm,cdgk,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3860 over 4494: triangulation {bdgk,begm,bgkm,bikm,cdgk}/a is not in La(S) because of circuit {gm,ek}/a.
3861 over 4494: triangulation {bdgk,begm,bgkm,bjkm,cdgk,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3862 over 4494: triangulation {bdgk,bfgi,bgik,cdgk,efgi}/a is not in La(S) because of circuit {f,be}/a.
3863 over 4494: triangulation {bdgk,bfgi,bgik,cdgk,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
3864 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgi,fgij,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3865 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egij,gijk}/a is not in La(S) because of circuit {f,be}/a.
3866 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3867 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3868 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjm,gijk,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3869 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgj,egjm,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3870 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgij,fgim,gijk}/a is not in La(S) because of circuit {j,bi}/a.
3871 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgjm,gijk,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
3872 over 4494: triangulation {bdgk,bfgj,bgjk,cdgk,efgm,fgjm,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
3873 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgi,fgik}/a is not in La(S) because of circuit {fk,bgi}/a.
3874 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgk,efik}/a is not in La(S) because of circuit {f,be}/a.
3875 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgk,efkm,fikm}/a is not in La(S) because of circuit {m,ei}/a.
3876 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgm,fgik,fgim}/a is not in La(S) because of circuit {fk,bgi}/a.
3877 over 4494: triangulation {bdgk,bfgk,bfik,cdgk,efgm,fgkm,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
3878 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgi,fgik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3879 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efik,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3880 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efjk,eijk}/a is not in La(S) because of circuit {f,be}/a.
3881 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efjk,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3882 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3883 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgk,efkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3884 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgik,fgim,fijk}/a is not in La(S) because of circuit {j,bi}/a.
3885 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgkm,fijk,fikm}/a is not in La(S) because of circuit {j,bi}/a.
3886 over 4494: triangulation {bdgk,bfgk,bfjk,cdgk,efgm,fgkm,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
3887 over 4494: triangulation {bdgk,bfgk,bfkm,bikm,cdgk,efgk,efkm}/a is not in La(S) because of circuit {f,be}/a.
3888 over 4494: triangulation {bdgk,bfgk,bfkm,bikm,cdgk,efgm,fgkm}/a is not in La(S) because of circuit {gm,ek}/a.
3889 over 4494: triangulation {bdgk,bfgk,bfkm,bjkm,cdgk,efgk,efkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3890 over 4494: triangulation {bdgk,bfgk,bfkm,bjkm,cdgk,efgm,fgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3891 over 4494: triangulation {bdgk,bfgm,bgik,bgim,cdgk,efgm}/a is not in La(S) because of circuit {f,be}/a.
3892 over 4494: triangulation {bdgk,bfgm,bgjk,bgjm,cdgk,efgm,gijk,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3893 over 4494: triangulation {bdgk,bfgm,bgjk,bgjm,cdgk,efgm,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3894 over 4494: triangulation {bdgk,bfgm,bgkm,bikm,cdgk,efgm}/a is not in La(S) because of circuit {km,gi}/a.
3895 over 4494: triangulation {bdgk,bfgm,bgkm,bjkm,cdgk,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
3896 over 4494: triangulation {bdgl,begi,bgil,cdgk,dgkl,gikl}/a is not in La(S) because of circuit {l,bk}/a.
3897 over 4494: triangulation {bdgl,begi,bgil,cdgl,cgil}/a is not in La(S) because of circuit {d,bc}/a.
3898 over 4494: triangulation {bdgl,begi,bgil,cdgl,cgkl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3899 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3900 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3901 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3902 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3903 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3904 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3905 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3906 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3907 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3908 over 4494: triangulation {bdgl,begj,bgjl,cdgk,dgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3909 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
3910 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
3911 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgil,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3912 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egij,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3913 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3914 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjk,eijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3915 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3916 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
3917 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3918 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3919 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
3920 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3921 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cgkl,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3922 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cilm,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3923 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cklm,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3924 over 4494: triangulation {bdgl,begj,bgjl,cdgl,cglm,cklm,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3925 over 4494: triangulation {bdgl,begl,beil,cdgk,dgkl,egil,gikl}/a is not in La(S) because of circuit {el,bgi}/a.
3926 over 4494: triangulation {bdgl,begl,beil,cdgk,dgkl,egkl,eikl}/a is not in La(S) because of circuit {l,bk}/a.
3927 over 4494: triangulation {bdgl,begl,beil,cdgl,cgil,egil}/a is not in La(S) because of circuit {el,bgi}/a.
3928 over 4494: triangulation {bdgl,begl,beil,cdgl,cgkl,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
3929 over 4494: triangulation {bdgl,begl,beil,cdgl,cgkl,egkl,eikl}/a is not in La(S) because of circuit {d,bc}/a.
3930 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3931 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {l,bk}/a.
3932 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
3933 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3934 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3935 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3936 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3937 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3938 over 4494: triangulation {bdgl,begl,bejl,cdgk,dgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3939 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgil,egil,eijl}/a is not in La(S) because of circuit {j,bi}/a.
3940 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgil,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3941 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egil,eijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3942 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {d,bc}/a.
3943 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,eijl,eikl}/a is not in La(S) because of circuit {j,bi}/a.
3944 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
3945 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
3946 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3947 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
3948 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3949 over 4494: triangulation {bdgl,begl,bejl,cdgl,cgkl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3950 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cilm,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3951 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cklm,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3952 over 4494: triangulation {bdgl,begl,bejl,cdgl,cglm,cklm,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3953 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3954 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3955 over 4494: triangulation {bdgl,begl,belm,bilm,cdgk,dgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3956 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3957 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,egkl,eklm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
3958 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,eglm,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
3959 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cgkl,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
3960 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cglm,cilm,eglm}/a is not in La(S) because of circuit {d,bc}/a.
3961 over 4494: triangulation {bdgl,begl,belm,bilm,cdgl,cglm,cklm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3962 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
3963 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3964 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3965 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3966 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgk,dgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3967 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgil,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3968 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3969 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3970 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3971 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
3972 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cgkl,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3973 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cilm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
3974 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cklm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3975 over 4494: triangulation {bdgl,begl,belm,bjlm,cdgl,cglm,cklm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
3976 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgk,dgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3977 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgl,cgil}/a is not in La(S) because of circuit {m,ei}/a.
3978 over 4494: triangulation {bdgl,begm,bgil,bgim,cdgl,cgkl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
3979 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
3980 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3981 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3982 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
3983 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
3984 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgk,dgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3985 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgil,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
3986 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgil,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
3987 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
3988 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
3989 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
3990 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
3991 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
3992 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cgkl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
3993 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cilm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
3994 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cklm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
3995 over 4494: triangulation {bdgl,begm,bgjl,bgjm,cdgl,cglm,cklm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
3996 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgk,dgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
3997 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgk,dgkl,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
3998 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
3999 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgkl,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4000 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cgkl,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4001 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cglm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
4002 over 4494: triangulation {bdgl,begm,bglm,bilm,cdgl,cglm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4003 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4004 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4005 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgk,dgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4006 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgil,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4007 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4008 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4009 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cgkl,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4010 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4011 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4012 over 4494: triangulation {bdgl,begm,bglm,bjlm,cdgl,cglm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4013 over 4494: triangulation {bdgl,bfgi,bgil,cdgk,dgkl,efgi,gikl}/a is not in La(S) because of circuit {l,bk}/a.
4014 over 4494: triangulation {bdgl,bfgi,bgil,cdgk,dgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4015 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgil,efgi}/a is not in La(S) because of circuit {f,be}/a.
4016 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
4017 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgkl,efgi,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4018 over 4494: triangulation {bdgl,bfgi,bgil,cdgl,cgkl,efgm,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4019 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4020 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4021 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4022 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
4023 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4024 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4025 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4026 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4027 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4028 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4029 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4030 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4031 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4032 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4033 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4034 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4035 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4036 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
4037 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4038 over 4494: triangulation {bdgl,bfgj,bgjl,cdgk,dgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4039 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgi,fgij,gijl}/a is not in La(S) because of circuit {j,bi}/a.
4040 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egij,gijl}/a is not in La(S) because of circuit {f,be}/a.
4041 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egjm,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
4042 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgj,egjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4043 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgij,fgim,gijl}/a is not in La(S) because of circuit {j,bi}/a.
4044 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
4045 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgil,efgm,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4046 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgi,fgij,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4047 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgi,fgij,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4048 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egij,gijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4049 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egij,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4050 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjk,eijk,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4051 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjk,ejkm,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4052 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4053 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4054 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4055 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4056 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4057 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgj,egjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4058 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgij,fgim,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4059 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgij,fgim,gijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4060 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4061 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4062 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4063 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {fj,bm}/a.
4064 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4065 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cgkl,efgm,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4066 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cilm,efgj,egjm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4067 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cilm,efgm,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {fj,bm}/a.
4068 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgj,egjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4069 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgj,egjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4070 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgm,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4071 over 4494: triangulation {bdgl,bfgj,bgjl,cdgl,cglm,cklm,efgm,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {fj,bm}/a.
4072 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
4073 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {fl,bgi}/a.
4074 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {l,bk}/a.
4075 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
4076 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {lm,fik}/a.
4077 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {f,be}/a.
4078 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4079 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4080 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4081 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4082 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
4083 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4084 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
4085 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4086 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
4087 over 4494: triangulation {bdgl,bfgl,bfil,cdgk,dgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4088 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {d,bc}/a.
4089 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
4090 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4091 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
4092 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {d,bc}/a.
4093 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgi,fgik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
4094 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgi,fgil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4095 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efik,fgkl,fikl}/a is not in La(S) because of circuit {d,bc}/a.
4096 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efkm,fgkl,fikl,fikm}/a is not in La(S) because of circuit {m,ei}/a.
4097 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgk,efkm,fgkl,film,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
4098 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,efil,egil,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4099 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,efil,egkl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4100 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,egkl,eklm,film,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4101 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,eglm,film,gikl,gilm}/a is not in La(S) because of circuit {m,ei}/a.
4102 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgl,eflm,eglm,film,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4103 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgik,fgim,fgkl,fikl}/a is not in La(S) because of circuit {m,ei}/a.
4104 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgil,fgim,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4105 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgkl,fgkm,fikl,fikm}/a is not in La(S) because of circuit {gm,ek}/a.
4106 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fgkl,fgkm,film,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4107 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fglm,film,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4108 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cgkl,efgm,fglm,film,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4109 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {d,bc}/a.
4110 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {d,bc}/a.
4111 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cklm,efgl,eflm,eglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4112 over 4494: triangulation {bdgl,bfgl,bfil,cdgl,cglm,cklm,efgm,fglm,film,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4113 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4114 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,bgj}/a.
4115 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4116 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4117 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4118 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4119 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {fl,bgj}/a.
4120 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {fl,bgj}/a.
4121 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4122 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4123 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4124 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4125 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4126 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
4127 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4128 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4129 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4130 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {l,bk}/a.
4131 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4132 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4133 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4134 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4135 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4136 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4137 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4138 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4139 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4140 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {f,be}/a.
4141 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
4142 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4143 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4144 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
4145 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4146 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4147 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4148 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4149 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4150 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4151 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4152 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4153 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4154 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4155 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4156 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4157 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4158 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4159 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4160 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4161 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4162 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4163 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4164 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4165 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4166 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,gjk}/a.
4167 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4168 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
4169 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4170 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4171 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4172 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4173 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4174 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4175 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4176 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4177 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4178 over 4494: triangulation {bdgl,bfgl,bfjl,cdgk,dgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4179 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgi,fgij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
4180 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgi,fgil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4181 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egij,fgjl,gijl}/a is not in La(S) because of circuit {d,bc}/a.
4182 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egjm,fgjl,gijl,gijm}/a is not in La(S) because of circuit {m,ei}/a.
4183 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgj,egjm,fgjl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4184 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efil,egil,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4185 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efjl,egil,eijl}/a is not in La(S) because of circuit {f,be}/a.
4186 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,efjl,eglm,ejlm,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4187 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,eflm,eglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4188 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgl,eflm,eglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4189 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgij,fgim,fgjl,gijl}/a is not in La(S) because of circuit {m,ei}/a.
4190 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgil,fgim,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4191 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgjl,fgjm,gijl,gijm}/a is not in La(S) because of circuit {jm,fi}/a.
4192 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fgjl,fgjm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {lm,gij}/a.
4193 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fglm,fijl,film,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4194 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgil,efgm,fglm,fjlm,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4195 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4196 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4197 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4198 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4199 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgi,fgil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4200 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egij,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4201 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egij,fgjl,gijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4202 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjk,eijk,fgjl,gjkl}/a is not in La(S) because of circuit {d,bc}/a.
4203 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjk,ejkm,fgjl,gjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4204 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gijk,gijm,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4205 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gijl,gijm,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4206 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4207 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {gm,ek}/a.
4208 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4209 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgj,egjm,fgjl,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4210 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efik,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4211 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efik,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4212 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efjk,eijk,fgkl,fjkl}/a is not in La(S) because of circuit {d,bc}/a.
4213 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efjk,ejkm,fgkl,fjkl,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4214 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijk,fikm,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4215 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4216 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4217 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4218 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4219 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgk,efkm,fgkl,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4220 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efil,egil,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4221 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efil,egkl,eikl,fijl}/a is not in La(S) because of circuit {j,bi}/a.
4222 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egil,eijl,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4223 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,eijk,ejkl}/a is not in La(S) because of circuit {f,be}/a.
4224 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,eijl,eikl}/a is not in La(S) because of circuit {f,be}/a.
4225 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejkl,ejkm,ijkm}/a is not in La(S) because of circuit {m,ei}/a.
4226 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijkm,jklm}/a is not in La(S) because of circuit {lm,ejk}/a.
4227 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,egkl,ejlm,eklm,ijlm,iklm}/a is not in La(S) because of circuit {m,ei}/a.
4228 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {m,ei}/a.
4229 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4230 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,efjl,eglm,ejlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4231 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4232 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4233 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,egkl,eklm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4234 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4235 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4236 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4237 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4238 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgl,eflm,eglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4239 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgij,fgim,fgjl,gijk,gjkl}/a is not in La(S) because of circuit {m,ei}/a.
4240 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgij,fgim,fgjl,gijl,gikl}/a is not in La(S) because of circuit {m,ei}/a.
4241 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgik,fgim,fgkl,fijk,fjkl}/a is not in La(S) because of circuit {m,ei}/a.
4242 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgik,fgim,fgkl,fijl,fikl}/a is not in La(S) because of circuit {j,bi}/a.
4243 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgil,fgim,fijl,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4244 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {jm,fi}/a.
4245 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gijl,gijm,gikl}/a is not in La(S) because of circuit {jm,fi}/a.
4246 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4247 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4248 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4249 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgjl,fgjm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4250 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijk,fikm,fjkl}/a is not in La(S) because of circuit {gm,ek}/a.
4251 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijl,fikl,fikm}/a is not in La(S) because of circuit {j,bi}/a.
4252 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fijl,film,fklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4253 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjkl,fjkm,ijkm}/a is not in La(S) because of circuit {jm,fi}/a.
4254 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4255 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fgkl,fgkm,fjlm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4256 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fijl,film,gikl,gilm}/a is not in La(S) because of circuit {j,bi}/a.
4257 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fijl,film,gklm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4258 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4259 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4260 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cgkl,efgm,fglm,fjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4261 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgj,egjm,fgjl,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
4262 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,efjl,eglm,ejlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4263 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,eflm,eglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
4264 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgl,eflm,eglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4265 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fgjl,fgjm,gjlm,ijlm}/a is not in La(S) because of circuit {d,bc}/a.
4266 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fglm,fijl,film}/a is not in La(S) because of circuit {j,bi}/a.
4267 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cilm,efgm,fglm,fjlm,ijlm}/a is not in La(S) because of circuit {jm,fi}/a.
4268 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4269 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgj,egjm,fgjl,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4270 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4271 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,efjl,eglm,ejlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4272 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4273 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4274 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgl,eflm,eglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4275 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4276 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fgjl,fgjm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4277 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fijl,film,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4278 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fjlm,ijkm,jklm}/a is not in La(S) because of circuit {fj,bm}/a.
4279 over 4494: triangulation {bdgl,bfgl,bfjl,cdgl,cglm,cklm,efgm,fglm,fjlm,ijlm,iklm}/a is not in La(S) because of circuit {jm,fi}/a.
4280 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4281 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4282 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
4283 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4284 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4285 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4286 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgk,dgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4287 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
4288 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4289 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgk,efkm,fgkl,fklm,iklm}/a is not in La(S) because of circuit {d,bc}/a.
4290 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,egkl,eklm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4291 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,eglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4292 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgl,eflm,eglm,gklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4293 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,iklm}/a is not in La(S) because of circuit {gm,ek}/a.
4294 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fglm,gikl,gilm}/a is not in La(S) because of circuit {fl,bgm}/a.
4295 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cgkl,efgm,fglm,gklm,iklm}/a is not in La(S) because of circuit {glm,fk}/a.
4296 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
4297 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fl,bgm}/a.
4298 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cklm,efgl,eflm,eglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4299 over 4494: triangulation {bdgl,bfgl,bflm,bilm,cdgl,cglm,cklm,efgm,fglm,iklm}/a is not in La(S) because of circuit {fl,bgm}/a.
4300 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4301 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4302 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4303 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4304 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4305 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4306 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4307 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4308 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4309 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4310 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4311 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgk,dgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4312 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgil,efgl,eflm,eglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4313 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgil,efgm,fglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4314 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgk,efkm,fgkl,fklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4315 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgk,efkm,fgkl,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4316 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,egkl,eklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4317 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,egkl,eklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4318 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4319 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4320 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgl,eflm,eglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4321 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,ijkm,jklm}/a is not in La(S) because of circuit {gm,ek}/a.
4322 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fgkl,fgkm,fklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4323 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4324 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {glm,fk}/a.
4325 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cgkl,efgm,fglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4326 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cilm,efgl,eflm,eglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4327 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cilm,efgm,fglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4328 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgl,eflm,eglm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4329 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgl,eflm,eglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4330 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgm,fglm,ijkm,jklm}/a is not in La(S) because of circuit {fl,bgm}/a.
4331 over 4494: triangulation {bdgl,bfgl,bflm,bjlm,cdgl,cglm,cklm,efgm,fglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4332 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgk,dgkl,efgm,gikl}/a is not in La(S) because of circuit {l,bk}/a.
4333 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgl,cgil,efgm}/a is not in La(S) because of circuit {f,be}/a.
4334 over 4494: triangulation {bdgl,bfgm,bgil,bgim,cdgl,cgkl,efgm,gikl}/a is not in La(S) because of circuit {k,ci}/a.
4335 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {l,bk}/a.
4336 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4337 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4338 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {l,bk}/a.
4339 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4340 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgk,dgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4341 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgil,efgm,gijl,gijm}/a is not in La(S) because of circuit {j,bi}/a.
4342 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgil,efgm,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4343 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gijk,gijm,gjkl}/a is not in La(S) because of circuit {f,be}/a.
4344 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gijl,gijm,gikl}/a is not in La(S) because of circuit {j,bi}/a.
4345 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gikl,gilm,gjlm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4346 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjkl,gjkm,ijkm}/a is not in La(S) because of circuit {km,gi}/a.
4347 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4348 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cgkl,efgm,gjlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4349 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cilm,efgm,gjlm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4350 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cklm,efgm,gjlm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4351 over 4494: triangulation {bdgl,bfgm,bgjl,bgjm,cdgl,cglm,cklm,efgm,gjlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4352 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgk,dgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4353 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgk,dgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4354 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgil,efgm,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4355 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgkl,efgm,gikl,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
4356 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cgkl,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4357 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cglm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4358 over 4494: triangulation {bdgl,bfgm,bglm,bilm,cdgl,cglm,cklm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4359 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4360 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4361 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgk,dgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4362 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgil,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4363 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4364 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4365 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cgkl,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4366 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4367 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4368 over 4494: triangulation {bdgl,bfgm,bglm,bjlm,cdgl,cglm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4369 over 4494: triangulation {bdgm,bdim,begm,cdgi,dgim}/a is not in La(S) because of circuit {dm,bgi}/a.
4370 over 4494: triangulation {bdgm,bdim,begm,cdgk,dgik,dgim}/a is not in La(S) because of circuit {dm,bgi}/a.
4371 over 4494: triangulation {bdgm,bdim,begm,cdgk,dgkm,dikm}/a is not in La(S) because of circuit {km,gi}/a.
4372 over 4494: triangulation {bdgm,bdim,begm,cdgm,cdim}/a is not in La(S) because of circuit {d,bc}/a.
4373 over 4494: triangulation {bdgm,bdim,begm,cdgm,cdkm,dikm}/a is not in La(S) because of circuit {k,ci}/a.
4374 over 4494: triangulation {bdgm,bdim,bfgm,cdgi,dgim,efgm}/a is not in La(S) because of circuit {dm,bgi}/a.
4375 over 4494: triangulation {bdgm,bdim,bfgm,cdgk,dgik,dgim,efgm}/a is not in La(S) because of circuit {dm,bgi}/a.
4376 over 4494: triangulation {bdgm,bdim,bfgm,cdgk,dgkm,dikm,efgm}/a is not in La(S) because of circuit {km,gi}/a.
4377 over 4494: triangulation {bdgm,bdim,bfgm,cdgm,cdim,efgm}/a is not in La(S) because of circuit {f,be}/a.
4378 over 4494: triangulation {bdgm,bdim,bfgm,cdgm,cdkm,dikm,efgm}/a is not in La(S) because of circuit {k,ci}/a.
4379 over 4494: triangulation {bdgm,bdjm,begm,cdgi,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4380 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgik,dgim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4381 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
4382 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
4383 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4384 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
4385 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djkm,ijkm}/a is not in La(S) because of circuit {gk,cm}/a.
4386 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
4387 over 4494: triangulation {bdgm,bdjm,begm,cdgk,dgkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {gk,cm}/a.
4388 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgil,dglm,djlm,gilm,ijlm}/a is not in La(S) because of circuit {l,di}/a.
4389 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4390 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4391 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cgkl,dglm,djlm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4392 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cilm,dglm,djlm,ijlm}/a is not in La(S) because of circuit {gl,cdm}/a.
4393 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cklm,dglm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
4394 over 4494: triangulation {bdgm,bdjm,begm,cdgl,cglm,cklm,dglm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4395 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdim,dijm}/a is not in La(S) because of circuit {j,bi}/a.
4396 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdjm,cijm}/a is not in La(S) because of circuit {d,bc}/a.
4397 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdjm,cjkm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
4398 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,dijm,dikm}/a is not in La(S) because of circuit {j,bi}/a.
4399 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djkm,ijkm}/a is not in La(S) because of circuit {jk,di}/a.
4400 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djlm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,djk}/a.
4401 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdkm,djlm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {l,di}/a.
4402 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cilm,djlm,ijlm}/a is not in La(S) because of circuit {l,cj}/a.
4403 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cklm,djlm,ijkm,jklm}/a is not in La(S) because of circuit {l,cj}/a.
4404 over 4494: triangulation {bdgm,bdjm,begm,cdgm,cdlm,cklm,djlm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4405 over 4494: triangulation {bdgm,bdjm,bfgm,cdgi,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4406 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgik,dgim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4407 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4408 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4409 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4410 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4411 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
4412 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4413 over 4494: triangulation {bdgm,bdjm,bfgm,cdgk,dgkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4414 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgil,dglm,djlm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4415 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {k,ci}/a.
4416 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4417 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cgkl,dglm,djlm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4418 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cilm,dglm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4419 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cklm,dglm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4420 over 4494: triangulation {bdgm,bdjm,bfgm,cdgl,cglm,cklm,dglm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4421 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdim,dijm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4422 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdjm,cijm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4423 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdjm,cjkm,efgm,ijkm}/a is not in La(S) because of circuit {k,ci}/a.
4424 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,dijm,dikm,efgm}/a is not in La(S) because of circuit {j,bi}/a.
4425 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djkm,efgm,ijkm}/a is not in La(S) because of circuit {f,be}/a.
4426 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djlm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4427 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdkm,djlm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {f,be}/a.
4428 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cilm,djlm,efgm,ijlm}/a is not in La(S) because of circuit {f,be}/a.
4429 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cklm,djlm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4430 over 4494: triangulation {bdgm,bdjm,bfgm,cdgm,cdlm,cklm,djlm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4431 over 4494: triangulation {bdgm,bdkm,begm,bikm,cdgk,dgkm}/a is not in La(S) because of circuit {dm,bgk}/a.
4432 over 4494: triangulation {bdgm,bdkm,begm,bikm,cdgm,cdkm}/a is not in La(S) because of circuit {d,bc}/a.
4433 over 4494: triangulation {bdgm,bdkm,begm,bjkm,cdgk,dgkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4434 over 4494: triangulation {bdgm,bdkm,begm,bjkm,cdgm,cdkm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4435 over 4494: triangulation {bdgm,bdkm,bfgm,bikm,cdgk,dgkm,efgm}/a is not in La(S) because of circuit {dm,bgk}/a.
4436 over 4494: triangulation {bdgm,bdkm,bfgm,bikm,cdgm,cdkm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4437 over 4494: triangulation {bdgm,bdkm,bfgm,bjkm,cdgk,dgkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4438 over 4494: triangulation {bdgm,bdkm,bfgm,bjkm,cdgm,cdkm,efgm,ijkm}/a is not in La(S) because of circuit {j,bi}/a.
4439 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {l,di}/a.
4440 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4441 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgk,dgkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4442 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgil,dglm,gilm}/a is not in La(S) because of circuit {l,di}/a.
4443 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgkl,dglm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4444 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cgkl,dglm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4445 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cglm,cilm,dglm}/a is not in La(S) because of circuit {gl,cdm}/a.
4446 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgl,cglm,cklm,dglm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4447 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdkm,dklm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4448 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
4449 over 4494: triangulation {bdgm,bdlm,begm,bilm,cdgm,cdlm,cklm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4450 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4451 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gl,dkm}/a.
4452 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4453 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4454 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgk,dgkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4455 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgil,dglm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4456 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4457 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {gk,cm}/a.
4458 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cgkl,dglm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4459 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cilm,dglm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4460 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cklm,dglm,ijkm,jklm}/a is not in La(S) because of circuit {gl,cdm}/a.
4461 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgl,cglm,cklm,dglm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4462 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdkm,dklm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4463 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdkm,dklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4464 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4465 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cklm,ijkm,jklm}/a is not in La(S) because of circuit {d,bc}/a.
4466 over 4494: triangulation {bdgm,bdlm,begm,bjlm,cdgm,cdlm,cklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4467 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {f,be}/a.
4468 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4469 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgk,dgkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4470 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgil,dglm,efgm,gilm}/a is not in La(S) because of circuit {f,be}/a.
4471 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgkl,dglm,efgm,gikl,gilm}/a is not in La(S) because of circuit {k,ci}/a.
4472 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cgkl,dglm,efgm,gklm,iklm}/a is not in La(S) because of circuit {km,gi}/a.
4473 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cglm,cilm,dglm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4474 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgl,cglm,cklm,dglm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4475 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdkm,dklm,efgm,iklm}/a is not in La(S) because of circuit {l,bk}/a.
4476 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdlm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
4477 over 4494: triangulation {bdgm,bdlm,bfgm,bilm,cdgm,cdlm,cklm,efgm,iklm}/a is not in La(S) because of circuit {k,ci}/a.
4478 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4479 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4480 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4481 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4482 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgk,dgkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4483 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgil,dglm,efgm,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4484 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gikl,gilm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4485 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gklm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4486 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cgkl,dglm,efgm,gklm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4487 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cilm,dglm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4488 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cklm,dglm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4489 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgl,cglm,cklm,dglm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4490 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdkm,dklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {l,bk}/a.
4491 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdkm,dklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.
4492 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cilm,efgm,ijlm}/a is not in La(S) because of circuit {j,bi}/a.
4493 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cklm,efgm,ijkm,jklm}/a is not in La(S) because of circuit {f,be}/a.
4494 over 4494: triangulation {bdgm,bdlm,bfgm,bjlm,cdgm,cdlm,cklm,efgm,ijlm,iklm}/a is not in La(S) because of circuit {j,bi}/a.

Found the following 3 triangulations in La(S) :
1: {bcei}/a
2: {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a
3: {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a


==> Proposition3/c++/outputS2-c++.txt <==
Loading triangulations of point configuration {b,c,e,f,g,h,i,l,m,n,o}/a from file triangsS2.txt... 3214 triangulations found.
Loading circuits of point configuration {b,c,e,f,g,h,i,l,m,n,o}/a from file circuitsS2.txt
Loading circuits of the 4-dimensional cube from file circuits4cube.txt
Computing the circuits of point configuration {b,c,e,f,g,h,i,l,m,n,o}/a that belong to Z(a)/a... 99 circuits found.
1 over 3214: triangulation {bcei}/a belongs to La(S).
2 over 3214: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
3 over 3214: triangulation {bcel,beil,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
4 over 3214: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
5 over 3214: triangulation {bcel,belm,bilm,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
6 over 3214: triangulation {bcel,beln,biln,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
7 over 3214: triangulation {bcel,beln,biln,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
8 over 3214: triangulation {bcel,beln,biln,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
9 over 3214: triangulation {bcel,beln,biln,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
10 over 3214: triangulation {bcel,beln,biln,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
11 over 3214: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
12 over 3214: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
13 over 3214: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
14 over 3214: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
15 over 3214: triangulation {bcen,bcin,cein}/a is not in La(S) because of circuit {n,bei}/a.
16 over 3214: triangulation {bcen,bcin,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
17 over 3214: triangulation {bcen,bcin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
18 over 3214: triangulation {bcen,bcin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
19 over 3214: triangulation {bcen,bcln,biln,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
20 over 3214: triangulation {bcen,bcln,biln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
21 over 3214: triangulation {bcen,bcln,biln,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
22 over 3214: triangulation {bcen,bcln,biln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
23 over 3214: triangulation {bcen,bcln,biln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
24 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
25 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
26 over 3214: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
27 over 3214: triangulation {bceo,bcio,beio}/a is not in La(S) because of circuit {o,cei}/a.
28 over 3214: triangulation {bceo,bcio,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
29 over 3214: triangulation {bceo,bcio,beno,bino,eino}/a is not in La(S) because of circuit {n,bei}/a.
30 over 3214: triangulation {bceo,bcio,beno,bino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
31 over 3214: triangulation {bceo,bclo,beio,bilo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
32 over 3214: triangulation {bceo,bclo,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
33 over 3214: triangulation {bceo,bclo,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
34 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
35 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
36 over 3214: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
37 over 3214: triangulation {bceo,bclo,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
38 over 3214: triangulation {bceo,bclo,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
39 over 3214: triangulation {bcfi,cefi}/a is not in La(S) because of circuit {f,be}/a.
40 over 3214: triangulation {bcfi,cefm,cfim}/a is not in La(S) because of circuit {m,ei}/a.
41 over 3214: triangulation {bcfi,cefo,cfio,efio}/a is not in La(S) because of circuit {o,cei}/a.
42 over 3214: triangulation {bcfi,cefo,cfio,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
43 over 3214: triangulation {bcfi,cfgi,efgi}/a is not in La(S) because of circuit {g,ce}/a.
44 over 3214: triangulation {bcfi,cfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
45 over 3214: triangulation {bcfi,cfgm,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
46 over 3214: triangulation {bcfi,cfgo,cfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
47 over 3214: triangulation {bcfi,cfgo,cfio,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
48 over 3214: triangulation {bcfi,cfgo,cfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
49 over 3214: triangulation {bcfl,bfil,cefi,cfil}/a is not in La(S) because of circuit {l,bci}/a.
50 over 3214: triangulation {bcfl,bfil,cefl,ceil,efil}/a is not in La(S) because of circuit {el,cfi}/a.
51 over 3214: triangulation {bcfl,bfil,cefl,celm,cilm,eflm,film}/a is not in La(S) because of circuit {m,ei}/a.
52 over 3214: triangulation {bcfl,bfil,cefl,celo,cilo,efil,eilo}/a is not in La(S) because of circuit {f,be}/a.
53 over 3214: triangulation {bcfl,bfil,cefl,celo,cilo,eflm,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
54 over 3214: triangulation {bcfl,bfil,cefm,cfil,cfim}/a is not in La(S) because of circuit {m,ei}/a.
55 over 3214: triangulation {bcfl,bfil,cefm,cflm,cilm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
56 over 3214: triangulation {bcfl,bfil,cefo,cfil,cfio,efio}/a is not in La(S) because of circuit {o,cei}/a.
57 over 3214: triangulation {bcfl,bfil,cefo,cfil,cfio,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
58 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efio,filo}/a is not in La(S) because of circuit {lo,cfi}/a.
59 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
60 over 3214: triangulation {bcfl,bfil,cefo,cflo,cilo,efmo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
61 over 3214: triangulation {bcfl,bfil,cfgi,cfil,efgi}/a is not in La(S) because of circuit {g,ce}/a.
62 over 3214: triangulation {bcfl,bfil,cfgi,cfil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
63 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgi,fgil}/a is not in La(S) because of circuit {gl,cfi}/a.
64 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {g,ce}/a.
65 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
66 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
67 over 3214: triangulation {bcfl,bfil,cfgl,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {lm,fgi}/a.
68 over 3214: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgl,eflm,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
69 over 3214: triangulation {bcfl,bfil,cfgl,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
70 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,efil,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
71 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,eflm,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
72 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
73 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
74 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
75 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgm,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
76 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efio,fglo,filo}/a is not in La(S) because of circuit {fo,el}/a.
77 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efmo,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
78 over 3214: triangulation {bcfl,bfil,cfgl,cglo,cilo,efgo,efmo,fglo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
79 over 3214: triangulation {bcfl,bfil,cfgm,cfil,cfim,efgm}/a is not in La(S) because of circuit {g,ce}/a.
80 over 3214: triangulation {bcfl,bfil,cfgm,cflm,cilm,efgm,film}/a is not in La(S) because of circuit {lm,cfi}/a.
81 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
82 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
83 over 3214: triangulation {bcfl,bfil,cfgo,cfil,cfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
84 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgm,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
85 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgm,fgmo,filo,fimo}/a is not in La(S) because of circuit {lo,cfi}/a.
86 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efio,filo}/a is not in La(S) because of circuit {lo,cfi}/a.
87 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
88 over 3214: triangulation {bcfl,bfil,cfgo,cflo,cilo,efgo,efmo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
89 over 3214: triangulation {bcfl,bflm,bilm,cefl,celm,cilm,eflm}/a is not in La(S) because of circuit {f,be}/a.
90 over 3214: triangulation {bcfl,bflm,bilm,cefl,celo,cilo,eflm,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
91 over 3214: triangulation {bcfl,bflm,bilm,cefm,cflm,cilm}/a is not in La(S) because of circuit {fl,bcm}/a.
92 over 3214: triangulation {bcfl,bflm,bilm,cefo,cflo,cilo,efmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
93 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a belongs to La(S).
94 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
95 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
96 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fgm,el}/a.
97 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgl,eflm,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
98 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
99 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgm,fglm,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
100 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgm,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,glm}/a.
101 over 3214: triangulation {bcfl,bflm,bilm,cfgl,cglo,cilo,efgo,efmo,fglo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
102 over 3214: triangulation {bcfl,bflm,bilm,cfgm,cflm,cilm,efgm}/a is not in La(S) because of circuit {fl,bcm}/a.
103 over 3214: triangulation {bcfl,bflm,bilm,cfgo,cflo,cilo,efgm,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
104 over 3214: triangulation {bcfl,bflm,bilm,cfgo,cflo,cilo,efgo,efmo,flmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
105 over 3214: triangulation {bcfl,bfln,biln,cefl,ceil,efln,eiln}/a is not in La(S) because of circuit {f,be}/a.
106 over 3214: triangulation {bcfl,bfln,biln,cefl,celm,cilm,eflm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
107 over 3214: triangulation {bcfl,bfln,biln,cefl,celm,cilm,efln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
108 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,eflm,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
109 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
110 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
111 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
112 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
113 over 3214: triangulation {bcfl,bfln,biln,cefl,celo,cilo,efln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
114 over 3214: triangulation {bcfl,bfln,biln,cefm,cflm,cilm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
115 over 3214: triangulation {bcfl,bfln,biln,cefm,cfln,cfmn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
116 over 3214: triangulation {bcfl,bfln,biln,cefm,cfln,cfmn,ciln,cimn}/a is not in La(S) because of circuit {fl,bcn}/a.
117 over 3214: triangulation {bcfl,bfln,biln,cefn,cein,cfln,ciln}/a is not in La(S) because of circuit {fl,bcn}/a.
118 over 3214: triangulation {bcfl,bfln,biln,cefn,cemn,cfln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
119 over 3214: triangulation {bcfl,bfln,biln,cefn,cemn,cfln,ciln,cimn}/a is not in La(S) because of circuit {fl,bcn}/a.
120 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,ciln,cino,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
121 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
122 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
123 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
124 over 3214: triangulation {bcfl,bfln,biln,cefn,ceno,cfln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
125 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
126 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
127 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,ciln,cino,efno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
128 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
129 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
130 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
131 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
132 over 3214: triangulation {bcfl,bfln,biln,cefo,cfln,cfno,cilo,clno,efno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
133 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
134 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
135 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
136 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,eino,flno,ilno}/a is not in La(S) because of circuit {flo,cn}/a.
137 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,emno,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {flo,cn}/a.
138 over 3214: triangulation {bcfl,bfln,biln,cefo,cflo,cilo,efno,emno,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
139 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,eflm,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
140 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,efln,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
141 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgl,efln,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
142 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
143 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
144 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgm,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {n,fi}/a.
145 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egin,fgln,giln}/a is not in La(S) because of circuit {gn,el}/a.
146 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egmn,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
147 over 3214: triangulation {bcfl,bfln,biln,cfgl,cgil,efgn,egmn,fgln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
148 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgl,eflm,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
149 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgl,efln,eglm,elmn,ilmn}/a is not in La(S) because of circuit {g,ce}/a.
150 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgm,fglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
151 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgm,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
152 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglm,cilm,efgn,egmn,fgln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
153 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,eflm,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
154 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,eflm,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
155 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
156 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
157 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
158 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
159 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
160 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgl,efln,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
161 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
162 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
163 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
164 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
165 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
166 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
167 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,cfo}/a.
168 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
169 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
170 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
171 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,eino,fgln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
172 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,emno,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
173 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgn,egno,emno,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
174 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
175 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
176 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,cfo}/a.
177 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,eino,fglo,flno,ilno}/a is not in La(S) because of circuit {fo,el}/a.
178 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,emno,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
179 over 3214: triangulation {bcfl,bfln,biln,cfgl,cglo,cilo,efgo,efno,emno,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
180 over 3214: triangulation {bcfl,bfln,biln,cfgm,cflm,cilm,efgm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
181 over 3214: triangulation {bcfl,bfln,biln,cfgm,cfln,cfmn,cilm,clmn,efgm,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
182 over 3214: triangulation {bcfl,bfln,biln,cfgm,cfln,cfmn,ciln,cimn,efgm}/a is not in La(S) because of circuit {fl,bcn}/a.
183 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {fl,bcn}/a.
184 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {fl,bcn}/a.
185 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {fl,bcn}/a.
186 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
187 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {fl,bcn}/a.
188 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {fl,bcn}/a.
189 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {fl,bcn}/a.
190 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
191 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
192 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
193 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
194 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
195 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
196 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
197 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
198 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
199 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
200 over 3214: triangulation {bcfl,bfln,biln,cfgn,cfln,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
201 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
202 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
203 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efno,eino}/a is not in La(S) because of circuit {fl,bcn}/a.
204 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,ciln,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
205 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
206 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
207 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
208 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
209 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {fl,bcn}/a.
210 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bcn}/a.
211 over 3214: triangulation {bcfl,bfln,biln,cfgo,cfln,cfno,cilo,clno,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {fl,bcn}/a.
212 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
213 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
214 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgm,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
215 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
216 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
217 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {flo,cn}/a.
218 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,eino,flno,ilno}/a is not in La(S) because of circuit {flo,cn}/a.
219 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,emno,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {flo,cn}/a.
220 over 3214: triangulation {bcfl,bfln,biln,cfgo,cflo,cilo,efgo,efno,emno,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
221 over 3214: triangulation {bcfm,bcim,cefm}/a is not in La(S) because of circuit {f,be}/a.
222 over 3214: triangulation {bcfm,bcim,cfgm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
223 over 3214: triangulation {bcfm,bclm,bilm,cefm,cilm}/a is not in La(S) because of circuit {f,be}/a.
224 over 3214: triangulation {bcfm,bclm,bilm,cfgm,cilm,efgm}/a is not in La(S) because of circuit {g,ce}/a.
225 over 3214: triangulation {bcfn,bcin,cefm,cfmn,cimn}/a is not in La(S) because of circuit {n,bm}/a.
226 over 3214: triangulation {bcfn,bcin,cefn,cein}/a is not in La(S) because of circuit {f,be}/a.
227 over 3214: triangulation {bcfn,bcin,cefn,cemn,cimn}/a is not in La(S) because of circuit {f,be}/a.
228 over 3214: triangulation {bcfn,bcin,cefn,ceno,cino,eino}/a is not in La(S) because of circuit {f,be}/a.
229 over 3214: triangulation {bcfn,bcin,cefn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
230 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
231 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efno,eino}/a is not in La(S) because of circuit {fo,cen}/a.
232 over 3214: triangulation {bcfn,bcin,cefo,cfno,cino,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
233 over 3214: triangulation {bcfn,bcin,cfgm,cfmn,cimn,efgm}/a is not in La(S) because of circuit {n,bm}/a.
234 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,fi}/a.
235 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgn,egin}/a is not in La(S) because of circuit {g,ce}/a.
236 over 3214: triangulation {bcfn,bcin,cfgn,cgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
237 over 3214: triangulation {bcfn,bcin,cfgn,cgmn,cimn,efgm,fgmn}/a is not in La(S) because of circuit {gn,cfm}/a.
238 over 3214: triangulation {bcfn,bcin,cfgn,cgmn,cimn,efgn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
239 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
240 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
241 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
242 over 3214: triangulation {bcfn,bcin,cfgn,cgno,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
243 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
244 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
245 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
246 over 3214: triangulation {bcfn,bcin,cfgo,cfno,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
247 over 3214: triangulation {bcfn,bcln,biln,cefm,cfmn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
248 over 3214: triangulation {bcfn,bcln,biln,cefm,cfmn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
249 over 3214: triangulation {bcfn,bcln,biln,cefn,cein,ciln}/a is not in La(S) because of circuit {f,be}/a.
250 over 3214: triangulation {bcfn,bcln,biln,cefn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
251 over 3214: triangulation {bcfn,bcln,biln,cefn,cemn,ciln,cimn}/a is not in La(S) because of circuit {f,be}/a.
252 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {f,be}/a.
253 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
254 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
255 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
256 over 3214: triangulation {bcfn,bcln,biln,cefn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
257 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
258 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efno,eino}/a is not in La(S) because of circuit {fo,cen}/a.
259 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,ciln,cino,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
260 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
261 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
262 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
263 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,cen}/a.
264 over 3214: triangulation {bcfn,bcln,biln,cefo,cfno,cilo,clno,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
265 over 3214: triangulation {bcfn,bcln,biln,cfgm,cfmn,cilm,clmn,efgm,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
266 over 3214: triangulation {bcfn,bcln,biln,cfgm,cfmn,ciln,cimn,efgm}/a is not in La(S) because of circuit {g,ce}/a.
267 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {l,bci}/a.
268 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {g,ce}/a.
269 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
270 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
271 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
272 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {gn,cfm}/a.
273 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
274 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
275 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
276 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
277 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
278 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
279 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
280 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
281 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
282 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
283 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
284 over 3214: triangulation {bcfn,bcln,biln,cfgn,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
285 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
286 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
287 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
288 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,ciln,cino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
289 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
290 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
291 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
292 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
293 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
294 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
295 over 3214: triangulation {bcfn,bcln,biln,cfgo,cfno,cilo,clno,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
296 over 3214: triangulation {bcfo,bcio,bfio,cefo,efio}/a is not in La(S) because of circuit {f,be}/a.
297 over 3214: triangulation {bcfo,bcio,bfio,cefo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
298 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {bo,cfi}/a.
299 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
300 over 3214: triangulation {bcfo,bcio,bfio,cfgo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
301 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cefo,efmo}/a is not in La(S) because of circuit {f,be}/a.
302 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cfgo,efgm,fgmo}/a is not in La(S) because of circuit {o,cm}/a.
303 over 3214: triangulation {bcfo,bcio,bfmo,bimo,cfgo,efgo,efmo}/a is not in La(S) because of circuit {g,ce}/a.
304 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
305 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
306 over 3214: triangulation {bcfo,bcio,bfno,bino,cefo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
307 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
308 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
309 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
310 over 3214: triangulation {bcfo,bcio,bfno,bino,cfgo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
311 over 3214: triangulation {bcfo,bclo,bfio,bilo,cefo,cilo,efio}/a is not in La(S) because of circuit {f,be}/a.
312 over 3214: triangulation {bcfo,bclo,bfio,bilo,cefo,cilo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
313 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {l,bci}/a.
314 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgo,efio}/a is not in La(S) because of circuit {g,ce}/a.
315 over 3214: triangulation {bcfo,bclo,bfio,bilo,cfgo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
316 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cefo,cilo,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
317 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cfgo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
318 over 3214: triangulation {bcfo,bclo,bfmo,bilm,blmo,cfgo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
319 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cefo,cilo,efmo}/a is not in La(S) because of circuit {f,be}/a.
320 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cfgo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {l,bci}/a.
321 over 3214: triangulation {bcfo,bclo,bfmo,bilo,bimo,cfgo,cilo,efgo,efmo}/a is not in La(S) because of circuit {g,ce}/a.
322 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
323 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
324 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
325 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
326 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cefo,cilo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
327 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
328 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
329 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
330 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
331 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
332 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
333 over 3214: triangulation {bcfo,bclo,bfno,biln,blno,cfgo,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
334 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
335 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
336 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cefo,cilo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
337 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
338 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
339 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {g,ce}/a.
340 over 3214: triangulation {bcfo,bclo,bfno,bilo,bino,cfgo,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
341 over 3214: triangulation {bcgi,begi}/a is not in La(S) because of circuit {g,ce}/a.
342 over 3214: triangulation {bcgi,begm,bgim}/a is not in La(S) because of circuit {m,ei}/a.
343 over 3214: triangulation {bcgi,begn,bgin,egin}/a is not in La(S) because of circuit {n,bei}/a.
344 over 3214: triangulation {bcgi,begn,bgin,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
345 over 3214: triangulation {bcgi,bfgi,efgi}/a is not in La(S) because of circuit {f,be}/a.
346 over 3214: triangulation {bcgi,bfgi,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
347 over 3214: triangulation {bcgi,bfgm,bgim,efgm}/a is not in La(S) because of circuit {f,be}/a.
348 over 3214: triangulation {bcgi,bfgn,bgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,bm}/a.
349 over 3214: triangulation {bcgi,bfgn,bgin,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
350 over 3214: triangulation {bcgi,bfgn,bgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
351 over 3214: triangulation {bcgl,begi,bgil,cgil}/a is not in La(S) because of circuit {l,bci}/a.
352 over 3214: triangulation {bcgl,begl,beil,cgil,egil}/a is not in La(S) because of circuit {g,ce}/a.
353 over 3214: triangulation {bcgl,begl,beil,cglo,cilo,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
354 over 3214: triangulation {bcgl,begl,belm,bilm,cgil,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
355 over 3214: triangulation {bcgl,begl,belm,bilm,cglm,cilm,eglm}/a is not in La(S) because of circuit {g,ce}/a.
356 over 3214: triangulation {bcgl,begl,belm,bilm,cglo,cilo,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
357 over 3214: triangulation {bcgl,begl,belm,bilm,cglo,cilo,eglo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
358 over 3214: triangulation {bcgl,begl,beln,biln,cgil,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
359 over 3214: triangulation {bcgl,begl,beln,biln,cgil,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
360 over 3214: triangulation {bcgl,begl,beln,biln,cglm,cilm,eglm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
361 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
362 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
363 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
364 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
365 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
366 over 3214: triangulation {bcgl,begl,beln,biln,cglo,cilo,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
367 over 3214: triangulation {bcgl,begm,bgil,bgim,cgil}/a is not in La(S) because of circuit {m,ei}/a.
368 over 3214: triangulation {bcgl,begm,bglm,bilm,cgil,gilm}/a is not in La(S) because of circuit {lm,bgi}/a.
369 over 3214: triangulation {bcgl,begm,bglm,bilm,cglm,cilm}/a is not in La(S) because of circuit {gl,bcm}/a.
370 over 3214: triangulation {bcgl,begm,bglm,bilm,cglo,cilo,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
371 over 3214: triangulation {bcgl,begm,bglo,bgmo,bilm,blmo,cglo,cilo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
372 over 3214: triangulation {bcgl,begm,bglo,bgmo,bilo,bimo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
373 over 3214: triangulation {bcgl,begn,bgil,bgin,cgil,egin}/a is not in La(S) because of circuit {n,bei}/a.
374 over 3214: triangulation {bcgl,begn,bgil,bgin,cgil,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
375 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egin,giln}/a is not in La(S) because of circuit {ln,bgi}/a.
376 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
377 over 3214: triangulation {bcgl,begn,bgln,biln,cgil,egmn,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
378 over 3214: triangulation {bcgl,begn,bgln,biln,cglm,cilm,egmn,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
379 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
380 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
381 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
382 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,eino,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
383 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,emno,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
384 over 3214: triangulation {bcgl,begn,bgln,biln,cglo,cilo,egno,emno,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
385 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
386 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
387 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
388 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
389 over 3214: triangulation {bcgl,begn,bglo,bgno,biln,blno,cglo,cilo,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
390 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
391 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
392 over 3214: triangulation {bcgl,begn,bglo,bgno,bilo,bino,cglo,cilo,egno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
393 over 3214: triangulation {bcgl,bego,beio,bglo,bilo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
394 over 3214: triangulation {bcgl,bego,bemo,bglo,bilm,blmo,cglo,cilo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
395 over 3214: triangulation {bcgl,bego,bemo,bglo,bilo,bimo,cglo,cilo}/a is not in La(S) because of circuit {gl,bco}/a.
396 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
397 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
398 over 3214: triangulation {bcgl,bego,beno,bglo,biln,blno,cglo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
399 over 3214: triangulation {bcgl,bego,beno,bglo,bilo,bino,cglo,cilo,eino}/a is not in La(S) because of circuit {gl,bco}/a.
400 over 3214: triangulation {bcgl,bego,beno,bglo,bilo,bino,cglo,cilo,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
401 over 3214: triangulation {bcgl,bfgi,bgil,cgil,efgi}/a is not in La(S) because of circuit {f,be}/a.
402 over 3214: triangulation {bcgl,bfgi,bgil,cgil,efgm,fgim}/a is not in La(S) because of circuit {m,ei}/a.
403 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgi,fgil}/a is not in La(S) because of circuit {fl,bgi}/a.
404 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgl,efil,egil}/a is not in La(S) because of circuit {f,be}/a.
405 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgl,eflm,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
406 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgm,fgil,fgim}/a is not in La(S) because of circuit {m,ei}/a.
407 over 3214: triangulation {bcgl,bfgl,bfil,cgil,efgm,fglm,film,gilm}/a is not in La(S) because of circuit {lm,fgi}/a.
408 over 3214: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a belongs to La(S).
409 over 3214: triangulation {bcgl,bfgl,bfil,cglm,cilm,efgm,fglm,film}/a is not in La(S) because of circuit {fgm,el}/a.
410 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,efil,eglo,eilo}/a is not in La(S) because of circuit {f,be}/a.
411 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,eflm,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
412 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgl,eflm,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
413 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
414 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
415 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgm,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
416 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efio,fglo,filo}/a is not in La(S) because of circuit {fo,el}/a.
417 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efmo,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
418 over 3214: triangulation {bcgl,bfgl,bfil,cglo,cilo,efgo,efmo,fglo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
419 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgl,eflm,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
420 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cgil,efgm,fglm,gilm}/a is not in La(S) because of circuit {fgm,el}/a.
421 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgl,eflm,eglm}/a is not in La(S) because of circuit {f,be}/a.
422 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglm,cilm,efgm,fglm}/a is not in La(S) because of circuit {fgm,el}/a.
423 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgl,eflm,eglm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
424 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgl,eflm,eglo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
425 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgm,fglm,glmo,ilmo}/a is not in La(S) because of circuit {fgm,el}/a.
426 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgm,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {fo,glm}/a.
427 over 3214: triangulation {bcgl,bfgl,bflm,bilm,cglo,cilo,efgo,efmo,fglo,flmo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
428 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,eflm,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
429 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,efln,egil,eiln}/a is not in La(S) because of circuit {f,be}/a.
430 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgl,efln,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
431 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
432 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
433 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgm,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {fl,bgn}/a.
434 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egin,fgln,giln}/a is not in La(S) because of circuit {fl,bgn}/a.
435 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egmn,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {fl,bgn}/a.
436 over 3214: triangulation {bcgl,bfgl,bfln,biln,cgil,efgn,egmn,fgln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
437 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgl,eflm,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
438 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgl,efln,eglm,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
439 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgm,fglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
440 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgm,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
441 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglm,cilm,efgn,egmn,fgln,glmn,ilmn}/a is not in La(S) because of circuit {fl,bgn}/a.
442 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,eflm,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
443 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,eflm,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
444 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
445 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
446 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
447 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
448 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
449 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgl,efln,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
450 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
451 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
452 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
453 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bgn}/a.
454 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
455 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
456 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgm,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
457 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {fl,bgn}/a.
458 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
459 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egmn,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {fl,bgn}/a.
460 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,eino,fgln,glno,ilno}/a is not in La(S) because of circuit {fl,bgn}/a.
461 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,emno,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fl,bgn}/a.
462 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgn,egno,emno,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
463 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
464 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
465 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efmo,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
466 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,eino,fglo,flno,ilno}/a is not in La(S) because of circuit {fo,el}/a.
467 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,emno,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
468 over 3214: triangulation {bcgl,bfgl,bfln,biln,cglo,cilo,efgo,efno,emno,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
469 over 3214: triangulation {bcgl,bfgm,bgil,bgim,cgil,efgm}/a is not in La(S) because of circuit {f,be}/a.
470 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cgil,efgm,gilm}/a is not in La(S) because of circuit {f,be}/a.
471 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cglm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
472 over 3214: triangulation {bcgl,bfgm,bglm,bilm,cglo,cilo,efgm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
473 over 3214: triangulation {bcgl,bfgm,bglo,bgmo,bilm,blmo,cglo,cilo,efgm,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
474 over 3214: triangulation {bcgl,bfgm,bglo,bgmo,bilo,bimo,cglo,cilo,efgm}/a is not in La(S) because of circuit {gl,bco}/a.
475 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgm,fgmn,gimn}/a is not in La(S) because of circuit {n,bm}/a.
476 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
477 over 3214: triangulation {bcgl,bfgn,bgil,bgin,cgil,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
478 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgm,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
479 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgm,fgmn,giln,gimn}/a is not in La(S) because of circuit {ln,bgi}/a.
480 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egin,giln}/a is not in La(S) because of circuit {f,be}/a.
481 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
482 over 3214: triangulation {bcgl,bfgn,bgln,biln,cgil,efgn,egmn,giln,gimn}/a is not in La(S) because of circuit {f,be}/a.
483 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglm,cilm,efgm,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
484 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglm,cilm,efgn,egmn,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
485 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
486 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
487 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgm,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
488 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
489 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
490 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
491 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,eino,glno,ilno}/a is not in La(S) because of circuit {f,be}/a.
492 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,emno,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
493 over 3214: triangulation {bcgl,bfgn,bgln,biln,cglo,cilo,efgn,egno,emno,glno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
494 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
495 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
496 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
497 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
498 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
499 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
500 over 3214: triangulation {bcgl,bfgn,bglo,bgno,biln,blno,cglo,cilo,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
501 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
502 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
503 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
504 over 3214: triangulation {bcgl,bfgn,bglo,bgno,bilo,bino,cglo,cilo,efgn,egno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
505 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {gl,bco}/a.
506 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgo,efio}/a is not in La(S) because of circuit {gl,bco}/a.
507 over 3214: triangulation {bcgl,bfgo,bfio,bglo,bilo,cglo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {gl,bco}/a.
508 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilm,blmo,cglo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {fo,bgm}/a.
509 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilm,blmo,cglo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {gl,bco}/a.
510 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilo,bimo,cglo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
511 over 3214: triangulation {bcgl,bfgo,bfmo,bglo,bilo,bimo,cglo,cilo,efgo,efmo}/a is not in La(S) because of circuit {gl,bco}/a.
512 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
513 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
514 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
515 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
516 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {gl,bco}/a.
517 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,bco}/a.
518 over 3214: triangulation {bcgl,bfgo,bfno,bglo,biln,blno,cglo,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
519 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
520 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
521 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {gl,bco}/a.
522 over 3214: triangulation {bcgl,bfgo,bfno,bglo,bilo,bino,cglo,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {gl,bco}/a.
523 over 3214: triangulation {bcgm,bcim,begm}/a is not in La(S) because of circuit {g,ce}/a.
524 over 3214: triangulation {bcgm,bcim,bfgm,efgm}/a is not in La(S) because of circuit {f,be}/a.
525 over 3214: triangulation {bcgm,bclm,begm,bilm,cilm}/a is not in La(S) because of circuit {g,ce}/a.
526 over 3214: triangulation {bcgm,bclm,bfgm,bilm,cilm,efgm}/a is not in La(S) because of circuit {f,be}/a.
527 over 3214: triangulation {bcgn,bcin,begn,cgin,egin}/a is not in La(S) because of circuit {g,ce}/a.
528 over 3214: triangulation {bcgn,bcin,begn,cgin,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
529 over 3214: triangulation {bcgn,bcin,begn,cgmn,cimn,egmn}/a is not in La(S) because of circuit {n,bm}/a.
530 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
531 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
532 over 3214: triangulation {bcgn,bcin,begn,cgno,cino,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
533 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgm,fgmn,gimn}/a is not in La(S) because of circuit {cn,bgi}/a.
534 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
535 over 3214: triangulation {bcgn,bcin,bfgn,cgin,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
536 over 3214: triangulation {bcgn,bcin,bfgn,cgmn,cimn,efgm,fgmn}/a is not in La(S) because of circuit {n,bm}/a.
537 over 3214: triangulation {bcgn,bcin,bfgn,cgmn,cimn,efgn,egmn}/a is not in La(S) because of circuit {f,be}/a.
538 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
539 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
540 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
541 over 3214: triangulation {bcgn,bcin,bfgn,cgno,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
542 over 3214: triangulation {bcgn,bcln,begn,biln,cgin,ciln,egin}/a is not in La(S) because of circuit {g,ce}/a.
543 over 3214: triangulation {bcgn,bcln,begn,biln,cgin,ciln,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
544 over 3214: triangulation {bcgn,bcln,begn,biln,cgmn,cilm,clmn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
545 over 3214: triangulation {bcgn,bcln,begn,biln,cgmn,ciln,cimn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
546 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
547 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
548 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,ciln,cino,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
549 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
550 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
551 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
552 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
553 over 3214: triangulation {bcgn,bcln,begn,biln,cgno,cilo,clno,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
554 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgm,fgmn,gimn}/a is not in La(S) because of circuit {l,bci}/a.
555 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgn,egin}/a is not in La(S) because of circuit {f,be}/a.
556 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgin,ciln,efgn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
557 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,cilm,clmn,efgm,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
558 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,cilm,clmn,efgn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
559 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,ciln,cimn,efgm,fgmn}/a is not in La(S) because of circuit {l,bci}/a.
560 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgmn,ciln,cimn,efgn,egmn}/a is not in La(S) because of circuit {f,be}/a.
561 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
562 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
563 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
564 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,ciln,cino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
565 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
566 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
567 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
568 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
569 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
570 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
571 over 3214: triangulation {bcgn,bcln,bfgn,biln,cgno,cilo,clno,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
572 over 3214: triangulation {bcgo,bcio,begm,bgmo,bimo}/a is not in La(S) because of circuit {o,gi}/a.
573 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
574 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egno,eino}/a is not in La(S) because of circuit {gn,beo}/a.
575 over 3214: triangulation {bcgo,bcio,begn,bgno,bino,egno,emno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
576 over 3214: triangulation {bcgo,bcio,bego,beio}/a is not in La(S) because of circuit {g,ce}/a.
577 over 3214: triangulation {bcgo,bcio,bego,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
578 over 3214: triangulation {bcgo,bcio,bego,beno,bino,eino}/a is not in La(S) because of circuit {g,ce}/a.
579 over 3214: triangulation {bcgo,bcio,bego,beno,bino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
580 over 3214: triangulation {bcgo,bcio,bfgm,bgmo,bimo,efgm}/a is not in La(S) because of circuit {f,be}/a.
581 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
582 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
583 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
584 over 3214: triangulation {bcgo,bcio,bfgn,bgno,bino,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
585 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgm,fgmo,fimo}/a is not in La(S) because of circuit {o,gi}/a.
586 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgo,efio}/a is not in La(S) because of circuit {f,be}/a.
587 over 3214: triangulation {bcgo,bcio,bfgo,bfio,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
588 over 3214: triangulation {bcgo,bcio,bfgo,bfmo,bimo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
589 over 3214: triangulation {bcgo,bcio,bfgo,bfmo,bimo,efgo,efmo}/a is not in La(S) because of circuit {f,be}/a.
590 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
591 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
592 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
593 over 3214: triangulation {bcgo,bcio,bfgo,bfno,bino,efgo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
594 over 3214: triangulation {bcgo,bclo,begm,bgmo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
595 over 3214: triangulation {bcgo,bclo,begm,bgmo,bilo,bimo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
596 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
597 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
598 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,eino,ilno}/a is not in La(S) because of circuit {gn,beo}/a.
599 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,beo}/a.
600 over 3214: triangulation {bcgo,bclo,begn,bgno,biln,blno,cilo,egno,emno,ilno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
601 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
602 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egno,eino}/a is not in La(S) because of circuit {gn,beo}/a.
603 over 3214: triangulation {bcgo,bclo,begn,bgno,bilo,bino,cilo,egno,emno,imno}/a is not in La(S) because of circuit {gn,beo}/a.
604 over 3214: triangulation {bcgo,bclo,bego,beio,bilo,cilo}/a is not in La(S) because of circuit {g,ce}/a.
605 over 3214: triangulation {bcgo,bclo,bego,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
606 over 3214: triangulation {bcgo,bclo,bego,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
607 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
608 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
609 over 3214: triangulation {bcgo,bclo,bego,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
610 over 3214: triangulation {bcgo,bclo,bego,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {g,ce}/a.
611 over 3214: triangulation {bcgo,bclo,bego,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
612 over 3214: triangulation {bcgo,bclo,bfgm,bgmo,bilm,blmo,cilo,efgm,ilmo}/a is not in La(S) because of circuit {f,be}/a.
613 over 3214: triangulation {bcgo,bclo,bfgm,bgmo,bilo,bimo,cilo,efgm}/a is not in La(S) because of circuit {f,be}/a.
614 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgm,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
615 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgm,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
616 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
617 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
618 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
619 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
620 over 3214: triangulation {bcgo,bclo,bfgn,bgno,biln,blno,cilo,efgn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
621 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgm,fgmn,gmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
622 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
623 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
624 over 3214: triangulation {bcgo,bclo,bfgn,bgno,bilo,bino,cilo,efgn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
625 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgm,fgmo,fimo}/a is not in La(S) because of circuit {l,bci}/a.
626 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgo,efio}/a is not in La(S) because of circuit {f,be}/a.
627 over 3214: triangulation {bcgo,bclo,bfgo,bfio,bilo,cilo,efgo,efmo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
628 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilm,blmo,cilo,efgm,fgmo,ilmo}/a is not in La(S) because of circuit {fo,bgm}/a.
629 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilm,blmo,cilo,efgo,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
630 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilo,bimo,cilo,efgm,fgmo}/a is not in La(S) because of circuit {fo,bgm}/a.
631 over 3214: triangulation {bcgo,bclo,bfgo,bfmo,bilo,bimo,cilo,efgo,efmo}/a is not in La(S) because of circuit {f,be}/a.
632 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgm,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
633 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgm,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
634 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
635 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
636 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
637 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
638 over 3214: triangulation {bcgo,bclo,bfgo,bfno,biln,blno,cilo,efgo,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
639 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgm,fgmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
640 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efmo,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
641 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
642 over 3214: triangulation {bcgo,bclo,bfgo,bfno,bilo,bino,cilo,efgo,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
643 over 3214: triangulation {bchi,behi,cehi}/a is not in La(S) because of circuit {h,bce}/a.
644 over 3214: triangulation {bchi,behi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
645 over 3214: triangulation {bchi,behi,cghi,eghi}/a is not in La(S) because of circuit {g,ce}/a.
646 over 3214: triangulation {bchi,behi,cgho,chio,egho,ehio}/a is not in La(S) because of circuit {g,ce}/a.
647 over 3214: triangulation {bchi,behm,bhim,cehm,chim}/a is not in La(S) because of circuit {hi,bcm}/a.
648 over 3214: triangulation {bchi,behm,bhim,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
649 over 3214: triangulation {bchi,behm,bhim,cghi,eghm,ghim}/a is not in La(S) because of circuit {m,ei}/a.
650 over 3214: triangulation {bchi,behm,bhim,cghm,chim,eghm}/a is not in La(S) because of circuit {hi,bcm}/a.
651 over 3214: triangulation {bchi,behm,bhim,cgho,chio,eghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
652 over 3214: triangulation {bchi,behm,bhim,cgho,chio,egho,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
653 over 3214: triangulation {bchi,behn,bhin,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
654 over 3214: triangulation {bchi,behn,bhin,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {m,ei}/a.
655 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
656 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
657 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
658 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
659 over 3214: triangulation {bchi,behn,bhin,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
660 over 3214: triangulation {bchi,behn,bhin,cghi,eghi,ehin}/a is not in La(S) because of circuit {g,ce}/a.
661 over 3214: triangulation {bchi,behn,bhin,cghi,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
662 over 3214: triangulation {bchi,behn,bhin,cghi,eghn,egin,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
663 over 3214: triangulation {bchi,behn,bhin,cghi,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
664 over 3214: triangulation {bchi,behn,bhin,cghm,chim,eghm,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
665 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
666 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
667 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
668 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
669 over 3214: triangulation {bchi,behn,bhin,cgho,chio,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
670 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehin,ehio}/a is not in La(S) because of circuit {g,ce}/a.
671 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
672 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
673 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehno,eino,hino}/a is not in La(S) because of circuit {g,ce}/a.
674 over 3214: triangulation {bchi,behn,bhin,cgho,chio,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
675 over 3214: triangulation {bchi,bfhi,cehi,efhi}/a is not in La(S) because of circuit {f,be}/a.
676 over 3214: triangulation {bchi,bfhi,cehm,chim,efhm,fhim}/a is not in La(S) because of circuit {h,cf}/a.
677 over 3214: triangulation {bchi,bfhi,ceho,chio,efhi,ehio}/a is not in La(S) because of circuit {f,be}/a.
678 over 3214: triangulation {bchi,bfhi,ceho,chio,efhm,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
679 over 3214: triangulation {bchi,bfhi,ceho,chio,efho,efio,fhio}/a is not in La(S) because of circuit {h,cf}/a.
680 over 3214: triangulation {bchi,bfhi,ceho,chio,efho,efmo,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
681 over 3214: triangulation {bchi,bfhi,cghi,efgi,fghi}/a is not in La(S) because of circuit {h,cf}/a.
682 over 3214: triangulation {bchi,bfhi,cghi,efgm,fghi,fgim}/a is not in La(S) because of circuit {h,cf}/a.
683 over 3214: triangulation {bchi,bfhi,cghi,efgm,fghm,fhim,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
684 over 3214: triangulation {bchi,bfhi,cghi,efhi,eghi}/a is not in La(S) because of circuit {f,be}/a.
685 over 3214: triangulation {bchi,bfhi,cghi,efhm,eghm,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
686 over 3214: triangulation {bchi,bfhi,cghm,chim,efgm,fghm,fhim}/a is not in La(S) because of circuit {h,cf}/a.
687 over 3214: triangulation {bchi,bfhi,cghm,chim,efhm,eghm,fhim}/a is not in La(S) because of circuit {g,ce}/a.
688 over 3214: triangulation {bchi,bfhi,cgho,chio,efgm,fghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
689 over 3214: triangulation {bchi,bfhi,cgho,chio,efgm,fgho,fgmo,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
690 over 3214: triangulation {bchi,bfhi,cgho,chio,efgo,efio,fgho,fhio}/a is not in La(S) because of circuit {h,cf}/a.
691 over 3214: triangulation {bchi,bfhi,cgho,chio,efgo,efmo,fgho,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
692 over 3214: triangulation {bchi,bfhi,cgho,chio,efhi,egho,ehio}/a is not in La(S) because of circuit {f,be}/a.
693 over 3214: triangulation {bchi,bfhi,cgho,chio,efhm,eghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
694 over 3214: triangulation {bchi,bfhi,cgho,chio,efhm,egho,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
695 over 3214: triangulation {bchi,bfhi,cgho,chio,efho,efio,egho,fhio}/a is not in La(S) because of circuit {g,ce}/a.
696 over 3214: triangulation {bchi,bfhi,cgho,chio,efho,efmo,egho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
697 over 3214: triangulation {bchi,bfhm,bhim,cehm,chim,efhm}/a is not in La(S) because of circuit {hi,bcm}/a.
698 over 3214: triangulation {bchi,bfhm,bhim,ceho,chio,efhm,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
699 over 3214: triangulation {bchi,bfhm,bhim,cghi,efgm,fghm,ghim}/a is not in La(S) because of circuit {h,bg}/a.
700 over 3214: triangulation {bchi,bfhm,bhim,cghi,efhm,eghm,ghim}/a is not in La(S) because of circuit {f,be}/a.
701 over 3214: triangulation {bchi,bfhm,bhim,cghm,chim,efgm,fghm}/a is not in La(S) because of circuit {hi,bcm}/a.
702 over 3214: triangulation {bchi,bfhm,bhim,cghm,chim,efhm,eghm}/a is not in La(S) because of circuit {hi,bcm}/a.
703 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efgm,fghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
704 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efhm,eghm,ghmo,himo}/a is not in La(S) because of circuit {f,be}/a.
705 over 3214: triangulation {bchi,bfhm,bhim,cgho,chio,efhm,egho,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
706 over 3214: triangulation {bchi,bfhn,bhin,cehi,efhn,ehin}/a is not in La(S) because of circuit {f,be}/a.
707 over 3214: triangulation {bchi,bfhn,bhin,cehm,chim,efhm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
708 over 3214: triangulation {bchi,bfhn,bhin,cehm,chim,efhn,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
709 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhm,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
710 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhm,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
711 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
712 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
713 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
714 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
715 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efhn,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
716 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
717 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efno,eino,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
718 over 3214: triangulation {bchi,bfhn,bhin,ceho,chio,efho,efno,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
719 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgm,fghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
720 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgm,fghn,fgmn,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
721 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgn,egin,fghn,ghin}/a is not in La(S) because of circuit {n,fi}/a.
722 over 3214: triangulation {bchi,bfhn,bhin,cghi,efgn,egmn,fghn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
723 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhm,eghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
724 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghi,ehin}/a is not in La(S) because of circuit {f,be}/a.
725 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
726 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghn,egin,ghin}/a is not in La(S) because of circuit {f,be}/a.
727 over 3214: triangulation {bchi,bfhn,bhin,cghi,efhn,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
728 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efgm,fghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
729 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efhm,eghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
730 over 3214: triangulation {bchi,bfhn,bhin,cghm,chim,efhn,eghm,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
731 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
732 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
733 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fghn,fgmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
734 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgm,fgho,fgmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
735 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egmn,fghn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
736 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egno,eino,fghn,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
737 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgn,egno,emno,fghn,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
738 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efmo,fgho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
739 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efno,eino,fgho,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
740 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efgo,efno,emno,fgho,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
741 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,eghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
742 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,eghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
743 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,egho,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
744 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhm,egho,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
745 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
746 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
747 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
748 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {f,be}/a.
749 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
750 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
751 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
752 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
753 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
754 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efhn,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
755 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efmo,egho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
756 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efno,egho,eino,fhno,hino}/a is not in La(S) because of circuit {g,ce}/a.
757 over 3214: triangulation {bchi,bfhn,bhin,cgho,chio,efho,efno,egho,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
758 over 3214: triangulation {bchl,behi,bhil,cehi,chil}/a is not in La(S) because of circuit {l,bci}/a.
759 over 3214: triangulation {bchl,behi,bhil,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
760 over 3214: triangulation {bchl,behi,bhil,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
761 over 3214: triangulation {bchl,behi,bhil,cghi,chil,eghi}/a is not in La(S) because of circuit {g,ce}/a.
762 over 3214: triangulation {bchl,behi,bhil,cghl,cgil,eghi,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
763 over 3214: triangulation {bchl,behi,bhil,cghl,cglo,cilo,egho,ehio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
764 over 3214: triangulation {bchl,behi,bhil,cgho,chil,chio,egho,ehio}/a is not in La(S) because of circuit {g,ce}/a.
765 over 3214: triangulation {bchl,behi,bhil,cgho,chlo,cilo,egho,ehio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
766 over 3214: triangulation {bchl,behl,beil,cehl,ceil}/a is not in La(S) because of circuit {h,bce}/a.
767 over 3214: triangulation {bchl,behl,beil,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
768 over 3214: triangulation {bchl,behl,beil,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
769 over 3214: triangulation {bchl,behl,beil,cghl,cgil,eghl,egil}/a is not in La(S) because of circuit {g,ce}/a.
770 over 3214: triangulation {bchl,behl,beil,cghl,cglo,cilo,eghl,eglo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
771 over 3214: triangulation {bchl,behl,beil,cghl,cglo,cilo,egho,ehlo,eilo,ghlo}/a is not in La(S) because of circuit {ho,egl}/a.
772 over 3214: triangulation {bchl,behl,beil,cgho,chlo,cilo,egho,ehlo,eilo}/a is not in La(S) because of circuit {g,ce}/a.
773 over 3214: triangulation {bchl,behl,belm,bilm,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
774 over 3214: triangulation {bchl,behl,belm,bilm,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
775 over 3214: triangulation {bchl,behl,belm,bilm,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
776 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cgil,eghl,eglm,gilm}/a is not in La(S) because of circuit {m,ei}/a.
777 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglm,cilm,eghl,eglm}/a is not in La(S) because of circuit {g,ce}/a.
778 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,eghl,eglm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
779 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,eghl,eglo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
780 over 3214: triangulation {bchl,behl,belm,bilm,cghl,cglo,cilo,egho,ehlo,elmo,ghlo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
781 over 3214: triangulation {bchl,behl,belm,bilm,cgho,chlo,cilo,egho,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
782 over 3214: triangulation {bchl,behl,beln,biln,cehl,ceil,eiln}/a is not in La(S) because of circuit {h,bce}/a.
783 over 3214: triangulation {bchl,behl,beln,biln,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
784 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
785 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
786 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
787 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
788 over 3214: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
789 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
790 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
791 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
792 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
793 over 3214: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
794 over 3214: triangulation {bchl,behl,beln,biln,cghl,cgil,eghl,egil,eiln}/a is not in La(S) because of circuit {g,ce}/a.
795 over 3214: triangulation {bchl,behl,beln,biln,cghl,cgil,eghl,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
796 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglm,cilm,eghl,eglm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
797 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
798 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
799 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
800 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
801 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
802 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,eghl,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
803 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {n,bei}/a.
804 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
805 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
806 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
807 over 3214: triangulation {bchl,behl,beln,biln,cghl,cglo,cilo,egho,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
808 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,eiln,eilo}/a is not in La(S) because of circuit {g,ce}/a.
809 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
810 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
811 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
812 over 3214: triangulation {bchl,behl,beln,biln,cgho,chlo,cilo,egho,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
813 over 3214: triangulation {bchl,behm,bhil,bhim,cehm,chil,chim}/a is not in La(S) because of circuit {m,ei}/a.
814 over 3214: triangulation {bchl,behm,bhil,bhim,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
815 over 3214: triangulation {bchl,behm,bhil,bhim,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
816 over 3214: triangulation {bchl,behm,bhil,bhim,cghi,chil,eghm,ghim}/a is not in La(S) because of circuit {m,ei}/a.
817 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cgil,eghm,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
818 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cglo,cilo,eghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
819 over 3214: triangulation {bchl,behm,bhil,bhim,cghl,cglo,cilo,egho,ehmo,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
820 over 3214: triangulation {bchl,behm,bhil,bhim,cghm,chil,chim,eghm}/a is not in La(S) because of circuit {g,ce}/a.
821 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chil,chio,eghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
822 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chil,chio,egho,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
823 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chlo,cilo,eghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
824 over 3214: triangulation {bchl,behm,bhil,bhim,cgho,chlo,cilo,egho,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
825 over 3214: triangulation {bchl,behm,bhlm,bilm,cehm,chlm,cilm}/a is not in La(S) because of circuit {lm,hi}/a.
826 over 3214: triangulation {bchl,behm,bhlm,bilm,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
827 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cgil,eghm,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
828 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglm,cilm,eghm,ghlm}/a is not in La(S) because of circuit {h,bg}/a.
829 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,eghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
830 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,eghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
831 over 3214: triangulation {bchl,behm,bhlm,bilm,cghl,cglo,cilo,egho,ehmo,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
832 over 3214: triangulation {bchl,behm,bhlm,bilm,cghm,chlm,cilm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
833 over 3214: triangulation {bchl,behm,bhlm,bilm,cgho,chlo,cilo,eghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
834 over 3214: triangulation {bchl,behm,bhlm,bilm,cgho,chlo,cilo,egho,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
835 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
836 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,eghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
837 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,egho,ehmo,ghlo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
838 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
839 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
840 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
841 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,eghm,ghlo,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
842 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,egho,ehmo,ghlo}/a is not in La(S) because of circuit {hm,beo}/a.
843 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,eghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
844 over 3214: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,egho,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
845 over 3214: triangulation {bchl,behn,bhil,bhin,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
846 over 3214: triangulation {bchl,behn,bhil,bhin,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {m,ei}/a.
847 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
848 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
849 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
850 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
851 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
852 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
853 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
854 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
855 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
856 over 3214: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
857 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghi,ehin}/a is not in La(S) because of circuit {g,ce}/a.
858 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
859 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghn,egin,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
860 over 3214: triangulation {bchl,behn,bhil,bhin,cghi,chil,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
861 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghi,ehin,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
862 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghm,ehmn,ghil,ghim,himn}/a is not in La(S) because of circuit {m,ei}/a.
863 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghn,egin,ghil,ghin}/a is not in La(S) because of circuit {gn,ehi}/a.
864 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cgil,eghn,egmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
865 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
866 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
867 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
868 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
869 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
870 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehin,ehio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
871 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
872 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
873 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehno,eino,ghlo,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
874 over 3214: triangulation {bchl,behn,bhil,bhin,cghl,cglo,cilo,egho,ehno,emno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
875 over 3214: triangulation {bchl,behn,bhil,bhin,cghm,chil,chim,eghm,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
876 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
877 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
878 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
879 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
880 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
881 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehin,ehio}/a is not in La(S) because of circuit {g,ce}/a.
882 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
883 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
884 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehno,eino,hino}/a is not in La(S) because of circuit {g,ce}/a.
885 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chil,chio,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
886 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghm,ehmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
887 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghm,ehmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
888 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
889 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egno,eino,ghno,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
890 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,eghn,egno,emno,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
891 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehin,ehio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
892 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
893 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
894 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
895 over 3214: triangulation {bchl,behn,bhil,bhin,cgho,chlo,cilo,egho,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
896 over 3214: triangulation {bchl,behn,bhln,biln,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
897 over 3214: triangulation {bchl,behn,bhln,biln,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
898 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
899 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
900 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
901 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
902 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
903 over 3214: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
904 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
905 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
906 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
907 over 3214: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hl,bcn}/a.
908 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {hl,bcn}/a.
909 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
910 over 3214: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
911 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
912 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
913 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
914 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
915 over 3214: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
916 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
917 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
918 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
919 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
920 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
921 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
922 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {hl,bcn}/a.
923 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
924 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
925 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
926 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
927 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
928 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
929 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
930 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
931 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
932 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
933 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
934 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
935 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
936 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
937 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
938 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
939 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
940 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
941 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
942 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
943 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
944 over 3214: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
945 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghi,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
946 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghm,ehmn,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
947 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghn,egin,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
948 over 3214: triangulation {bchl,behn,bhln,biln,cghi,chil,eghn,egmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
949 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghi,ehin,ghil,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
950 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghl,egil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
951 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghl,eglm,ehln,elmn,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
952 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghm,ehmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
953 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghm,ehmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
954 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egin,ghil,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
955 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egin,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
956 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
957 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
958 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cgil,eghn,egmn,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
959 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghl,eglm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
960 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghm,ehmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
961 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglm,cilm,eghn,egmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
962 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglm,ehln,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
963 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
964 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
965 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
966 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
967 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghl,eglo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
968 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
969 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
970 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
971 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
972 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
973 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
974 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
975 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
976 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
977 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
978 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
979 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
980 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
981 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
982 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
983 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
984 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
985 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
986 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
987 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
988 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehin,ehio,ghlo,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
989 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {hn,bel}/a.
990 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
991 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
992 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
993 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehln,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
994 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
995 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
996 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
997 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
998 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
999 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,eino,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1000 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,eino,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1001 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1002 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1003 over 3214: triangulation {bchl,behn,bhln,biln,cghl,cglo,cilo,egho,ehno,emno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1004 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chil,chim,eghm,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
1005 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chlm,cilm,eghm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1006 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chln,chmn,cilm,clmn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1007 over 3214: triangulation {bchl,behn,bhln,biln,cghm,chln,chmn,ciln,cimn,eghm,ehmn}/a is not in La(S) because of circuit {g,ce}/a.
1008 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgin,chln,ciln,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
1009 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgin,chln,ciln,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1010 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgmn,chln,cilm,clmn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1011 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgmn,chln,ciln,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
1012 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
1013 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
1014 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,ciln,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1015 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
1016 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1017 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1018 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1019 over 3214: triangulation {bchl,behn,bhln,biln,cghn,cgno,chln,cilo,clno,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1020 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghm,ehmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
1021 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghm,ehmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1022 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1023 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egno,eino,ghno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1024 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,eghn,egno,emno,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1025 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehin,ehio,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
1026 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1027 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1028 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1029 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chil,chio,egho,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1030 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
1031 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1032 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1033 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1034 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1035 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
1036 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,ciln,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1037 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
1038 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1039 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1040 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1041 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1042 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1043 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1044 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1045 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1046 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1047 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1048 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chln,chno,cilo,clno,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1049 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
1050 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1051 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1052 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1053 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghm,ehmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1054 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1055 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1056 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1057 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,eino,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1058 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,eino,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1059 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1060 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1061 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,eghn,egno,emno,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1062 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
1063 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
1064 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1065 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1066 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
1067 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1068 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1069 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
1070 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1071 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1072 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1073 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
1074 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1075 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1076 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1077 over 3214: triangulation {bchl,behn,bhln,biln,cgho,chlo,cilo,egho,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1078 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1079 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1080 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1081 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1082 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1083 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1084 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1085 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
1086 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1087 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
1088 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
1089 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1090 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1091 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
1092 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,eino,ghlo,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
1093 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
1094 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cghl,cglo,cilo,egho,ehno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
1095 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1096 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1097 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1098 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1099 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1100 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1101 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1102 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1103 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1104 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1105 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1106 over 3214: triangulation {bchl,behn,bhlo,bhno,biln,blno,cgho,chlo,cilo,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1107 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1108 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1109 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1110 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghm,ehmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
1111 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
1112 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egno,eino,ghlo,ghno}/a is not in La(S) because of circuit {h,bg}/a.
1113 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,eghn,egno,emno,ghlo,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1114 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehmn,ehmo,ghlo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
1115 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehno,eino,ghlo}/a is not in La(S) because of circuit {hn,beo}/a.
1116 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,egho,ehno,emno,ghlo,imno}/a is not in La(S) because of circuit {hn,beo}/a.
1117 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1118 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1119 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
1120 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1121 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1122 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1123 over 3214: triangulation {bchl,behn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1124 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
1125 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,cghl,cglo,cilo,egho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
1126 over 3214: triangulation {bchl,beho,beio,bhlo,bilo,cgho,chlo,cilo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
1127 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1128 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,cghl,cglo,cilo,egho,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
1129 over 3214: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,cgho,chlo,cilo,egho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1130 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
1131 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,cghl,cglo,cilo,egho,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1132 over 3214: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,cgho,chlo,cilo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
1133 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1134 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1135 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1136 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,eino,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
1137 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
1138 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cghl,cglo,cilo,egho,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1139 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
1140 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
1141 over 3214: triangulation {bchl,beho,beno,bhlo,biln,blno,cgho,chlo,cilo,egho,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1142 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1143 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1144 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cghl,cglo,cilo,egho,eino,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
1145 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cghl,cglo,cilo,egho,emno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
1146 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cgho,chlo,cilo,egho,eino}/a is not in La(S) because of circuit {hl,bco}/a.
1147 over 3214: triangulation {bchl,beho,beno,bhlo,bilo,bino,cgho,chlo,cilo,egho,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
1148 over 3214: triangulation {bchl,bfhi,bhil,cehi,chil,efhi}/a is not in La(S) because of circuit {f,be}/a.
1149 over 3214: triangulation {bchl,bfhi,bhil,cehm,chil,chim,efhm,fhim}/a is not in La(S) because of circuit {m,ei}/a.
1150 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efhi,ehio}/a is not in La(S) because of circuit {f,be}/a.
1151 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efhm,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1152 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efho,efio,fhio}/a is not in La(S) because of circuit {fo,ehi}/a.
1153 over 3214: triangulation {bchl,bfhi,bhil,ceho,chil,chio,efho,efmo,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1154 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efhi,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1155 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efhm,ehmo,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1156 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efho,efio,fhio,hilo}/a is not in La(S) because of circuit {fo,ehi}/a.
1157 over 3214: triangulation {bchl,bfhi,bhil,ceho,chlo,cilo,efho,efmo,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1158 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgi,fghi}/a is not in La(S) because of circuit {l,bci}/a.
1159 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgm,fghi,fgim}/a is not in La(S) because of circuit {m,ei}/a.
1160 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efgm,fghm,fhim,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
1161 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efhi,eghi}/a is not in La(S) because of circuit {f,be}/a.
1162 over 3214: triangulation {bchl,bfhi,bhil,cghi,chil,efhm,eghm,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1163 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgi,fghi,ghil}/a is not in La(S) because of circuit {gl,chi}/a.
1164 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgm,fghi,fgim,ghil}/a is not in La(S) because of circuit {m,ei}/a.
1165 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efgm,fghm,fhim,ghil,ghim}/a is not in La(S) because of circuit {hm,fgi}/a.
1166 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efhi,eghi,ghil}/a is not in La(S) because of circuit {f,be}/a.
1167 over 3214: triangulation {bchl,bfhi,bhil,cghl,cgil,efhm,eghm,fhim,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1168 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgm,fghm,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1169 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgm,fgho,fgmo,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1170 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgo,efio,fgho,fhio,ghlo,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1171 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efgo,efmo,fgho,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1172 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhi,egho,ehio,ghlo,hilo}/a is not in La(S) because of circuit {f,be}/a.
1173 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhm,eghm,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1174 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efhm,egho,ehmo,fhim,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1175 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efho,efio,egho,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fo,ehi}/a.
1176 over 3214: triangulation {bchl,bfhi,bhil,cghl,cglo,cilo,efho,efmo,egho,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1177 over 3214: triangulation {bchl,bfhi,bhil,cghm,chil,chim,efgm,fghm,fhim}/a is not in La(S) because of circuit {l,bci}/a.
1178 over 3214: triangulation {bchl,bfhi,bhil,cghm,chil,chim,efhm,eghm,fhim}/a is not in La(S) because of circuit {g,ce}/a.
1179 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgm,fghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1180 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgm,fgho,fgmo,fhio,fimo}/a is not in La(S) because of circuit {o,gi}/a.
1181 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgo,efio,fgho,fhio}/a is not in La(S) because of circuit {o,gi}/a.
1182 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efgo,efmo,fgho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1183 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhi,egho,ehio}/a is not in La(S) because of circuit {f,be}/a.
1184 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhm,eghm,fhim,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1185 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efhm,egho,ehmo,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1186 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efho,efio,egho,fhio}/a is not in La(S) because of circuit {g,ce}/a.
1187 over 3214: triangulation {bchl,bfhi,bhil,cgho,chil,chio,efho,efmo,egho,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1188 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgm,fghm,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1189 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgm,fgho,fgmo,fhio,fimo,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
1190 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgo,efio,fgho,fhio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
1191 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efgo,efmo,fgho,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1192 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhi,egho,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1193 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhm,eghm,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1194 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efhm,egho,ehmo,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1195 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efho,efio,egho,fhio,hilo}/a is not in La(S) because of circuit {g,ce}/a.
1196 over 3214: triangulation {bchl,bfhi,bhil,cgho,chlo,cilo,efho,efmo,egho,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1197 over 3214: triangulation {bchl,bfhl,bfil,cehi,chil,efhi,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1198 over 3214: triangulation {bchl,bfhl,bfil,cehl,ceil,efhl,efil}/a is not in La(S) because of circuit {f,be}/a.
1199 over 3214: triangulation {bchl,bfhl,bfil,cehl,celm,cilm,efhl,eflm,film}/a is not in La(S) because of circuit {h,cf}/a.
1200 over 3214: triangulation {bchl,bfhl,bfil,cehl,celo,cilo,efhl,efil,eilo}/a is not in La(S) because of circuit {f,be}/a.
1201 over 3214: triangulation {bchl,bfhl,bfil,cehl,celo,cilo,efhl,eflm,elmo,film,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1202 over 3214: triangulation {bchl,bfhl,bfil,cehm,chil,chim,efhm,fhil,fhim}/a is not in La(S) because of circuit {h,cf}/a.
1203 over 3214: triangulation {bchl,bfhl,bfil,cehm,chlm,cilm,efhm,fhlm,film}/a is not in La(S) because of circuit {h,cf}/a.
1204 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efhi,ehio,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1205 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efhm,ehmo,fhil,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1206 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efho,efio,fhil,fhio}/a is not in La(S) because of circuit {h,cf}/a.
1207 over 3214: triangulation {bchl,bfhl,bfil,ceho,chil,chio,efho,efmo,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1208 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhi,ehio,fhil,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1209 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhl,efil,ehlo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1210 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1211 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhm,ehmo,fhil,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1212 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efhm,ehmo,fhlm,film,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1213 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efio,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1214 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efio,fhlo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1215 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1216 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1217 over 3214: triangulation {bchl,bfhl,bfil,ceho,chlo,cilo,efho,efmo,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1218 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgi,fghi,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1219 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgm,fghi,fgim,fhil}/a is not in La(S) because of circuit {h,cf}/a.
1220 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efgm,fghm,fhil,fhim,ghim}/a is not in La(S) because of circuit {fl,bhi}/a.
1221 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efhi,eghi,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1222 over 3214: triangulation {bchl,bfhl,bfil,cghi,chil,efhm,eghm,fhil,fhim,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1223 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgi,fghi,fhil,ghil}/a is not in La(S) because of circuit {fl,bhi}/a.
1224 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgi,fghl,fgil}/a is not in La(S) because of circuit {h,cf}/a.
1225 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgl,efil,egil,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1226 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgl,eflm,eglm,fghl,film,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1227 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghi,fgim,fhil,ghil}/a is not in La(S) because of circuit {m,ei}/a.
1228 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghl,fgil,fgim}/a is not in La(S) because of circuit {h,cf}/a.
1229 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghl,fglm,film,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1230 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghm,fhil,fhim,ghil,ghim}/a is not in La(S) because of circuit {fl,bhi}/a.
1231 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efgm,fghm,fhlm,film,ghlm,gilm}/a is not in La(S) because of circuit {hm,fgl}/a.
1232 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhi,eghi,fhil,ghil}/a is not in La(S) because of circuit {fl,bhi}/a.
1233 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhl,efil,eghl,egil}/a is not in La(S) because of circuit {f,be}/a.
1234 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhl,eflm,eghl,eglm,film,gilm}/a is not in La(S) because of circuit {m,ei}/a.
1235 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhm,eghm,fhil,fhim,ghil,ghim}/a is not in La(S) because of circuit {m,ei}/a.
1236 over 3214: triangulation {bchl,bfhl,bfil,cghl,cgil,efhm,eghm,fhlm,film,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
1237 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgl,eflm,eglm,fghl,film}/a is not in La(S) because of circuit {h,cf}/a.
1238 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgm,fghl,fglm,film}/a is not in La(S) because of circuit {h,cf}/a.
1239 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efgm,fghm,fhlm,film,ghlm}/a is not in La(S) because of circuit {hm,fgl}/a.
1240 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efhl,eflm,eghl,eglm,film}/a is not in La(S) because of circuit {g,ce}/a.
1241 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglm,cilm,efhm,eghm,fhlm,film,ghlm}/a is not in La(S) because of circuit {hm,el}/a.
1242 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,efil,eglo,eilo,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1243 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,eflm,eglm,fghl,film,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1244 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,film,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1245 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglm,film,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1246 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1247 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1248 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhil,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1249 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhlm,film,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {hm,fgl}/a.
1250 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fghm,fhlm,film,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1251 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1252 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1253 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1254 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fghl,fglo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1255 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fgho,fhil,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1256 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efio,fgho,fhlo,filo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1257 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fghl,fglo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1258 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fghl,fglo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1259 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1260 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1261 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1262 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhi,egho,ehio,fhil,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1263 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,efil,eghl,eglo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1264 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,efil,egho,ehlo,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1265 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,eghl,eglm,film,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1266 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1267 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,film,ghlo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1268 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhil,fhim,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1269 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhlm,film,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1270 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,eghm,fhlm,film,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1271 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,egho,ehmo,fhil,fhim,ghlo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1272 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,film,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1273 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efio,egho,fhil,fhio,ghlo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1274 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efio,egho,fhlo,filo,ghlo}/a is not in La(S) because of circuit {flo,hi}/a.
1275 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhil,fhio,fimo,ghlo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1276 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhlo,film,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1277 over 3214: triangulation {bchl,bfhl,bfil,cghl,cglo,cilo,efho,efmo,egho,fhlo,filo,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
1278 over 3214: triangulation {bchl,bfhl,bfil,cghm,chil,chim,efgm,fghm,fhil,fhim}/a is not in La(S) because of circuit {h,cf}/a.
1279 over 3214: triangulation {bchl,bfhl,bfil,cghm,chil,chim,efhm,eghm,fhil,fhim}/a is not in La(S) because of circuit {fl,bhi}/a.
1280 over 3214: triangulation {bchl,bfhl,bfil,cghm,chlm,cilm,efgm,fghm,fhlm,film}/a is not in La(S) because of circuit {h,cf}/a.
1281 over 3214: triangulation {bchl,bfhl,bfil,cghm,chlm,cilm,efhm,eghm,fhlm,film}/a is not in La(S) because of circuit {g,ce}/a.
1282 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgm,fghm,fhil,fhim,ghmo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1283 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgm,fgho,fgmo,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1284 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgo,efio,fgho,fhil,fhio}/a is not in La(S) because of circuit {h,cf}/a.
1285 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efgo,efmo,fgho,fhil,fhio,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1286 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhi,egho,ehio,fhil}/a is not in La(S) because of circuit {fl,bhi}/a.
1287 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhm,eghm,fhil,fhim,ghmo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1288 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efhm,egho,ehmo,fhil,fhim,himo}/a is not in La(S) because of circuit {m,ei}/a.
1289 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efho,efio,egho,fhil,fhio}/a is not in La(S) because of circuit {fl,bhi}/a.
1290 over 3214: triangulation {bchl,bfhl,bfil,cgho,chil,chio,efho,efmo,egho,fhil,fhio,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1291 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fghm,fhil,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1292 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fghm,fhlm,film,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1293 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1294 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1295 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1296 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efio,fgho,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1297 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efio,fgho,fhlo,filo}/a is not in La(S) because of circuit {h,cf}/a.
1298 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1299 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1300 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,filo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
1301 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhi,egho,ehio,fhil,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1302 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhl,efil,egho,ehlo,eilo}/a is not in La(S) because of circuit {f,be}/a.
1303 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,film,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1304 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,eghm,fhil,fhim,ghmo,hilo,himo}/a is not in La(S) because of circuit {fl,bhi}/a.
1305 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,eghm,fhlm,film,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1306 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,egho,ehmo,fhil,fhim,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
1307 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,film,hlmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1308 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efio,egho,fhil,fhio,hilo}/a is not in La(S) because of circuit {fl,bhi}/a.
1309 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efio,egho,fhlo,filo}/a is not in La(S) because of circuit {flo,hi}/a.
1310 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhil,fhio,fimo,hilo}/a is not in La(S) because of circuit {m,ei}/a.
1311 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhlo,film,flmo,ilmo}/a is not in La(S) because of circuit {lm,fio}/a.
1312 over 3214: triangulation {bchl,bfhl,bfil,cgho,chlo,cilo,efho,efmo,egho,fhlo,filo,fimo}/a is not in La(S) because of circuit {m,ei}/a.
1313 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehl,celm,cilm,efhl,eflm}/a is not in La(S) because of circuit {f,be}/a.
1314 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehl,celo,cilo,efhl,eflm,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1315 over 3214: triangulation {bchl,bfhl,bflm,bilm,cehm,chlm,cilm,efhm,fhlm}/a is not in La(S) because of circuit {h,cf}/a.
1316 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1317 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efhm,ehmo,fhlm,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1318 over 3214: triangulation {bchl,bfhl,bflm,bilm,ceho,chlo,cilo,efho,efmo,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1319 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgl,eflm,eglm,fghl,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1320 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgm,fghl,fglm,gilm}/a is not in La(S) because of circuit {h,cf}/a.
1321 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efgm,fghm,fhlm,ghlm,gilm}/a is not in La(S) because of circuit {hm,fgl}/a.
1322 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efhl,eflm,eghl,eglm,gilm}/a is not in La(S) because of circuit {f,be}/a.
1323 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cgil,efhm,eghm,fhlm,ghlm,gilm}/a is not in La(S) because of circuit {fl,bhm}/a.
1324 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgl,eflm,eglm,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1325 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgm,fghl,fglm}/a is not in La(S) because of circuit {h,cf}/a.
1326 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efgm,fghm,fhlm,ghlm}/a is not in La(S) because of circuit {hm,fgl}/a.
1327 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efhl,eflm,eghl,eglm}/a is not in La(S) because of circuit {f,be}/a.
1328 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglm,cilm,efhm,eghm,fhlm,ghlm}/a is not in La(S) because of circuit {fl,bhm}/a.
1329 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgl,eflm,eglm,fghl,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1330 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1331 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghl,fglm,glmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1332 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1333 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghm,fhlm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {hm,fgl}/a.
1334 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fghm,fhlm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1335 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {ho,fgl}/a.
1336 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1337 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {ho,fgl}/a.
1338 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,eghl,eglm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1339 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1340 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1341 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,eghm,fhlm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1342 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,eghm,fhlm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1343 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1344 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghl,cglo,cilo,efho,efmo,egho,fhlo,flmo,ghlo,ilmo}/a is not in La(S) because of circuit {fo,el}/a.
1345 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghm,chlm,cilm,efgm,fghm,fhlm}/a is not in La(S) because of circuit {h,cf}/a.
1346 over 3214: triangulation {bchl,bfhl,bflm,bilm,cghm,chlm,cilm,efhm,eghm,fhlm}/a is not in La(S) because of circuit {fl,bhm}/a.
1347 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgm,fghm,fhlm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1348 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1349 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1350 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1351 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhm,eghm,fhlm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1352 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,hlmo,ilmo}/a is not in La(S) because of circuit {fl,bhm}/a.
1353 over 3214: triangulation {bchl,bfhl,bflm,bilm,cgho,chlo,cilo,efho,efmo,egho,fhlo,flmo,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1354 over 3214: triangulation {bchl,bfhl,bfln,biln,cehi,chil,efhn,ehin,fhln,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1355 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,ceil,efhl,efln,eiln}/a is not in La(S) because of circuit {f,be}/a.
1356 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,ceil,efhn,ehln,eiln,fhln}/a is not in La(S) because of circuit {hn,efl}/a.
1357 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhl,eflm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1358 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhl,efln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1359 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celm,cilm,efhn,ehln,elmn,fhln,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
1360 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,eflm,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1361 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1362 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1363 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1364 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1365 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhl,efln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1366 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,eiln,eilo,fhln}/a is not in La(S) because of circuit {o,cei}/a.
1367 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1368 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1369 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1370 over 3214: triangulation {bchl,bfhl,bfln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1371 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chil,chim,efhm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1372 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chil,chim,efhn,ehmn,fhln,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1373 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1374 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1375 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chlm,cilm,efhn,ehmn,fhln,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1376 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,cilm,clmn,efhm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1377 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,cilm,clmn,efhn,ehmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1378 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,ciln,cimn,efhm,fhln,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
1379 over 3214: triangulation {bchl,bfhl,bfln,biln,cehm,chln,chmn,ciln,cimn,efhn,ehmn,fhln}/a is not in La(S) because of circuit {hm,cen}/a.
1380 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cein,chln,ciln,efhn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1381 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cemn,chln,cilm,clmn,efhn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1382 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,cemn,chln,ciln,cimn,efhn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1383 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,ciln,cino,efhn,eino,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1384 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,ciln,cino,efhn,emno,fhln,imno}/a is not in La(S) because of circuit {h,cf}/a.
1385 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,eino,fhln,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1386 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1387 over 3214: triangulation {bchl,bfhl,bfln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1388 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhm,ehmo,fhln,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {o,cm}/a.
1389 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhm,ehmo,fhln,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1390 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehin,ehio,fhln,hiln}/a is not in La(S) because of circuit {o,cei}/a.
1391 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehmn,ehmo,fhln,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1392 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehmn,ehmo,fhln,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1393 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehno,eino,fhln,hiln,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1394 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efhn,ehno,emno,fhln,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1395 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efmo,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1396 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efno,eino,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {n,fi}/a.
1397 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chil,chio,efho,efno,emno,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1398 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhm,ehmo,fhln,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1399 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehmn,ehmo,fhln,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1400 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,eino,fhln}/a is not in La(S) because of circuit {ho,cen}/a.
1401 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1402 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efmo,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1403 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efno,eino,fhln,fhno}/a is not in La(S) because of circuit {h,cf}/a.
1404 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,ciln,cino,efho,efno,emno,fhln,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1405 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhln,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1406 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhln,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1407 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,fhln,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1408 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,fhln,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1409 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1410 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
1411 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1412 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1413 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1414 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,eino,fhln,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1415 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1416 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1417 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,eflm,ehlo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1418 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1419 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1420 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1421 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1422 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhl,efln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1423 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhlm,flmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1424 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1425 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1426 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1427 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1428 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhm,ehmo,fhln,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1429 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehin,ehio,fhln,hiln,hilo}/a is not in La(S) because of circuit {n,fi}/a.
1430 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eiln,eilo,fhln}/a is not in La(S) because of circuit {ho,cel}/a.
1431 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1432 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1433 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1434 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1435 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1436 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1437 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1438 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1439 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,fhln,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1440 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,eino,fhln,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1441 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,eino,fhln,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1442 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1443 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1444 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efhn,ehno,emno,fhln,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1445 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1446 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1447 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1448 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1449 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1450 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efmo,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1451 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1452 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1453 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,eino,fhlo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1454 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1455 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1456 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1457 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1458 over 3214: triangulation {bchl,bfhl,bfln,biln,ceho,chlo,cilo,efho,efno,emno,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1459 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgm,fghm,fhln,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1460 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgm,fghn,fgmn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1461 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgn,egin,fghn,fhln,ghin,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1462 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efgn,egmn,fghn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1463 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhm,eghm,fhln,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1464 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghi,ehin,fhln,hiln}/a is not in La(S) because of circuit {g,ce}/a.
1465 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghm,ehmn,fhln,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1466 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghn,egin,fhln,ghin,hiln}/a is not in La(S) because of circuit {gn,ehi}/a.
1467 over 3214: triangulation {bchl,bfhl,bfln,biln,cghi,chil,efhn,eghn,egmn,fhln,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1468 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,eflm,eglm,fghl,flmn,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1469 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,efln,egil,eiln,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1470 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgl,efln,eglm,elmn,fghl,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1471 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1472 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fgln,fgmn,gilm,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
1473 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghl,fgln,fgmn,giln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1474 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhlm,flmn,ghlm,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1475 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhln,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1476 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghm,fhln,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1477 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1478 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1479 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgm,fghn,fgmn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {hn,fgl}/a.
1480 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghl,fgln,giln}/a is not in La(S) because of circuit {h,cf}/a.
1481 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghn,fhln,ghil,ghin,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1482 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egin,fghn,fhln,ghln,giln}/a is not in La(S) because of circuit {hn,fgl}/a.
1483 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghl,fgln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1484 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghl,fgln,giln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1485 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1486 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1487 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efgn,egmn,fghn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {hn,fgl}/a.
1488 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,eflm,eghl,eglm,flmn,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1489 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,efln,eghl,egil,eiln}/a is not in La(S) because of circuit {f,be}/a.
1490 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhl,efln,eghl,eglm,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1491 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhlm,flmn,ghlm,gilm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1492 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhln,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1493 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhm,eghm,fhln,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1494 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghi,ehin,fhln,ghil,hiln}/a is not in La(S) because of circuit {n,fi}/a.
1495 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghl,egil,ehln,eiln,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1496 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghl,eglm,ehln,elmn,fhln,gilm,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
1497 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghm,ehmn,fhln,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
1498 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghm,ehmn,fhln,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {lm,hi}/a.
1499 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egin,fhln,ghil,ghin,hiln}/a is not in La(S) because of circuit {gn,ehi}/a.
1500 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egin,fhln,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
1501 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
1502 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
1503 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cgil,efhn,eghn,egmn,fhln,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1504 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgl,eflm,eglm,fghl,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1505 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgl,efln,eglm,elmn,fghl,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1506 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghl,fglm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1507 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghl,fgln,fgmn,glmn,ilmn}/a is not in La(S) because of circuit {gn,flm}/a.
1508 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghm,fhlm,flmn,ghlm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1509 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghm,fhln,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {gl,chm}/a.
1510 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgm,fghn,fgmn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1511 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgn,egmn,fghl,fgln,glmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1512 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efgn,egmn,fghn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {hn,fgl}/a.
1513 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhl,eflm,eghl,eglm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1514 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhl,efln,eghl,eglm,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
1515 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhm,eghm,fhlm,flmn,ghlm,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1516 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhm,eghm,fhln,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {gl,chm}/a.
1517 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghl,eglm,ehln,elmn,fhln,ilmn}/a is not in La(S) because of circuit {g,ce}/a.
1518 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghm,ehmn,fhln,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {hm,el}/a.
1519 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglm,cilm,efhn,eghn,egmn,fhln,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gn,el}/a.
1520 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,eflm,eglm,fghl,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1521 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,eflm,eglo,elmo,fghl,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1522 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglm,elmn,fghl,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1523 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,eiln,eilo,fghl}/a is not in La(S) because of circuit {h,cf}/a.
1524 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,eino,elno,fghl,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1525 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elmn,elmo,fghl,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1526 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elno,emno,fghl,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1527 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgl,efln,eglo,elno,emno,fghl,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1528 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1529 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,flm}/a.
1530 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1531 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fgln,fgmn,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1532 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1533 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1534 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghl,fglo,fgmo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1535 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhlm,flmn,ghlm,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1536 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhlm,flmn,ghlo,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1537 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1538 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1539 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1540 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1541 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1542 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1543 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,fgl}/a.
1544 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1545 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1546 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1547 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1548 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1549 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1550 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1551 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1552 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1553 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1554 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ho,fgl}/a.
1555 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1556 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1557 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghl,fgln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1558 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,fgl}/a.
1559 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1560 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1561 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1562 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1563 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egmn,fghn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1564 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghl,fgln,glno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1565 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghln,glno,ilno}/a is not in La(S) because of circuit {hn,fgl}/a.
1566 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
1567 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,fhln,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1568 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghl,fgln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1569 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghl,fgln,glno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1570 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,fgl}/a.
1571 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {hn,fgl}/a.
1572 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1573 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1574 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,fhln,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1575 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1576 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1577 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fghl,fglo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1578 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1579 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1580 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1581 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1582 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1583 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ho,fgl}/a.
1584 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fghl,fglo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1585 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhln,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1586 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhln,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1587 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhlo,flno,ghlo,ilno}/a is not in La(S) because of circuit {ho,fgl}/a.
1588 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fghl,fglo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1589 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fghl,fglo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1590 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1591 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1592 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhln,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1593 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhlo,flno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,fgl}/a.
1594 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhlo,flno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1595 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,eghl,eglm,flmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1596 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,eghl,eglo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1597 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,eflm,egho,ehlo,elmo,flmn,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1598 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglm,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1599 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1600 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1601 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1602 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1603 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,eghl,eglo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1604 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1605 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
1606 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1607 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1608 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhl,efln,egho,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1609 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhlm,flmn,ghlm,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1610 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhlm,flmn,ghlo,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1611 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1612 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1613 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1614 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1615 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1616 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,eghm,fhln,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1617 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhlm,flmn,ghlo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1618 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1619 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1620 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1621 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1622 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhln,fhmn,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1623 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglm,ehln,elmn,fhln,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1624 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eiln,eilo,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1625 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1626 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1627 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1628 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1629 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1630 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1631 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1632 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1633 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1634 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,fhln,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1635 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {gn,el}/a.
1636 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
1637 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
1638 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1639 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1640 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egmn,fhln,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1641 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghln,glno,ilno}/a is not in La(S) because of circuit {gn,el}/a.
1642 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
1643 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,fhln,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1644 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gn,el}/a.
1645 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1646 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1647 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
1648 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,fhln,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1649 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehin,ehio,fhln,ghlo,hiln,hilo}/a is not in La(S) because of circuit {o,gi}/a.
1650 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,fhln,ghlo}/a is not in La(S) because of circuit {ho,egl}/a.
1651 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eino,elno,fhln,ghlo,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1652 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,fhln,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1653 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1654 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1655 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1656 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1657 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1658 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1659 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,fhln,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1660 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,fhln,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
1661 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,fhln,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1662 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1663 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1664 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,fhln,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1665 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1666 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1667 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhln,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1668 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flmn,flmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1669 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1670 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efmo,egho,fhlo,flno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {n,fi}/a.
1671 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhln,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1672 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhln,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1673 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhlo,flno,ghlo,ilno}/a is not in La(S) because of circuit {fo,el}/a.
1674 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1675 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1676 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhln,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1677 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhlo,flno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {fo,el}/a.
1678 over 3214: triangulation {bchl,bfhl,bfln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhlo,flno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1679 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efgm,fghm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {n,fi}/a.
1680 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efhm,eghm,fhln,fhmn,hiln,himn}/a is not in La(S) because of circuit {g,ce}/a.
1681 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chil,chim,efhn,eghm,ehmn,fhln,hiln,himn}/a is not in La(S) because of circuit {g,ce}/a.
1682 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efgm,fghm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1683 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efgm,fghm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1684 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhm,eghm,fhlm,flmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
1685 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhm,eghm,fhln,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1686 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chlm,cilm,efhn,eghm,ehmn,fhln,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
1687 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efgm,fghm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1688 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efhm,eghm,fhln,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1689 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,cilm,clmn,efhn,eghm,ehmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1690 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efgm,fghm,fhln,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
1691 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efhm,eghm,fhln,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
1692 over 3214: triangulation {bchl,bfhl,bfln,biln,cghm,chln,chmn,ciln,cimn,efhn,eghm,ehmn,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1693 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgm,fghn,fgmn,fhln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1694 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgn,egin,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1695 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efgn,egmn,fghn,fhln,gimn}/a is not in La(S) because of circuit {h,cf}/a.
1696 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efhn,eghn,egin,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1697 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgin,chln,ciln,efhn,eghn,egmn,fhln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1698 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efgm,fghn,fgmn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1699 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efgn,egmn,fghn,fhln,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
1700 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,cilm,clmn,efhn,eghn,egmn,fhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
1701 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efgm,fghn,fgmn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1702 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efgn,egmn,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1703 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgmn,chln,ciln,cimn,efhn,eghn,egmn,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1704 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgm,fghn,fgmn,fhln,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1705 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egmn,fghn,fhln,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1706 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,eino,fghn,fhln}/a is not in La(S) because of circuit {h,cf}/a.
1707 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,emno,fghn,fhln,imno}/a is not in La(S) because of circuit {h,cf}/a.
1708 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egmn,fhln,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
1709 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,eino,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1710 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1711 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1712 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1713 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1714 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1715 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,eino,fghn,fhln,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1716 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1717 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,fhln,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1718 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,fhln,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1719 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,fhln,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1720 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1721 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1722 over 3214: triangulation {bchl,bfhl,bfln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1723 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghm,fhln,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1724 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghm,fhln,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1725 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fghn,fgmn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1726 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgm,fgho,fgmo,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1727 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egmn,fghn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1728 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egno,eino,fghn,fhln,ghno,hiln,hino}/a is not in La(S) because of circuit {o,gi}/a.
1729 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgn,egno,emno,fghn,fhln,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1730 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efmo,fgho,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1731 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efno,eino,fgho,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {n,fi}/a.
1732 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efgo,efno,emno,fgho,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1733 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,eghm,fhln,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1734 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,eghm,fhln,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1735 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,egho,ehmo,fhln,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {g,ce}/a.
1736 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhm,egho,ehmo,fhln,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1737 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghm,ehmn,fhln,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {o,gi}/a.
1738 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghm,ehmn,fhln,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1739 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egmn,fhln,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1740 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egno,eino,fhln,ghno,hiln,hino}/a is not in La(S) because of circuit {o,gi}/a.
1741 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,eghn,egno,emno,fhln,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1742 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehin,ehio,fhln,hiln}/a is not in La(S) because of circuit {g,ce}/a.
1743 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,fhln,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1744 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,fhln,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1745 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehno,eino,fhln,hiln,hino}/a is not in La(S) because of circuit {g,ce}/a.
1746 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efhn,egho,ehno,emno,fhln,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1747 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efmo,egho,fhln,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
1748 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efno,egho,eino,fhln,fhno,hiln,hino}/a is not in La(S) because of circuit {g,ce}/a.
1749 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chil,chio,efho,efno,egho,emno,fhln,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1750 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fghm,fhln,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1751 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fghn,fgmn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1752 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgm,fgho,fgmo,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1753 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egmn,fghn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1754 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egno,eino,fghn,fhln,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1755 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgn,egno,emno,fghn,fhln,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1756 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efmo,fgho,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1757 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efno,eino,fgho,fhln,fhno}/a is not in La(S) because of circuit {h,cf}/a.
1758 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efgo,efno,emno,fgho,fhln,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1759 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhm,eghm,fhln,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1760 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhm,egho,ehmo,fhln,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1761 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghm,ehmn,fhln,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
1762 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egmn,fhln,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1763 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,eino,fhln,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
1764 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,emno,fhln,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1765 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehmn,ehmo,fhln,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1766 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,eino,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1767 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,emno,fhln,imno}/a is not in La(S) because of circuit {m,ei}/a.
1768 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efmo,egho,fhln,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1769 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,eino,fhln,fhno}/a is not in La(S) because of circuit {g,ce}/a.
1770 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,emno,fhln,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1771 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhln,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1772 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhln,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1773 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1774 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1775 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1776 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1777 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1778 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1779 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,eino,fghn,fhln,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1780 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,fhln,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1781 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,fhln,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1782 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1783 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1784 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,eino,fgho,fhln,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1785 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1786 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1787 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhln,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1788 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhln,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1789 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhln,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1790 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhln,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1791 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,fhln,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
1792 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,fhln,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1793 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,fhln,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1794 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,fhln,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1795 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,eino,fhln,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
1796 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,fhln,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
1797 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,fhln,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
1798 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,fhln,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1799 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,fhln,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1800 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,eino,fhln,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1801 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1802 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1803 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhln,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1804 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhln,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
1805 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,eino,fhln,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
1806 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhln,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1807 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhln,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1808 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhlm,flmn,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1809 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1810 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1811 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1812 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1813 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghm,fhln,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1814 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1815 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1816 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1817 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1818 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1819 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1820 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1821 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1822 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1823 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1824 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1825 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egmn,fghn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1826 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,fhln,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
1827 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,fhln,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1828 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1829 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1830 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,fhln,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1831 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1832 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1833 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1834 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
1835 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1836 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1837 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1838 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1839 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhlo,flno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
1840 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1841 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1842 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1843 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
1844 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
1845 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,eflm,egho,ehlo,elmo,flmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1846 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
1847 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
1848 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1849 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
1850 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhl,efln,egho,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
1851 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhlm,flmn,ghmo,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1852 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {n,fi}/a.
1853 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1854 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1855 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1856 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,eghm,fhln,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1857 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhlm,flmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1858 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {g,ce}/a.
1859 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1860 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1861 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1862 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhln,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1863 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1864 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1865 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1866 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1867 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,fhln,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1868 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1869 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1870 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egmn,fhln,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1871 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,fhln,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
1872 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,fhln,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1873 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1874 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
1875 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,fhln,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1876 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehin,ehio,fhln,hiln,hilo}/a is not in La(S) because of circuit {g,ce}/a.
1877 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,fhln}/a is not in La(S) because of circuit {g,ce}/a.
1878 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eino,elno,fhln,ilno}/a is not in La(S) because of circuit {no,eil}/a.
1879 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,fhln,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
1880 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
1881 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,fhln,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1882 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
1883 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1884 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
1885 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
1886 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,fhln,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
1887 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,fhln,hiln,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
1888 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,fhln,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
1889 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1890 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
1891 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,fhln,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1892 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
1893 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1894 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhln,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {hn,flo}/a.
1895 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flmn,flmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
1896 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,flm}/a.
1897 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efmo,egho,fhlo,flno,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
1898 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhln,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
1899 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhln,fhno,hlno,ilno}/a is not in La(S) because of circuit {hn,flo}/a.
1900 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhlo,flno,ilno}/a is not in La(S) because of circuit {g,ce}/a.
1901 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1902 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,flo}/a.
1903 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhln,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1904 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhlo,flno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
1905 over 3214: triangulation {bchl,bfhl,bfln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhlo,flno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
1906 over 3214: triangulation {bchl,bfhm,bhil,bhim,cehm,chil,chim,efhm}/a is not in La(S) because of circuit {f,be}/a.
1907 over 3214: triangulation {bchl,bfhm,bhil,bhim,ceho,chil,chio,efhm,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1908 over 3214: triangulation {bchl,bfhm,bhil,bhim,ceho,chlo,cilo,efhm,ehmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1909 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghi,chil,efgm,fghm,ghim}/a is not in La(S) because of circuit {l,bci}/a.
1910 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghi,chil,efhm,eghm,ghim}/a is not in La(S) because of circuit {f,be}/a.
1911 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cgil,efgm,fghm,ghil,ghim}/a is not in La(S) because of circuit {gl,chi}/a.
1912 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cgil,efhm,eghm,ghil,ghim}/a is not in La(S) because of circuit {f,be}/a.
1913 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1914 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1915 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1916 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghm,chil,chim,efgm,fghm}/a is not in La(S) because of circuit {l,bci}/a.
1917 over 3214: triangulation {bchl,bfhm,bhil,bhim,cghm,chil,chim,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
1918 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efgm,fghm,ghmo,himo}/a is not in La(S) because of circuit {o,gi}/a.
1919 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efhm,eghm,ghmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1920 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chil,chio,efhm,egho,ehmo,himo}/a is not in La(S) because of circuit {f,be}/a.
1921 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efgm,fghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {lo,chi}/a.
1922 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efhm,eghm,ghmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1923 over 3214: triangulation {bchl,bfhm,bhil,bhim,cgho,chlo,cilo,efhm,egho,ehmo,hilo,himo}/a is not in La(S) because of circuit {f,be}/a.
1924 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cehm,chlm,cilm,efhm}/a is not in La(S) because of circuit {f,be}/a.
1925 over 3214: triangulation {bchl,bfhm,bhlm,bilm,ceho,chlo,cilo,efhm,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1926 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cgil,efgm,fghm,ghlm,gilm}/a is not in La(S) because of circuit {lm,hi}/a.
1927 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cgil,efhm,eghm,ghlm,gilm}/a is not in La(S) because of circuit {f,be}/a.
1928 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglm,cilm,efgm,fghm,ghlm}/a is not in La(S) because of circuit {h,bg}/a.
1929 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglm,cilm,efhm,eghm,ghlm}/a is not in La(S) because of circuit {f,be}/a.
1930 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efgm,fghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
1931 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
1932 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,eghm,ghlm,glmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1933 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1934 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1935 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghm,chlm,cilm,efgm,fghm}/a is not in La(S) because of circuit {lm,hi}/a.
1936 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cghm,chlm,cilm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
1937 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efgm,fghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
1938 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efhm,eghm,ghmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1939 over 3214: triangulation {bchl,bfhm,bhlm,bilm,cgho,chlo,cilo,efhm,egho,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1940 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,efhm,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1941 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
1942 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1943 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cghl,cglo,cilo,efhm,egho,ehmo,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
1944 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efgm,fghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1945 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efhm,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1946 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilm,blmo,cgho,chlo,cilo,efhm,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
1947 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,efhm,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
1948 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efgm,fghm,ghlo,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
1949 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efhm,eghm,ghlo,ghmo}/a is not in La(S) because of circuit {f,be}/a.
1950 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cghl,cglo,cilo,efhm,egho,ehmo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
1951 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efgm,fghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
1952 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efhm,eghm,ghmo}/a is not in La(S) because of circuit {hl,bco}/a.
1953 over 3214: triangulation {bchl,bfhm,bhlo,bhmo,bilo,bimo,cgho,chlo,cilo,efhm,egho,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
1954 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehi,chil,efhn,ehin}/a is not in La(S) because of circuit {f,be}/a.
1955 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehm,chil,chim,efhm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
1956 over 3214: triangulation {bchl,bfhn,bhil,bhin,cehm,chil,chim,efhn,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
1957 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhm,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1958 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhm,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1959 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
1960 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
1961 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
1962 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
1963 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efhn,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
1964 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1965 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efno,eino,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
1966 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chil,chio,efho,efno,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1967 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhm,ehmo,fhmn,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1968 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhm,ehmo,fhmn,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
1969 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehin,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
1970 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
1971 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
1972 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
1973 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efhn,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
1974 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efmo,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1975 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efno,eino,fhno,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
1976 over 3214: triangulation {bchl,bfhn,bhil,bhin,ceho,chlo,cilo,efho,efno,emno,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
1977 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgm,fghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1978 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgm,fghn,fgmn,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
1979 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgn,egin,fghn,ghin}/a is not in La(S) because of circuit {n,fi}/a.
1980 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efgn,egmn,fghn,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1981 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhm,eghm,fhmn,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1982 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghi,ehin}/a is not in La(S) because of circuit {f,be}/a.
1983 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghm,ehmn,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
1984 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghn,egin,ghin}/a is not in La(S) because of circuit {f,be}/a.
1985 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghi,chil,efhn,eghn,egmn,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
1986 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgm,fghm,fhmn,ghil,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1987 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgm,fghn,fgmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {n,fi}/a.
1988 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgn,egin,fghn,ghil,ghin}/a is not in La(S) because of circuit {n,fi}/a.
1989 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efgn,egmn,fghn,ghil,ghin,gimn}/a is not in La(S) because of circuit {m,ei}/a.
1990 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhm,eghm,fhmn,ghil,ghim,himn}/a is not in La(S) because of circuit {n,bm}/a.
1991 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghi,ehin,ghil}/a is not in La(S) because of circuit {f,be}/a.
1992 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghm,ehmn,ghil,ghim,himn}/a is not in La(S) because of circuit {f,be}/a.
1993 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghn,egin,ghil,ghin}/a is not in La(S) because of circuit {f,be}/a.
1994 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cgil,efhn,eghn,egmn,ghil,ghin,gimn}/a is not in La(S) because of circuit {f,be}/a.
1995 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
1996 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
1997 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
1998 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
1999 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2000 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {o,gi}/a.
2001 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2002 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2003 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2004 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2005 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2006 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2007 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2008 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2009 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2010 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2011 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2012 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2013 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2014 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehin,ehio,ghlo,hilo}/a is not in La(S) because of circuit {f,be}/a.
2015 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2016 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2017 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2018 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2019 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2020 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2021 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2022 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efgm,fghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
2023 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efhm,eghm,fhmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
2024 over 3214: triangulation {bchl,bfhn,bhil,bhin,cghm,chil,chim,efhn,eghm,ehmn,himn}/a is not in La(S) because of circuit {f,be}/a.
2025 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2026 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2027 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fghn,fgmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2028 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgm,fgho,fgmo,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2029 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egmn,fghn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {o,gi}/a.
2030 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egno,eino,fghn,ghno,hino}/a is not in La(S) because of circuit {o,gi}/a.
2031 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgn,egno,emno,fghn,ghno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2032 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efmo,fgho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2033 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efno,eino,fgho,fhno,hino}/a is not in La(S) because of circuit {n,fi}/a.
2034 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efgo,efno,emno,fgho,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2035 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,eghm,fhmn,ghmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2036 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
2037 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,egho,ehmo,fhmn,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2038 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhm,egho,ehmo,fhmn,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2039 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghm,ehmn,ghmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2040 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2041 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egmn,ghno,gmno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2042 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egno,eino,ghno,hino}/a is not in La(S) because of circuit {f,be}/a.
2043 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,eghn,egno,emno,ghno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2044 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehin,ehio}/a is not in La(S) because of circuit {f,be}/a.
2045 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2046 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2047 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehno,eino,hino}/a is not in La(S) because of circuit {f,be}/a.
2048 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efhn,egho,ehno,emno,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2049 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efmo,egho,fhno,fmno,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
2050 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efno,egho,eino,fhno,hino}/a is not in La(S) because of circuit {g,ce}/a.
2051 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chil,chio,efho,efno,egho,emno,fhno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2052 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2053 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2054 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2055 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2056 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2057 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hilo,hino}/a is not in La(S) because of circuit {lo,chi}/a.
2058 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2059 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {n,fi}/a.
2060 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hilo,hino}/a is not in La(S) because of circuit {n,fi}/a.
2061 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2062 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2063 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {lo,chi}/a.
2064 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
2065 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2066 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2067 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2068 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2069 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2070 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2071 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehin,ehio,hilo}/a is not in La(S) because of circuit {f,be}/a.
2072 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2073 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2074 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2075 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efhn,egho,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2076 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hilo,hino,imno}/a is not in La(S) because of circuit {g,ce}/a.
2077 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hilo,hino}/a is not in La(S) because of circuit {g,ce}/a.
2078 over 3214: triangulation {bchl,bfhn,bhil,bhin,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2079 over 3214: triangulation {bchl,bfhn,bhln,biln,cehi,chil,efhn,ehin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2080 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,ceil,efhn,ehln,eiln}/a is not in La(S) because of circuit {f,be}/a.
2081 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celm,cilm,efhn,ehln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2082 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2083 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2084 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2085 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2086 over 3214: triangulation {bchl,bfhn,bhln,biln,cehl,celo,cilo,efhn,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2087 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chil,chim,efhm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2088 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chil,chim,efhn,ehmn,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2089 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chlm,cilm,efhm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2090 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chlm,cilm,efhn,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2091 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,cilm,clmn,efhm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2092 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,cilm,clmn,efhn,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2093 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,ciln,cimn,efhm,fhmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2094 over 3214: triangulation {bchl,bfhn,bhln,biln,cehm,chln,chmn,ciln,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2095 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cein,chln,ciln,efhn}/a is not in La(S) because of circuit {f,be}/a.
2096 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cemn,chln,cilm,clmn,efhn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2097 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,cemn,chln,ciln,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2098 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,ciln,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2099 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,ciln,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2100 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2101 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2102 over 3214: triangulation {bchl,bfhn,bhln,biln,cehn,ceno,chln,cilo,clno,efhn,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2103 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhm,ehmo,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2104 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhm,ehmo,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2105 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehin,ehio,hiln}/a is not in La(S) because of circuit {f,be}/a.
2106 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2107 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2108 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2109 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efhn,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2110 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efmo,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2111 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efno,eino,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2112 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chil,chio,efho,efno,emno,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2113 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2114 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2115 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2116 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2117 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2118 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hl,bcn}/a.
2119 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,ciln,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2120 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2121 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2122 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2123 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2124 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2125 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2126 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2127 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2128 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2129 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2130 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2131 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chln,chno,cilo,clno,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2132 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2133 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2134 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2135 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2136 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhm,ehmo,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2137 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2138 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2139 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2140 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2141 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2142 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2143 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2144 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2145 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2146 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2147 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2148 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2149 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2150 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2151 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2152 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efhn,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2153 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2154 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2155 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efmo,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2156 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,eino,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2157 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,eino,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2158 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2159 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2160 over 3214: triangulation {bchl,bfhn,bhln,biln,ceho,chlo,cilo,efho,efno,emno,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2161 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgm,fghm,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2162 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgm,fghn,fgmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2163 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgn,egin,fghn,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2164 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efgn,egmn,fghn,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
2165 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhm,eghm,fhmn,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2166 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghi,ehin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2167 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghm,ehmn,ghim,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2168 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghn,egin,ghin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2169 over 3214: triangulation {bchl,bfhn,bhln,biln,cghi,chil,efhn,eghn,egmn,ghin,gimn,hiln}/a is not in La(S) because of circuit {f,be}/a.
2170 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghm,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2171 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghm,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2172 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2173 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
2174 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgm,fghn,fgmn,ghln,giln,gimn}/a is not in La(S) because of circuit {gln,hi}/a.
2175 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egin,fghn,ghil,ghin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
2176 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egin,fghn,ghln,giln}/a is not in La(S) because of circuit {gln,hi}/a.
2177 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {m,ei}/a.
2178 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {lm,gin}/a.
2179 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efgn,egmn,fghn,ghln,giln,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2180 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhm,eghm,fhmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2181 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhm,eghm,fhmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2182 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghi,ehin,ghil,hiln}/a is not in La(S) because of circuit {f,be}/a.
2183 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghl,egil,ehln,eiln}/a is not in La(S) because of circuit {f,be}/a.
2184 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghl,eglm,ehln,elmn,gilm,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2185 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghm,ehmn,ghil,ghim,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2186 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghm,ehmn,ghlm,gilm,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2187 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egin,ghil,ghin,hiln}/a is not in La(S) because of circuit {f,be}/a.
2188 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egin,ghln,giln}/a is not in La(S) because of circuit {f,be}/a.
2189 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghil,ghin,gimn,hiln}/a is not in La(S) because of circuit {f,be}/a.
2190 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghln,gilm,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2191 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cgil,efhn,eghn,egmn,ghln,giln,gimn}/a is not in La(S) because of circuit {f,be}/a.
2192 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgm,fghm,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2193 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgm,fghn,fgmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gl,cn}/a.
2194 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efgn,egmn,fghn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {gl,cn}/a.
2195 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhm,eghm,fhmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2196 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghl,eglm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2197 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghm,ehmn,ghlm,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2198 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglm,cilm,efhn,eghn,egmn,ghln,glmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2199 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2200 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2201 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2202 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2203 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2204 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2205 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
2206 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
2207 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2208 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2209 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2210 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2211 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2212 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2213 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2214 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {o,gi}/a.
2215 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,glm}/a.
2216 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2217 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2218 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2219 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2220 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghln,glno,ilno}/a is not in La(S) because of circuit {o,gi}/a.
2221 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2222 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2223 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {gl,cn}/a.
2224 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2225 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2226 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,gln}/a.
2227 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2228 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2229 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2230 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2231 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2232 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2233 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2234 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2235 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2236 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2237 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2238 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2239 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2240 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2241 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2242 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2243 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2244 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2245 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2246 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2247 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglm,ehln,elmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2248 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2249 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2250 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2251 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2252 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghl,eglo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2253 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlm,glmo,hlmn,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2254 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2255 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2256 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2257 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2258 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2259 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glmn,glmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2260 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2261 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghln,glno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2262 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2263 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2264 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2265 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghln,glno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2266 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2267 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2268 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghln,glno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2269 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghln,glno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2270 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2271 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2272 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2273 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehin,ehio,ghlo,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2274 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eiln,eilo,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2275 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,eino,elno,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2276 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,ghlo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2277 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2278 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehln,ehlo,elno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2279 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2280 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2281 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2282 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2283 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2284 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2285 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2286 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2287 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2288 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2289 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2290 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2291 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2292 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2293 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2294 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2295 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
2296 over 3214: triangulation {bchl,bfhn,bhln,biln,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2297 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efgm,fghm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2298 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efhm,eghm,fhmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
2299 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chil,chim,efhn,eghm,ehmn,hiln,himn}/a is not in La(S) because of circuit {f,be}/a.
2300 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efgm,fghm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2301 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efhm,eghm,fhmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
2302 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chlm,cilm,efhn,eghm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2303 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efgm,fghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2304 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efhm,eghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2305 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,cilm,clmn,efhn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2306 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2307 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
2308 over 3214: triangulation {bchl,bfhn,bhln,biln,cghm,chln,chmn,ciln,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2309 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {hl,bcn}/a.
2310 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgn,egin,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2311 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2312 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2313 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgin,chln,ciln,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2314 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efgm,fghn,fgmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2315 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efgn,egmn,fghn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2316 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,cilm,clmn,efhn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2317 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {hl,bcn}/a.
2318 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2319 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgmn,chln,ciln,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2320 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2321 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2322 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {hl,bcn}/a.
2323 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {m,ei}/a.
2324 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2325 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2326 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,ciln,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2327 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2328 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgm,fghn,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2329 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2330 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egmn,fghn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2331 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,eino,fghn,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2332 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2333 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efgn,egno,emno,fghn,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2334 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2335 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2336 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2337 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2338 over 3214: triangulation {bchl,bfhn,bhln,biln,cghn,cgno,chln,cilo,clno,efhn,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2339 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2340 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghm,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2341 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fghn,fgmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2342 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgm,fgho,fgmo,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2343 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egmn,fghn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2344 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egno,eino,fghn,ghno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2345 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgn,egno,emno,fghn,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2346 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efmo,fgho,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2347 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efno,eino,fgho,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2348 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efgo,efno,emno,fgho,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2349 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2350 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,eghm,fhmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2351 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,egho,ehmo,fhmn,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2352 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhm,egho,ehmo,fhmn,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2353 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2354 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghm,ehmn,ghmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2355 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egmn,ghno,gmno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2356 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egno,eino,ghno,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2357 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,eghn,egno,emno,ghno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2358 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehin,ehio,hiln}/a is not in La(S) because of circuit {f,be}/a.
2359 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2360 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2361 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {f,be}/a.
2362 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efhn,egho,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2363 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efmo,egho,fhno,fmno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2364 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efno,egho,eino,fhno,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2365 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chil,chio,efho,efno,egho,emno,fhno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2366 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2367 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2368 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2369 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2370 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2371 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2372 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2373 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hl,bcn}/a.
2374 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2375 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bcn}/a.
2376 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2377 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2378 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2379 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2380 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2381 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2382 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2383 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2384 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2385 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2386 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,ciln,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2387 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2388 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2389 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2390 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2391 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2392 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2393 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2394 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2395 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2396 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2397 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2398 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2399 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2400 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2401 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2402 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2403 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bcn}/a.
2404 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2405 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2406 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2407 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2408 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2409 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2410 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2411 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2412 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2413 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2414 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2415 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2416 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2417 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2418 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2419 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2420 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2421 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2422 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2423 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chln,chno,cilo,clno,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2424 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2425 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2426 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2427 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2428 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2429 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2430 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2431 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2432 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2433 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2434 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2435 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2436 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2437 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2438 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2439 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2440 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2441 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2442 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2443 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2444 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2445 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2446 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2447 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2448 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2449 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
2450 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2451 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2452 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2453 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2454 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2455 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2456 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
2457 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2458 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
2459 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
2460 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2461 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2462 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2463 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2464 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2465 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2466 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2467 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2468 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2469 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2470 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2471 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2472 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2473 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2474 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {f,be}/a.
2475 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {f,be}/a.
2476 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2477 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2478 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2479 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2480 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {f,be}/a.
2481 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2482 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2483 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2484 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2485 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {f,be}/a.
2486 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2487 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {f,be}/a.
2488 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2489 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efhn,egho,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2490 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
2491 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2492 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,hlno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
2493 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
2494 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,eino,fhno,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
2495 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
2496 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2497 over 3214: triangulation {bchl,bfhn,bhln,biln,cgho,chlo,cilo,efho,efno,egho,emno,fhno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2498 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2499 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2500 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2501 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2502 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2503 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2504 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2505 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2506 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2507 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2508 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2509 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,ceho,chlo,cilo,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2510 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2511 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2512 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2513 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2514 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2515 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2516 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2517 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2518 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2519 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2520 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2521 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2522 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2523 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2524 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2525 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2526 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2527 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2528 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2529 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2530 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2531 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2532 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2533 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2534 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2535 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2536 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2537 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2538 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2539 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2540 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2541 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2542 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2543 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2544 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2545 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
2546 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2547 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2548 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2549 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2550 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2551 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2552 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2553 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2554 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2555 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2556 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2557 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2558 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2559 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2560 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2561 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2562 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2563 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2564 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2565 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2566 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2567 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2568 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2569 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2570 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2571 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2572 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2573 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2574 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2575 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2576 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2577 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2578 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2579 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2580 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2581 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2582 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2583 over 3214: triangulation {bchl,bfhn,bhlo,bhno,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2584 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2585 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2586 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2587 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2588 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2589 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2590 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2591 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fghm,fhmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2592 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fghn,fgmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2593 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgm,fgho,fgmo,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2594 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egmn,fghn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2595 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egno,eino,fghn,ghlo,ghno}/a is not in La(S) because of circuit {h,bg}/a.
2596 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgn,egno,emno,fghn,ghlo,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2597 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efmo,fgho,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2598 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efno,eino,fgho,fhno,ghlo}/a is not in La(S) because of circuit {hn,bfo}/a.
2599 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efgo,efno,emno,fgho,fhno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2600 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhm,eghm,fhmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2601 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhm,egho,ehmo,fhmn,ghlo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2602 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghm,ehmn,ghlo,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2603 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egmn,ghlo,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2604 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egno,eino,ghlo,ghno}/a is not in La(S) because of circuit {f,be}/a.
2605 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,eghn,egno,emno,ghlo,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2606 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehmn,ehmo,ghlo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2607 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehno,eino,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2608 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efhn,egho,ehno,emno,ghlo,imno}/a is not in La(S) because of circuit {f,be}/a.
2609 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efmo,egho,fhno,fmno,ghlo,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2610 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efno,egho,eino,fhno,ghlo}/a is not in La(S) because of circuit {hn,bfo}/a.
2611 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cghl,cglo,cilo,efho,efno,egho,emno,fhno,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2612 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2613 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2614 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2615 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2616 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
2617 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2618 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2619 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2620 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2621 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2622 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2623 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2624 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2625 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {hl,bco}/a.
2626 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2627 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2628 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2629 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2630 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2631 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {hl,bco}/a.
2632 over 3214: triangulation {bchl,bfhn,bhlo,bhno,bilo,bino,cgho,chlo,cilo,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2633 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,ceho,chlo,cilo,efho,efio}/a is not in La(S) because of circuit {hl,bco}/a.
2634 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,ceho,chlo,cilo,efho,efmo,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2635 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgm,fgho,fgmo,fimo,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2636 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgo,efio,fgho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2637 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efgo,efmo,fgho,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
2638 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efho,efio,egho,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2639 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cghl,cglo,cilo,efho,efmo,egho,fimo,ghlo}/a is not in La(S) because of circuit {m,ei}/a.
2640 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2641 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgo,efio,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2642 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2643 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efho,efio,egho}/a is not in La(S) because of circuit {hl,bco}/a.
2644 over 3214: triangulation {bchl,bfho,bfio,bhlo,bilo,cgho,chlo,cilo,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {hl,bco}/a.
2645 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,ceho,chlo,cilo,efho,efmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2646 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efgm,fgho,fgmo,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
2647 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efgo,efmo,fgho,ghlo,ilmo}/a is not in La(S) because of circuit {h,bg}/a.
2648 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cghl,cglo,cilo,efho,efmo,egho,ghlo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
2649 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efgm,fgho,fgmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2650 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efgo,efmo,fgho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2651 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilm,blmo,cgho,chlo,cilo,efho,efmo,egho,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
2652 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,ceho,chlo,cilo,efho,efmo}/a is not in La(S) because of circuit {hl,bco}/a.
2653 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efgm,fgho,fgmo,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2654 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efgo,efmo,fgho,ghlo}/a is not in La(S) because of circuit {h,bg}/a.
2655 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cghl,cglo,cilo,efho,efmo,egho,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2656 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efgm,fgho,fgmo}/a is not in La(S) because of circuit {hl,bco}/a.
2657 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efgo,efmo,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2658 over 3214: triangulation {bchl,bfho,bfmo,bhlo,bilo,bimo,cgho,chlo,cilo,efho,efmo,egho}/a is not in La(S) because of circuit {hl,bco}/a.
2659 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2660 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2661 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2662 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2663 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,ceho,chlo,cilo,efho,efno,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2664 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2665 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2666 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2667 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2668 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,eino,fgho,ghlo,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
2669 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
2670 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2671 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
2672 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
2673 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,eino,ghlo,ilno}/a is not in La(S) because of circuit {f,be}/a.
2674 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2675 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2676 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2677 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2678 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2679 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efmo,fgho,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2680 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,eino,fgho,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2681 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2682 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efgo,efno,emno,fgho,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2683 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2684 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efmo,egho,fmno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2685 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,eino,ilno}/a is not in La(S) because of circuit {hl,bco}/a.
2686 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
2687 over 3214: triangulation {bchl,bfho,bfno,bhlo,biln,blno,cgho,chlo,cilo,efho,efno,egho,emno,ilno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2688 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2689 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efno,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2690 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,ceho,chlo,cilo,efho,efno,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2691 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgm,fgho,fgmo,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2692 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efmo,fgho,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2693 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efno,eino,fgho,ghlo}/a is not in La(S) because of circuit {n,fi}/a.
2694 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efgo,efno,emno,fgho,ghlo,imno}/a is not in La(S) because of circuit {m,ei}/a.
2695 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efmo,egho,fmno,ghlo,imno}/a is not in La(S) because of circuit {n,bm}/a.
2696 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efno,egho,eino,ghlo}/a is not in La(S) because of circuit {f,be}/a.
2697 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cghl,cglo,cilo,efho,efno,egho,emno,ghlo,imno}/a is not in La(S) because of circuit {f,be}/a.
2698 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2699 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2700 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {hl,bco}/a.
2701 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2702 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2703 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efno,egho,eino}/a is not in La(S) because of circuit {hl,bco}/a.
2704 over 3214: triangulation {bchl,bfho,bfno,bhlo,bilo,bino,cgho,chlo,cilo,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
2705 over 3214: triangulation {bchm,bcim,behm,cehm}/a is not in La(S) because of circuit {h,bce}/a.
2706 over 3214: triangulation {bchm,bcim,behm,cghm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
2707 over 3214: triangulation {bchm,bcim,bfhm,cehm,efhm}/a is not in La(S) because of circuit {f,be}/a.
2708 over 3214: triangulation {bchm,bcim,bfhm,cghm,efgm,fghm}/a is not in La(S) because of circuit {h,cf}/a.
2709 over 3214: triangulation {bchm,bcim,bfhm,cghm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
2710 over 3214: triangulation {bchm,bclm,behm,bilm,cehm,cilm}/a is not in La(S) because of circuit {h,bce}/a.
2711 over 3214: triangulation {bchm,bclm,behm,bilm,cghm,cilm,eghm}/a is not in La(S) because of circuit {g,ce}/a.
2712 over 3214: triangulation {bchm,bclm,bfhm,bilm,cehm,cilm,efhm}/a is not in La(S) because of circuit {f,be}/a.
2713 over 3214: triangulation {bchm,bclm,bfhm,bilm,cghm,cilm,efgm,fghm}/a is not in La(S) because of circuit {h,cf}/a.
2714 over 3214: triangulation {bchm,bclm,bfhm,bilm,cghm,cilm,efhm,eghm}/a is not in La(S) because of circuit {f,be}/a.
2715 over 3214: triangulation {bchn,bcin,behn,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
2716 over 3214: triangulation {bchn,bcin,behn,cehn,cein}/a is not in La(S) because of circuit {h,bce}/a.
2717 over 3214: triangulation {bchn,bcin,behn,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
2718 over 3214: triangulation {bchn,bcin,behn,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
2719 over 3214: triangulation {bchn,bcin,behn,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2720 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2721 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
2722 over 3214: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2723 over 3214: triangulation {bchn,bcin,behn,cghm,chmn,cimn,eghm,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
2724 over 3214: triangulation {bchn,bcin,behn,cghn,cgin,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
2725 over 3214: triangulation {bchn,bcin,behn,cghn,cgin,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2726 over 3214: triangulation {bchn,bcin,behn,cghn,cgmn,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
2727 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2728 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2729 over 3214: triangulation {bchn,bcin,behn,cghn,cgno,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2730 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2731 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2732 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2733 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2734 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2735 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2736 over 3214: triangulation {bchn,bcin,behn,cgho,chno,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2737 over 3214: triangulation {bchn,bcin,bfhn,cehm,chmn,cimn,efhm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2738 over 3214: triangulation {bchn,bcin,bfhn,cehm,chmn,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2739 over 3214: triangulation {bchn,bcin,bfhn,cehn,cein,efhn}/a is not in La(S) because of circuit {f,be}/a.
2740 over 3214: triangulation {bchn,bcin,bfhn,cehn,cemn,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2741 over 3214: triangulation {bchn,bcin,bfhn,cehn,ceno,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2742 over 3214: triangulation {bchn,bcin,bfhn,cehn,ceno,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2743 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2744 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2745 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2746 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2747 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2748 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2749 over 3214: triangulation {bchn,bcin,bfhn,ceho,chno,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2750 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2751 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {n,bm}/a.
2752 over 3214: triangulation {bchn,bcin,bfhn,cghm,chmn,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2753 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2754 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgn,egin,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2755 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2756 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2757 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgin,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2758 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {h,cf}/a.
2759 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2760 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgmn,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2761 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2762 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2763 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2764 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {h,cf}/a.
2765 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2766 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2767 over 3214: triangulation {bchn,bcin,bfhn,cghn,cgno,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2768 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2769 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2770 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2771 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2772 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2773 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2774 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2775 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2776 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2777 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2778 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2779 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2780 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2781 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2782 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2783 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2784 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2785 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2786 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2787 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2788 over 3214: triangulation {bchn,bcin,bfhn,cgho,chno,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2789 over 3214: triangulation {bchn,bcln,behn,biln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2790 over 3214: triangulation {bchn,bcln,behn,biln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
2791 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cein,ciln}/a is not in La(S) because of circuit {h,bce}/a.
2792 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2793 over 3214: triangulation {bchn,bcln,behn,biln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
2794 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
2795 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2796 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {h,bce}/a.
2797 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
2798 over 3214: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2799 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2800 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {l,bci}/a.
2801 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2802 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2803 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2804 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2805 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
2806 over 3214: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2807 over 3214: triangulation {bchn,bcln,behn,biln,cghm,chmn,cilm,clmn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2808 over 3214: triangulation {bchn,bcln,behn,biln,cghm,chmn,ciln,cimn,eghm,ehmn}/a is not in La(S) because of circuit {g,ce}/a.
2809 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgin,ciln,eghn,egin}/a is not in La(S) because of circuit {g,ce}/a.
2810 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgin,ciln,eghn,egmn,gimn}/a is not in La(S) because of circuit {m,ei}/a.
2811 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgmn,cilm,clmn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2812 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgmn,ciln,cimn,eghn,egmn}/a is not in La(S) because of circuit {g,ce}/a.
2813 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {o,gi}/a.
2814 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2815 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,ciln,cino,eghn,egno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2816 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2817 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2818 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2819 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2820 over 3214: triangulation {bchn,bcln,behn,biln,cghn,cgno,cilo,clno,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2821 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2822 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2823 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2824 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2825 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2826 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehno,eino}/a is not in La(S) because of circuit {g,ce}/a.
2827 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,ciln,cino,egho,ehno,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2828 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2829 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2830 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2831 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2832 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2833 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2834 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2835 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2836 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2837 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2838 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2839 over 3214: triangulation {bchn,bcln,behn,biln,cgho,chno,cilo,clno,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2840 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,cilm,clmn,efhm,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2841 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,cilm,clmn,efhn,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2842 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,ciln,cimn,efhm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2843 over 3214: triangulation {bchn,bcln,bfhn,biln,cehm,chmn,ciln,cimn,efhn,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2844 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cein,ciln,efhn}/a is not in La(S) because of circuit {f,be}/a.
2845 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cemn,cilm,clmn,efhn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2846 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,cemn,ciln,cimn,efhn}/a is not in La(S) because of circuit {f,be}/a.
2847 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,ciln,cino,efhn,eino}/a is not in La(S) because of circuit {f,be}/a.
2848 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,ciln,cino,efhn,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2849 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2850 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2851 over 3214: triangulation {bchn,bcln,bfhn,biln,cehn,ceno,cilo,clno,efhn,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2852 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2853 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2854 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2855 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2856 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2857 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efno,eino,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2858 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,ciln,cino,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2859 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2860 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2861 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2862 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2863 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2864 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2865 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2866 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2867 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2868 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2869 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2870 over 3214: triangulation {bchn,bcln,bfhn,biln,ceho,chno,cilo,clno,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2871 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efgm,fghm,fhmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2872 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efhm,eghm,fhmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
2873 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,cilm,clmn,efhn,eghm,ehmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2874 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efgm,fghm,fhmn}/a is not in La(S) because of circuit {h,cf}/a.
2875 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efhm,eghm,fhmn}/a is not in La(S) because of circuit {g,ce}/a.
2876 over 3214: triangulation {bchn,bcln,bfhn,biln,cghm,chmn,ciln,cimn,efhn,eghm,ehmn}/a is not in La(S) because of circuit {f,be}/a.
2877 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgm,fghn,fgmn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2878 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgn,egin,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2879 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efgn,egmn,fghn,gimn}/a is not in La(S) because of circuit {h,cf}/a.
2880 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efhn,eghn,egin}/a is not in La(S) because of circuit {f,be}/a.
2881 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgin,ciln,efhn,eghn,egmn,gimn}/a is not in La(S) because of circuit {f,be}/a.
2882 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efgm,fghn,fgmn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2883 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efgn,egmn,fghn,ilmn}/a is not in La(S) because of circuit {h,cf}/a.
2884 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,cilm,clmn,efhn,eghn,egmn,ilmn}/a is not in La(S) because of circuit {f,be}/a.
2885 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efgm,fghn,fgmn}/a is not in La(S) because of circuit {h,cf}/a.
2886 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efgn,egmn,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2887 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgmn,ciln,cimn,efhn,eghn,egmn}/a is not in La(S) because of circuit {f,be}/a.
2888 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgm,fghn,fgmn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2889 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egmn,fghn,gmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2890 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egno,eino,fghn}/a is not in La(S) because of circuit {h,cf}/a.
2891 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efgn,egno,emno,fghn,imno}/a is not in La(S) because of circuit {h,cf}/a.
2892 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egmn,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2893 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egno,eino}/a is not in La(S) because of circuit {f,be}/a.
2894 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,ciln,cino,efhn,eghn,egno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2895 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgm,fghn,fgmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2896 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgm,fghn,fgmn,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2897 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egmn,fghn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2898 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egmn,fghn,gmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2899 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,eino,fghn,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2900 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,emno,fghn,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2901 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efgn,egno,emno,fghn,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2902 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egmn,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2903 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egmn,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2904 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2905 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2906 over 3214: triangulation {bchn,bcln,bfhn,biln,cghn,cgno,cilo,clno,efhn,eghn,egno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2907 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2908 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2909 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2910 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2911 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {ho,cgn}/a.
2912 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2913 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2914 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {h,cf}/a.
2915 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2916 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
2917 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2918 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2919 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2920 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
2921 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
2922 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2923 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2924 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2925 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
2926 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
2927 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,ciln,cino,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2928 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2929 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2930 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2931 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2932 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2933 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2934 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2935 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2936 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ho,cgn}/a.
2937 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cgn}/a.
2938 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {ho,cgn}/a.
2939 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2940 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2941 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {h,cf}/a.
2942 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
2943 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
2944 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
2945 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2946 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2947 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2948 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2949 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2950 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2951 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2952 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
2953 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2954 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2955 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2956 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2957 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
2958 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
2959 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
2960 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2961 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
2962 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
2963 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
2964 over 3214: triangulation {bchn,bcln,bfhn,biln,cgho,chno,cilo,clno,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2965 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
2966 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,cgho,eghm,ghmo}/a is not in La(S) because of circuit {o,cm}/a.
2967 over 3214: triangulation {bcho,bcio,behm,bhmo,bimo,cgho,egho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
2968 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2969 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
2970 over 3214: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
2971 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2972 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2973 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {h,bg}/a.
2974 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2975 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2976 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
2977 over 3214: triangulation {bcho,bcio,behn,bhno,bino,cgho,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
2978 over 3214: triangulation {bcho,bcio,beho,beio,ceho}/a is not in La(S) because of circuit {h,bce}/a.
2979 over 3214: triangulation {bcho,bcio,beho,beio,cgho,egho}/a is not in La(S) because of circuit {g,ce}/a.
2980 over 3214: triangulation {bcho,bcio,beho,bemo,bimo,ceho}/a is not in La(S) because of circuit {m,ei}/a.
2981 over 3214: triangulation {bcho,bcio,beho,bemo,bimo,cgho,egho}/a is not in La(S) because of circuit {m,ei}/a.
2982 over 3214: triangulation {bcho,bcio,beho,beno,bino,ceho,eino}/a is not in La(S) because of circuit {h,bce}/a.
2983 over 3214: triangulation {bcho,bcio,beho,beno,bino,ceho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2984 over 3214: triangulation {bcho,bcio,beho,beno,bino,cgho,egho,eino}/a is not in La(S) because of circuit {g,ce}/a.
2985 over 3214: triangulation {bcho,bcio,beho,beno,bino,cgho,egho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2986 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,ceho,efhm,ehmo}/a is not in La(S) because of circuit {f,be}/a.
2987 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efgm,fghm,ghmo}/a is not in La(S) because of circuit {o,cm}/a.
2988 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efhm,eghm,ghmo}/a is not in La(S) because of circuit {f,be}/a.
2989 over 3214: triangulation {bcho,bcio,bfhm,bhmo,bimo,cgho,efhm,egho,ehmo}/a is not in La(S) because of circuit {f,be}/a.
2990 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2991 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
2992 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
2993 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
2994 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
2995 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
2996 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,ceho,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
2997 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
2998 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
2999 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3000 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3001 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3002 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3003 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3004 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3005 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3006 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3007 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3008 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3009 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3010 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
3011 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
3012 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3013 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3014 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3015 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3016 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
3017 over 3214: triangulation {bcho,bcio,bfhn,bhno,bino,cgho,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3018 over 3214: triangulation {bcho,bcio,bfho,bfio,ceho,efho,efio}/a is not in La(S) because of circuit {f,be}/a.
3019 over 3214: triangulation {bcho,bcio,bfho,bfio,ceho,efho,efmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3020 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3021 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgo,efio,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3022 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3023 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efho,efio,egho}/a is not in La(S) because of circuit {f,be}/a.
3024 over 3214: triangulation {bcho,bcio,bfho,bfio,cgho,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {m,ei}/a.
3025 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,ceho,efho,efmo}/a is not in La(S) because of circuit {f,be}/a.
3026 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efgm,fgho,fgmo}/a is not in La(S) because of circuit {h,cf}/a.
3027 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efgo,efmo,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3028 over 3214: triangulation {bcho,bcio,bfho,bfmo,bimo,cgho,efho,efmo,egho}/a is not in La(S) because of circuit {f,be}/a.
3029 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3030 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
3031 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,ceho,efho,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3032 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3033 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3034 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3035 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {h,cf}/a.
3036 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3037 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efno,egho,eino}/a is not in La(S) because of circuit {f,be}/a.
3038 over 3214: triangulation {bcho,bcio,bfho,bfno,bino,cgho,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3039 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
3040 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,cgho,cilo,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
3041 over 3214: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,cgho,cilo,egho,ehmo,ilmo}/a is not in La(S) because of circuit {hm,beo}/a.
3042 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
3043 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,cgho,cilo,eghm,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
3044 over 3214: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,cgho,cilo,egho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
3045 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3046 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3047 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
3048 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
3049 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3050 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3051 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3052 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3053 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3054 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3055 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3056 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3057 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3058 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3059 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {hn,beo}/a.
3060 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
3061 over 3214: triangulation {bcho,bclo,behn,bhno,biln,blno,cgho,cilo,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3062 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3063 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
3064 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3065 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3066 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3067 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3068 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3069 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3070 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
3071 over 3214: triangulation {bcho,bclo,behn,bhno,bilo,bino,cgho,cilo,egho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
3072 over 3214: triangulation {bcho,bclo,beho,beio,bilo,ceho,cilo}/a is not in La(S) because of circuit {h,bce}/a.
3073 over 3214: triangulation {bcho,bclo,beho,beio,bilo,cgho,cilo,egho}/a is not in La(S) because of circuit {g,ce}/a.
3074 over 3214: triangulation {bcho,bclo,beho,bemo,bilm,blmo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {h,bce}/a.
3075 over 3214: triangulation {bcho,bclo,beho,bemo,bilm,blmo,cgho,cilo,egho,ilmo}/a is not in La(S) because of circuit {g,ce}/a.
3076 over 3214: triangulation {bcho,bclo,beho,bemo,bilo,bimo,ceho,cilo}/a is not in La(S) because of circuit {m,ei}/a.
3077 over 3214: triangulation {bcho,bclo,beho,bemo,bilo,bimo,cgho,cilo,egho}/a is not in La(S) because of circuit {m,ei}/a.
3078 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {h,bce}/a.
3079 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3080 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3081 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,eino,ilno}/a is not in La(S) because of circuit {g,ce}/a.
3082 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3083 over 3214: triangulation {bcho,bclo,beho,beno,biln,blno,cgho,cilo,egho,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3084 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,eino}/a is not in La(S) because of circuit {h,bce}/a.
3085 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3086 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,cgho,cilo,egho,eino}/a is not in La(S) because of circuit {g,ce}/a.
3087 over 3214: triangulation {bcho,bclo,beho,beno,bilo,bino,cgho,cilo,egho,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3088 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,ceho,cilo,efhm,ehmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3089 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efgm,fghm,ghmo,ilmo}/a is not in La(S) because of circuit {o,cm}/a.
3090 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efhm,eghm,ghmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3091 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilm,blmo,cgho,cilo,efhm,egho,ehmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3092 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,ceho,cilo,efhm,ehmo}/a is not in La(S) because of circuit {f,be}/a.
3093 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efgm,fghm,ghmo}/a is not in La(S) because of circuit {h,bg}/a.
3094 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efhm,eghm,ghmo}/a is not in La(S) because of circuit {f,be}/a.
3095 over 3214: triangulation {bcho,bclo,bfhm,bhmo,bilo,bimo,cgho,cilo,efhm,egho,ehmo}/a is not in La(S) because of circuit {f,be}/a.
3096 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhm,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3097 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhm,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3098 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3099 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3100 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3101 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3102 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efhn,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3103 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3104 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3105 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,eino,fhno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3106 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3107 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,ceho,cilo,efho,efno,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3108 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3109 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3110 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3111 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3112 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3113 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3114 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egmn,fghn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3115 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egmn,fghn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3116 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,eino,fghn,ghno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3117 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,emno,fghn,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bg}/a.
3118 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgn,egno,emno,fghn,ghno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3119 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efmo,fgho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3120 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efmo,fgho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3121 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,eino,fgho,fhno,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
3122 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bfo}/a.
3123 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3124 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3125 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
3126 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3127 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3128 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3129 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3130 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egmn,ghno,gmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3131 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egmn,ghno,gmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3132 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,eino,ghno,ilno}/a is not in La(S) because of circuit {f,be}/a.
3133 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,emno,ghno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3134 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,eghn,egno,emno,ghno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3135 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3136 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3137 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3138 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3139 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efhn,egho,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3140 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efmo,egho,fhno,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
3141 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efmo,egho,fhno,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3142 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,eino,fhno,ilno}/a is not in La(S) because of circuit {g,ce}/a.
3143 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,emno,fhno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {g,ce}/a.
3144 over 3214: triangulation {bcho,bclo,bfhn,bhno,biln,blno,cgho,cilo,efho,efno,egho,emno,fhno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3145 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhm,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3146 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3147 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3148 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efhn,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3149 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3150 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efno,eino,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3151 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,ceho,cilo,efho,efno,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3152 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3153 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fghn,fgmn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3154 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgm,fgho,fgmo,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3155 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egmn,fghn,ghno,gmno,imno}/a is not in La(S) because of circuit {h,bg}/a.
3156 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egno,eino,fghn,ghno}/a is not in La(S) because of circuit {h,bg}/a.
3157 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgn,egno,emno,fghn,ghno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3158 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efmo,fgho,fhno,fmno,imno}/a is not in La(S) because of circuit {hn,bfo}/a.
3159 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efno,eino,fgho,fhno}/a is not in La(S) because of circuit {hn,bfo}/a.
3160 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efgo,efno,emno,fgho,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3161 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhm,eghm,fhmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3162 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhm,egho,ehmo,fhmn,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3163 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghm,ehmn,ghmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3164 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egmn,ghno,gmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3165 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egno,eino,ghno}/a is not in La(S) because of circuit {f,be}/a.
3166 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,eghn,egno,emno,ghno,imno}/a is not in La(S) because of circuit {f,be}/a.
3167 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {f,be}/a.
3168 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehno,eino}/a is not in La(S) because of circuit {f,be}/a.
3169 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efhn,egho,ehno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3170 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efmo,egho,fhno,fmno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3171 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efno,egho,eino,fhno}/a is not in La(S) because of circuit {g,ce}/a.
3172 over 3214: triangulation {bcho,bclo,bfhn,bhno,bilo,bino,cgho,cilo,efho,efno,egho,emno,fhno,imno}/a is not in La(S) because of circuit {m,ei}/a.
3173 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,ceho,cilo,efho,efio}/a is not in La(S) because of circuit {f,be}/a.
3174 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,ceho,cilo,efho,efmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3175 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgm,fgho,fgmo,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3176 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgo,efio,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3177 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efgo,efmo,fgho,fimo}/a is not in La(S) because of circuit {h,cf}/a.
3178 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efho,efio,egho}/a is not in La(S) because of circuit {f,be}/a.
3179 over 3214: triangulation {bcho,bclo,bfho,bfio,bilo,cgho,cilo,efho,efmo,egho,fimo}/a is not in La(S) because of circuit {m,ei}/a.
3180 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,ceho,cilo,efho,efmo,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3181 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efgm,fgho,fgmo,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
3182 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efgo,efmo,fgho,ilmo}/a is not in La(S) because of circuit {h,cf}/a.
3183 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilm,blmo,cgho,cilo,efho,efmo,egho,ilmo}/a is not in La(S) because of circuit {f,be}/a.
3184 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,ceho,cilo,efho,efmo}/a is not in La(S) because of circuit {f,be}/a.
3185 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efgm,fgho,fgmo}/a is not in La(S) because of circuit {h,cf}/a.
3186 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efgo,efmo,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3187 over 3214: triangulation {bcho,bclo,bfho,bfmo,bilo,bimo,cgho,cilo,efho,efmo,egho}/a is not in La(S) because of circuit {f,be}/a.
3188 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3189 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efmo,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3190 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3191 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3192 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,ceho,cilo,efho,efno,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3193 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3194 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgm,fgho,fgmo,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3195 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efmo,fgho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3196 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efmo,fgho,fmno,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3197 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,eino,fgho,ilno}/a is not in La(S) because of circuit {h,cf}/a.
3198 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,cf}/a.
3199 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efgo,efno,emno,fgho,ilno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3200 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efmo,egho,fmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
3201 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efmo,egho,fmno,ilno,imno}/a is not in La(S) because of circuit {g,ce}/a.
3202 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,eino,ilno}/a is not in La(S) because of circuit {f,be}/a.
3203 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {f,be}/a.
3204 over 3214: triangulation {bcho,bclo,bfho,bfno,biln,blno,cgho,cilo,efho,efno,egho,emno,ilno,imno}/a is not in La(S) because of circuit {f,be}/a.
3205 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3206 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efno,eino}/a is not in La(S) because of circuit {f,be}/a.
3207 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,ceho,cilo,efho,efno,emno,imno}/a is not in La(S) because of circuit {f,be}/a.
3208 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgm,fgho,fgmo,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3209 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efmo,fgho,fmno,imno}/a is not in La(S) because of circuit {h,cf}/a.
3210 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efno,eino,fgho}/a is not in La(S) because of circuit {h,cf}/a.
3211 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efgo,efno,emno,fgho,imno}/a is not in La(S) because of circuit {h,cf}/a.
3212 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efmo,egho,fmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
3213 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efno,egho,eino}/a is not in La(S) because of circuit {f,be}/a.
3214 over 3214: triangulation {bcho,bclo,bfho,bfno,bilo,bino,cgho,cilo,efho,efno,egho,emno,imno}/a is not in La(S) because of circuit {f,be}/a.

Found the following 3 triangulations in La(S) :
1: {bcei}/a
2: {bcfl,bflm,bilm,cfgl,cgil,efgl,eflm,eglm,gilm}/a
3: {bcgl,bfgl,bfil,cglm,cilm,efgl,eflm,eglm,film}/a


==> Proposition3/c++/outputS3-c++.txt <==
Loading triangulations of point configuration {b,c,d,e,h,i,l,m,n,o}/a from file triangsS3.txt... 596 triangulations found.
Loading circuits of point configuration {b,c,d,e,h,i,l,m,n,o}/a from file circuitsS3.txt
Loading circuits of the 4-dimensional cube from file circuits4cube.txt
Computing the circuits of point configuration {b,c,d,e,h,i,l,m,n,o}/a that belong to Z(a)/a... 56 circuits found.
1 over 596: triangulation {bcei}/a belongs to La(S).
2 over 596: triangulation {bcel,beil,ceil}/a is not in La(S) because of circuit {l,bci}/a.
3 over 596: triangulation {bcel,beil,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
4 over 596: triangulation {bcel,belm,bilm,celm,cilm}/a is not in La(S) because of circuit {el,bcm}/a.
5 over 596: triangulation {bcel,belm,bilm,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
6 over 596: triangulation {bcel,beln,biln,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
7 over 596: triangulation {bcel,beln,biln,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
8 over 596: triangulation {bcel,beln,biln,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
9 over 596: triangulation {bcel,beln,biln,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
10 over 596: triangulation {bcel,beln,biln,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
11 over 596: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
12 over 596: triangulation {bcel,beln,biln,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
13 over 596: triangulation {bcem,bcim}/a is not in La(S) because of circuit {m,ei}/a.
14 over 596: triangulation {bcem,bclm,bilm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
15 over 596: triangulation {bcen,bcin,cein}/a is not in La(S) because of circuit {n,bei}/a.
16 over 596: triangulation {bcen,bcin,cemn,cimn}/a is not in La(S) because of circuit {n,bm}/a.
17 over 596: triangulation {bcen,bcin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
18 over 596: triangulation {bcen,bcin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
19 over 596: triangulation {bcen,bcln,biln,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
20 over 596: triangulation {bcen,bcln,biln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
21 over 596: triangulation {bcen,bcln,biln,cemn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
22 over 596: triangulation {bcen,bcln,biln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
23 over 596: triangulation {bcen,bcln,biln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {l,bci}/a.
24 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
25 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
26 over 596: triangulation {bcen,bcln,biln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
27 over 596: triangulation {bceo,bcio,beio}/a is not in La(S) because of circuit {o,cei}/a.
28 over 596: triangulation {bceo,bcio,bemo,bimo}/a is not in La(S) because of circuit {m,ei}/a.
29 over 596: triangulation {bceo,bcio,beno,bino,eino}/a is not in La(S) because of circuit {n,bei}/a.
30 over 596: triangulation {bceo,bcio,beno,bino,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
31 over 596: triangulation {bceo,bclo,beio,bilo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
32 over 596: triangulation {bceo,bclo,bemo,bilm,blmo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
33 over 596: triangulation {bceo,bclo,bemo,bilo,bimo,cilo}/a is not in La(S) because of circuit {l,bci}/a.
34 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
35 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
36 over 596: triangulation {bceo,bclo,beno,biln,blno,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
37 over 596: triangulation {bceo,bclo,beno,bilo,bino,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
38 over 596: triangulation {bceo,bclo,beno,bilo,bino,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
39 over 596: triangulation {bchi,behi,cehi}/a is not in La(S) because of circuit {h,bce}/a.
40 over 596: triangulation {bchi,behi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
41 over 596: triangulation {bchi,behm,bhim,cehm,chim}/a is not in La(S) because of circuit {hi,bcm}/a.
42 over 596: triangulation {bchi,behm,bhim,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
43 over 596: triangulation {bchi,behn,bhin,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
44 over 596: triangulation {bchi,behn,bhin,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
45 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
46 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
47 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
48 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {no,ehi}/a.
49 over 596: triangulation {bchi,behn,bhin,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
50 over 596: triangulation {bchl,behi,bhil,cehi,chil}/a is not in La(S) because of circuit {l,bci}/a.
51 over 596: triangulation {bchl,behi,bhil,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
52 over 596: triangulation {bchl,behi,bhil,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
53 over 596: triangulation {bchl,behl,beil,cehl,ceil}/a is not in La(S) because of circuit {h,bce}/a.
54 over 596: triangulation {bchl,behl,beil,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
55 over 596: triangulation {bchl,behl,beil,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
56 over 596: triangulation {bchl,behl,belm,bilm,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
57 over 596: triangulation {bchl,behl,belm,bilm,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
58 over 596: triangulation {bchl,behl,belm,bilm,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
59 over 596: triangulation {bchl,behl,beln,biln,cehl,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
60 over 596: triangulation {bchl,behl,beln,biln,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
61 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
62 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {h,bce}/a.
63 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
64 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
65 over 596: triangulation {bchl,behl,beln,biln,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
66 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
67 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
68 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
69 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
70 over 596: triangulation {bchl,behl,beln,biln,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
71 over 596: triangulation {bchl,behm,bhil,bhim,cehm,chil,chim}/a is not in La(S) because of circuit {l,bci}/a.
72 over 596: triangulation {bchl,behm,bhil,bhim,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {l,bci}/a.
73 over 596: triangulation {bchl,behm,bhil,bhim,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
74 over 596: triangulation {bchl,behm,bhlm,bilm,cehm,chlm,cilm}/a is not in La(S) because of circuit {hl,bcm}/a.
75 over 596: triangulation {bchl,behm,bhlm,bilm,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
76 over 596: triangulation {bchl,behm,bhlo,bhmo,bilm,blmo,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
77 over 596: triangulation {bchl,behm,bhlo,bhmo,bilo,bimo,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hl,bco}/a.
78 over 596: triangulation {bchl,behn,bhil,bhin,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
79 over 596: triangulation {bchl,behn,bhil,bhin,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
80 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
81 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
82 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {l,bci}/a.
83 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {l,bci}/a.
84 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {l,bci}/a.
85 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
86 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
87 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
88 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
89 over 596: triangulation {bchl,behn,bhil,bhin,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
90 over 596: triangulation {bchl,behn,bhln,biln,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
91 over 596: triangulation {bchl,behn,bhln,biln,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
92 over 596: triangulation {bchl,behn,bhln,biln,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
93 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
94 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
95 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
96 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
97 over 596: triangulation {bchl,behn,bhln,biln,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
98 over 596: triangulation {bchl,behn,bhln,biln,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
99 over 596: triangulation {bchl,behn,bhln,biln,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
100 over 596: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
101 over 596: triangulation {bchl,behn,bhln,biln,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
102 over 596: triangulation {bchl,behn,bhln,biln,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {hl,bcn}/a.
103 over 596: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
104 over 596: triangulation {bchl,behn,bhln,biln,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
105 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
106 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
107 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
108 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
109 over 596: triangulation {bchl,behn,bhln,biln,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
110 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
111 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
112 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
113 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
114 over 596: triangulation {bchl,behn,bhln,biln,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
115 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
116 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
117 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
118 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
119 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
120 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
121 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
122 over 596: triangulation {bchl,behn,bhln,biln,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
123 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
124 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
125 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
126 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
127 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
128 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
129 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
130 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
131 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
132 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
133 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
134 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
135 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
136 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
137 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
138 over 596: triangulation {bchl,behn,bhln,biln,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
139 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
140 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
141 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
142 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
143 over 596: triangulation {bchl,behn,bhlo,bhno,biln,blno,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
144 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
145 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
146 over 596: triangulation {bchl,behn,bhlo,bhno,bilo,bino,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
147 over 596: triangulation {bchl,beho,beio,bhlo,bilo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
148 over 596: triangulation {bchl,beho,bemo,bhlo,bilm,blmo,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {hl,bco}/a.
149 over 596: triangulation {bchl,beho,bemo,bhlo,bilo,bimo,ceho,chlo,cilo}/a is not in La(S) because of circuit {hl,bco}/a.
150 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
151 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,bco}/a.
152 over 596: triangulation {bchl,beho,beno,bhlo,biln,blno,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
153 over 596: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {hl,bco}/a.
154 over 596: triangulation {bchl,beho,beno,bhlo,bilo,bino,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {hl,bco}/a.
155 over 596: triangulation {bchm,bcim,behm,cehm}/a is not in La(S) because of circuit {h,bce}/a.
156 over 596: triangulation {bchm,bclm,behm,bilm,cehm,cilm}/a is not in La(S) because of circuit {l,bci}/a.
157 over 596: triangulation {bchn,bcin,behn,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
158 over 596: triangulation {bchn,bcin,behn,cehn,cein}/a is not in La(S) because of circuit {h,bce}/a.
159 over 596: triangulation {bchn,bcin,behn,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
160 over 596: triangulation {bchn,bcin,behn,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
161 over 596: triangulation {bchn,bcin,behn,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
162 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {o,cm}/a.
163 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
164 over 596: triangulation {bchn,bcin,behn,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
165 over 596: triangulation {bchn,bcln,behn,biln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
166 over 596: triangulation {bchn,bcln,behn,biln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
167 over 596: triangulation {bchn,bcln,behn,biln,cehn,cein,ciln}/a is not in La(S) because of circuit {l,bci}/a.
168 over 596: triangulation {bchn,bcln,behn,biln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
169 over 596: triangulation {bchn,bcln,behn,biln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {l,bci}/a.
170 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
171 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {l,bci}/a.
172 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
173 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {h,bce}/a.
174 over 596: triangulation {bchn,bcln,behn,biln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
175 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {l,bci}/a.
176 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
177 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
178 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {o,cm}/a.
179 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
180 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
181 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
182 over 596: triangulation {bchn,bcln,behn,biln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
183 over 596: triangulation {bcho,bcio,behm,bhmo,bimo,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
184 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
185 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
186 over 596: triangulation {bcho,bcio,behn,bhno,bino,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
187 over 596: triangulation {bcho,bcio,beho,beio,ceho}/a is not in La(S) because of circuit {h,bce}/a.
188 over 596: triangulation {bcho,bcio,beho,bemo,bimo,ceho}/a is not in La(S) because of circuit {m,ei}/a.
189 over 596: triangulation {bcho,bcio,beho,beno,bino,ceho,eino}/a is not in La(S) because of circuit {n,bei}/a.
190 over 596: triangulation {bcho,bcio,beho,beno,bino,ceho,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
191 over 596: triangulation {bcho,bclo,behm,bhmo,bilm,blmo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
192 over 596: triangulation {bcho,bclo,behm,bhmo,bilo,bimo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {l,bci}/a.
193 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
194 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
195 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
196 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
197 over 596: triangulation {bcho,bclo,behn,bhno,biln,blno,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
198 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
199 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
200 over 596: triangulation {bcho,bclo,behn,bhno,bilo,bino,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
201 over 596: triangulation {bcho,bclo,beho,beio,bilo,ceho,cilo}/a is not in La(S) because of circuit {l,bci}/a.
202 over 596: triangulation {bcho,bclo,beho,bemo,bilm,blmo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
203 over 596: triangulation {bcho,bclo,beho,bemo,bilo,bimo,ceho,cilo}/a is not in La(S) because of circuit {l,bci}/a.
204 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
205 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
206 over 596: triangulation {bcho,bclo,beho,beno,biln,blno,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
207 over 596: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
208 over 596: triangulation {bcho,bclo,beho,beno,bilo,bino,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
209 over 596: triangulation {bdei,cdei}/a is not in La(S) because of circuit {d,bc}/a.
210 over 596: triangulation {bdei,cdeo,cdio,deio}/a is not in La(S) because of circuit {o,cei}/a.
211 over 596: triangulation {bdel,beil,cdel,ceil}/a is not in La(S) because of circuit {d,bc}/a.
212 over 596: triangulation {bdel,beil,cdel,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
213 over 596: triangulation {bdel,beil,cdeo,cdlo,cilo,delo,eilo}/a is not in La(S) because of circuit {l,di}/a.
214 over 596: triangulation {bdel,belm,bilm,cdel,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
215 over 596: triangulation {bdel,belm,bilm,cdel,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
216 over 596: triangulation {bdel,belm,bilm,cdeo,cdlo,cilo,delo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
217 over 596: triangulation {bdel,beln,biln,cdel,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
218 over 596: triangulation {bdel,beln,biln,cdel,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
219 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
220 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
221 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
222 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
223 over 596: triangulation {bdel,beln,biln,cdel,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
224 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
225 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
226 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
227 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
228 over 596: triangulation {bdel,beln,biln,cdeo,cdlo,cilo,delo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
229 over 596: triangulation {bdem,bdim,cdem,cdim}/a is not in La(S) because of circuit {m,ei}/a.
230 over 596: triangulation {bdem,bdim,cdeo,cdio,demo,dimo}/a is not in La(S) because of circuit {m,ei}/a.
231 over 596: triangulation {bdem,bdlm,bilm,cdem,cdlm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
232 over 596: triangulation {bdem,bdlm,bilm,cdeo,cdlo,cilo,demo,dlmo,ilmo}/a is not in La(S) because of circuit {l,di}/a.
233 over 596: triangulation {bden,bdin,cdei,dein}/a is not in La(S) because of circuit {n,bei}/a.
234 over 596: triangulation {bden,bdin,cdem,cdim,demn,dimn}/a is not in La(S) because of circuit {n,bm}/a.
235 over 596: triangulation {bden,bdin,cden,cdin,cein}/a is not in La(S) because of circuit {cn,dei}/a.
236 over 596: triangulation {bden,bdin,cden,cdin,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
237 over 596: triangulation {bden,bdin,cden,cdin,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
238 over 596: triangulation {bden,bdin,cden,cdin,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
239 over 596: triangulation {bden,bdin,cdeo,cdio,dein,deio}/a is not in La(S) because of circuit {o,cei}/a.
240 over 596: triangulation {bden,bdin,cdeo,cdio,demn,demo,dimn,dimo}/a is not in La(S) because of circuit {n,bm}/a.
241 over 596: triangulation {bden,bdin,cdeo,cdio,deno,dino,eino}/a is not in La(S) because of circuit {dn,bo}/a.
242 over 596: triangulation {bden,bdin,cdeo,cdio,deno,dino,emno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
243 over 596: triangulation {bden,bdln,biln,cdel,ceil,deln,eiln}/a is not in La(S) because of circuit {dn,bel}/a.
244 over 596: triangulation {bden,bdln,biln,cdel,celm,cilm,deln,elmn,ilmn}/a is not in La(S) because of circuit {dn,bel}/a.
245 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
246 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,eino,elno,ilno}/a is not in La(S) because of circuit {dn,bel}/a.
247 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {dn,bel}/a.
248 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bel}/a.
249 over 596: triangulation {bden,bdln,biln,cdel,celo,cilo,deln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bel}/a.
250 over 596: triangulation {bden,bdln,biln,cdem,cdlm,cilm,demn,dlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
251 over 596: triangulation {bden,bdln,biln,cden,cdln,cein,ciln}/a is not in La(S) because of circuit {d,bc}/a.
252 over 596: triangulation {bden,bdln,biln,cden,cdln,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
253 over 596: triangulation {bden,bdln,biln,cden,cdln,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
254 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
255 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
256 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
257 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
258 over 596: triangulation {bden,bdln,biln,cden,cdln,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
259 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,eiln,eilo}/a is not in La(S) because of circuit {dn,bel}/a.
260 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,eino,elno,ilno}/a is not in La(S) because of circuit {dn,bel}/a.
261 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {dn,bel}/a.
262 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bel}/a.
263 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deln,delo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bel}/a.
264 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,demn,demo,dlmn,dlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
265 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,eino,ilno}/a is not in La(S) because of circuit {dn,bo}/a.
266 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
267 over 596: triangulation {bden,bdln,biln,cdeo,cdlo,cilo,deno,dlno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
268 over 596: triangulation {bdeo,bdio,beio,cdeo,cdio}/a is not in La(S) because of circuit {d,bc}/a.
269 over 596: triangulation {bdeo,bdio,bemo,bimo,cdeo,cdio}/a is not in La(S) because of circuit {m,ei}/a.
270 over 596: triangulation {bdeo,bdio,beno,bino,cdeo,cdio,eino}/a is not in La(S) because of circuit {n,bei}/a.
271 over 596: triangulation {bdeo,bdio,beno,bino,cdeo,cdio,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
272 over 596: triangulation {bdeo,bdlo,beio,bilo,cdeo,cdlo,cilo}/a is not in La(S) because of circuit {d,bc}/a.
273 over 596: triangulation {bdeo,bdlo,bemo,bilm,blmo,cdeo,cdlo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
274 over 596: triangulation {bdeo,bdlo,bemo,bilo,bimo,cdeo,cdlo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
275 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
276 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
277 over 596: triangulation {bdeo,bdlo,beno,biln,blno,cdeo,cdlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
278 over 596: triangulation {bdeo,bdlo,beno,bilo,bino,cdeo,cdlo,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
279 over 596: triangulation {bdeo,bdlo,beno,bilo,bino,cdeo,cdlo,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
280 over 596: triangulation {bdhi,behi,cdhi,cehi}/a is not in La(S) because of circuit {d,bc}/a.
281 over 596: triangulation {bdhi,behi,cdhi,ceho,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
282 over 596: triangulation {bdhi,behi,cdho,cdio,ceho,dhio,ehio}/a is not in La(S) because of circuit {do,chi}/a.
283 over 596: triangulation {bdhi,behm,bhim,cdhi,cehm,chim}/a is not in La(S) because of circuit {m,ei}/a.
284 over 596: triangulation {bdhi,behm,bhim,cdhi,ceho,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
285 over 596: triangulation {bdhi,behm,bhim,cdho,cdio,ceho,dhio,ehmo,himo}/a is not in La(S) because of circuit {do,chi}/a.
286 over 596: triangulation {bdhi,behn,bhin,cdhi,cehi,ehin}/a is not in La(S) because of circuit {n,bei}/a.
287 over 596: triangulation {bdhi,behn,bhin,cdhi,cehm,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
288 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
289 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
290 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
291 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehno,eino,hino}/a is not in La(S) because of circuit {d,bc}/a.
292 over 596: triangulation {bdhi,behn,bhin,cdhi,ceho,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
293 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehin,ehio}/a is not in La(S) because of circuit {do,chi}/a.
294 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {do,chi}/a.
295 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {do,chi}/a.
296 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehno,eino,hino}/a is not in La(S) because of circuit {do,chi}/a.
297 over 596: triangulation {bdhi,behn,bhin,cdho,cdio,ceho,dhio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {do,chi}/a.
298 over 596: triangulation {bdhl,behi,bhil,cdhl,cehi,chil}/a is not in La(S) because of circuit {d,bc}/a.
299 over 596: triangulation {bdhl,behi,bhil,cdhl,ceho,chil,chio,ehio}/a is not in La(S) because of circuit {o,cei}/a.
300 over 596: triangulation {bdhl,behi,bhil,cdhl,ceho,chlo,cilo,ehio,hilo}/a is not in La(S) because of circuit {d,bc}/a.
301 over 596: triangulation {bdhl,behi,bhil,cdho,cdlo,ceho,cilo,dhlo,ehio,hilo}/a is not in La(S) because of circuit {l,di}/a.
302 over 596: triangulation {bdhl,behl,beil,cdhl,cehl,ceil}/a is not in La(S) because of circuit {d,bc}/a.
303 over 596: triangulation {bdhl,behl,beil,cdhl,cehl,celo,cilo,eilo}/a is not in La(S) because of circuit {o,cei}/a.
304 over 596: triangulation {bdhl,behl,beil,cdhl,ceho,chlo,cilo,ehlo,eilo}/a is not in La(S) because of circuit {d,bc}/a.
305 over 596: triangulation {bdhl,behl,beil,cdho,cdlo,ceho,cilo,dhlo,ehlo,eilo}/a is not in La(S) because of circuit {h,de}/a.
306 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,cehl,celm,cilm}/a is not in La(S) because of circuit {m,ei}/a.
307 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,cehl,celo,cilo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
308 over 596: triangulation {bdhl,behl,belm,bilm,cdhl,ceho,chlo,cilo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
309 over 596: triangulation {bdhl,behl,belm,bilm,cdho,cdlo,ceho,cilo,dhlo,ehlo,elmo,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
310 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,ceil,eiln}/a is not in La(S) because of circuit {n,bei}/a.
311 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celm,cilm,elmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
312 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
313 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
314 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
315 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
316 over 596: triangulation {bdhl,behl,beln,biln,cdhl,cehl,celo,cilo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
317 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
318 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {d,bc}/a.
319 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
320 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
321 over 596: triangulation {bdhl,behl,beln,biln,cdhl,ceho,chlo,cilo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
322 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,eiln,eilo}/a is not in La(S) because of circuit {n,bei}/a.
323 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
324 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
325 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
326 over 596: triangulation {bdhl,behl,beln,biln,cdho,cdlo,ceho,cilo,dhlo,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
327 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,cehm,chil,chim}/a is not in La(S) because of circuit {m,ei}/a.
328 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,ceho,chil,chio,ehmo,himo}/a is not in La(S) because of circuit {m,ei}/a.
329 over 596: triangulation {bdhl,behm,bhil,bhim,cdhl,ceho,chlo,cilo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
330 over 596: triangulation {bdhl,behm,bhil,bhim,cdho,cdlo,ceho,cilo,dhlo,ehmo,hilo,himo}/a is not in La(S) because of circuit {m,ei}/a.
331 over 596: triangulation {bdhl,behm,bhlm,bilm,cdhl,cehm,chlm,cilm}/a is not in La(S) because of circuit {lm,hi}/a.
332 over 596: triangulation {bdhl,behm,bhlm,bilm,cdhl,ceho,chlo,cilo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
333 over 596: triangulation {bdhl,behm,bhlm,bilm,cdho,cdlo,ceho,cilo,dhlo,ehmo,hlmo,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
334 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilm,blmo,cdhl,ceho,chlo,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
335 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilm,blmo,cdho,cdlo,ceho,cilo,dhlo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
336 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilo,bimo,cdhl,ceho,chlo,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
337 over 596: triangulation {bdhl,behm,bhlo,bhmo,bilo,bimo,cdho,cdlo,ceho,cilo,dhlo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
338 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,cehi,chil,ehin}/a is not in La(S) because of circuit {n,bei}/a.
339 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,cehm,chil,chim,ehmn,himn}/a is not in La(S) because of circuit {n,bm}/a.
340 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
341 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
342 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
343 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehno,eino,hino}/a is not in La(S) because of circuit {d,bc}/a.
344 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chil,chio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
345 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
346 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
347 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
348 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {d,bc}/a.
349 over 596: triangulation {bdhl,behn,bhil,bhin,cdhl,ceho,chlo,cilo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
350 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehin,ehio,hilo}/a is not in La(S) because of circuit {n,bei}/a.
351 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hilo,himn,himo}/a is not in La(S) because of circuit {n,bm}/a.
352 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
353 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hilo,hino}/a is not in La(S) because of circuit {l,di}/a.
354 over 596: triangulation {bdhl,behn,bhil,bhin,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
355 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehi,chil,ehin,hiln}/a is not in La(S) because of circuit {ln,bhi}/a.
356 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,ceil,ehln,eiln}/a is not in La(S) because of circuit {hn,bel}/a.
357 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celm,cilm,ehln,elmn,ilmn}/a is not in La(S) because of circuit {hn,bel}/a.
358 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
359 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
360 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
361 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
362 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehl,celo,cilo,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
363 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chil,chim,ehmn,hiln,himn}/a is not in La(S) because of circuit {ln,bhi}/a.
364 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chlm,cilm,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
365 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chln,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
366 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehm,chln,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
367 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cein,chln,ciln}/a is not in La(S) because of circuit {d,bc}/a.
368 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cemn,chln,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
369 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,cemn,chln,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
370 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
371 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
372 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
373 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
374 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,cehn,ceno,chln,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
375 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
376 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
377 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
378 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
379 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chil,chio,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
380 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
381 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
382 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
383 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
384 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
385 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
386 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
387 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chln,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
388 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
389 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
390 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
391 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
392 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
393 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
394 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
395 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
396 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
397 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
398 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
399 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
400 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
401 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
402 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
403 over 596: triangulation {bdhl,behn,bhln,biln,cdhl,ceho,chlo,cilo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
404 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {ln,bhi}/a.
405 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {hn,bel}/a.
406 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {hn,bel}/a.
407 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {hn,bel}/a.
408 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,bel}/a.
409 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {hn,bel}/a.
410 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {ln,bhi}/a.
411 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
412 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
413 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
414 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
415 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {ln,bhi}/a.
416 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hln,bo}/a.
417 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {ln,bhi}/a.
418 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hln,bo}/a.
419 over 596: triangulation {bdhl,behn,bhln,biln,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hln,bo}/a.
420 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
421 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
422 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
423 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
424 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdhl,ceho,chlo,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
425 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
426 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
427 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
428 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
429 over 596: triangulation {bdhl,behn,bhlo,bhno,biln,blno,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
430 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
431 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
432 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdhl,ceho,chlo,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
433 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
434 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
435 over 596: triangulation {bdhl,behn,bhlo,bhno,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
436 over 596: triangulation {bdhl,beho,beio,bhlo,bilo,cdhl,ceho,chlo,cilo}/a is not in La(S) because of circuit {d,bc}/a.
437 over 596: triangulation {bdhl,beho,beio,bhlo,bilo,cdho,cdlo,ceho,cilo,dhlo}/a is not in La(S) because of circuit {hl,bdo}/a.
438 over 596: triangulation {bdhl,beho,bemo,bhlo,bilm,blmo,cdhl,ceho,chlo,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
439 over 596: triangulation {bdhl,beho,bemo,bhlo,bilm,blmo,cdho,cdlo,ceho,cilo,dhlo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
440 over 596: triangulation {bdhl,beho,bemo,bhlo,bilo,bimo,cdhl,ceho,chlo,cilo}/a is not in La(S) because of circuit {m,ei}/a.
441 over 596: triangulation {bdhl,beho,bemo,bhlo,bilo,bimo,cdho,cdlo,ceho,cilo,dhlo}/a is not in La(S) because of circuit {m,ei}/a.
442 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
443 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
444 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdhl,ceho,chlo,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
445 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
446 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
447 over 596: triangulation {bdhl,beho,beno,bhlo,biln,blno,cdho,cdlo,ceho,cilo,dhlo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
448 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdhl,ceho,chlo,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
449 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdhl,ceho,chlo,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
450 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,eino}/a is not in La(S) because of circuit {n,bei}/a.
451 over 596: triangulation {bdhl,beho,beno,bhlo,bilo,bino,cdho,cdlo,ceho,cilo,dhlo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
452 over 596: triangulation {bdhm,bdim,behm,cdhm,cdim,cehm}/a is not in La(S) because of circuit {d,bc}/a.
453 over 596: triangulation {bdhm,bdim,behm,cdho,cdio,ceho,dhmo,dimo,ehmo}/a is not in La(S) because of circuit {o,cm}/a.
454 over 596: triangulation {bdhm,bdlm,behm,bilm,cdhm,cdlm,cehm,cilm}/a is not in La(S) because of circuit {d,bc}/a.
455 over 596: triangulation {bdhm,bdlm,behm,bilm,cdho,cdlo,ceho,cilo,dhmo,dlmo,ehmo,ilmo}/a is not in La(S) because of circuit {l,di}/a.
456 over 596: triangulation {bdhn,bdin,behn,cdhi,cehi,dhin,ehin}/a is not in La(S) because of circuit {dn,bhi}/a.
457 over 596: triangulation {bdhn,bdin,behn,cdhi,cehm,chim,dhin,ehmn,himn}/a is not in La(S) because of circuit {dn,bhi}/a.
458 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehin,ehio}/a is not in La(S) because of circuit {o,cei}/a.
459 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {dn,bhi}/a.
460 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {dn,bhi}/a.
461 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehno,eino,hino}/a is not in La(S) because of circuit {dn,bhi}/a.
462 over 596: triangulation {bdhn,bdin,behn,cdhi,ceho,chio,dhin,ehno,emno,hino,imno}/a is not in La(S) because of circuit {dn,bhi}/a.
463 over 596: triangulation {bdhn,bdin,behn,cdhm,cdim,cehm,dhmn,dimn,ehmn}/a is not in La(S) because of circuit {n,bm}/a.
464 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehm,chmn,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
465 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,cein}/a is not in La(S) because of circuit {d,bc}/a.
466 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,cemn,cimn}/a is not in La(S) because of circuit {m,ei}/a.
467 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,ceno,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
468 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,cehn,ceno,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
469 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
470 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
471 over 596: triangulation {bdhn,bdin,behn,cdhn,cdin,ceho,chno,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
472 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehin,ehio}/a is not in La(S) because of circuit {do,chi}/a.
473 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehmn,ehmo,himn,himo}/a is not in La(S) because of circuit {do,chi}/a.
474 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehmn,ehmo,hino,hmno,imno}/a is not in La(S) because of circuit {do,chi}/a.
475 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehno,eino,hino}/a is not in La(S) because of circuit {do,chi}/a.
476 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhin,dhio,ehno,emno,hino,imno}/a is not in La(S) because of circuit {do,chi}/a.
477 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhmn,dhmo,dimn,dimo,ehmn,ehmo}/a is not in La(S) because of circuit {n,bm}/a.
478 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
479 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehno,eino}/a is not in La(S) because of circuit {dn,bo}/a.
480 over 596: triangulation {bdhn,bdin,behn,cdho,cdio,ceho,dhno,dino,ehno,emno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
481 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehi,chil,dhln,ehin,hiln}/a is not in La(S) because of circuit {l,di}/a.
482 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,ceil,dhln,ehln,eiln}/a is not in La(S) because of circuit {h,de}/a.
483 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celm,cilm,dhln,ehln,elmn,ilmn}/a is not in La(S) because of circuit {m,ei}/a.
484 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,eiln,eilo}/a is not in La(S) because of circuit {o,cei}/a.
485 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
486 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
487 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
488 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehl,celo,cilo,dhln,ehln,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
489 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chil,chim,dhln,ehmn,hiln,himn}/a is not in La(S) because of circuit {m,ei}/a.
490 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chlm,cilm,dhln,ehmn,hlmn,ilmn}/a is not in La(S) because of circuit {hlm,cn}/a.
491 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chln,chmn,cilm,clmn,dhln,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
492 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehm,chln,chmn,ciln,cimn,dhln,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
493 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cein,chln,ciln,dhln}/a is not in La(S) because of circuit {hl,cdn}/a.
494 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cemn,chln,cilm,clmn,dhln,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
495 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,cemn,chln,ciln,cimn,dhln}/a is not in La(S) because of circuit {m,ei}/a.
496 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,ciln,cino,dhln,eino}/a is not in La(S) because of circuit {o,cei}/a.
497 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,ciln,cino,dhln,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
498 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
499 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,cdn}/a.
500 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,cehn,ceno,chln,cilo,clno,dhln,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
501 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehin,ehio,hiln}/a is not in La(S) because of circuit {o,cei}/a.
502 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehmn,ehmo,hiln,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
503 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehmn,ehmo,hiln,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
504 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehno,eino,hiln,hino}/a is not in La(S) because of circuit {l,di}/a.
505 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chil,chio,dhln,ehno,emno,hiln,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
506 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {hl,cdn}/a.
507 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
508 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,ciln,cino,dhln,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
509 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hl,cdn}/a.
510 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
511 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
512 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
513 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chln,chno,cilo,clno,dhln,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
514 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {lo,chi}/a.
515 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {ho,cel}/a.
516 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
517 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
518 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
519 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
520 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
521 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
522 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
523 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
524 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {hlo,cn}/a.
525 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {no,ehi}/a.
526 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {hlo,cn}/a.
527 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
528 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hlo,cn}/a.
529 over 596: triangulation {bdhn,bdln,behn,biln,cdhl,ceho,chlo,cilo,dhln,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {hlo,cn}/a.
530 over 596: triangulation {bdhn,bdln,behn,biln,cdhm,cdlm,cehm,cilm,dhmn,dlmn,ehmn,ilmn}/a is not in La(S) because of circuit {n,bm}/a.
531 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehm,chmn,cilm,clmn,ehmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
532 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehm,chmn,ciln,cimn,ehmn}/a is not in La(S) because of circuit {hm,cen}/a.
533 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cein,ciln}/a is not in La(S) because of circuit {d,bc}/a.
534 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cemn,cilm,clmn,ilmn}/a is not in La(S) because of circuit {lm,cin}/a.
535 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,cemn,ciln,cimn}/a is not in La(S) because of circuit {m,ei}/a.
536 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,ciln,cino,eino}/a is not in La(S) because of circuit {o,cei}/a.
537 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,ciln,cino,emno,imno}/a is not in La(S) because of circuit {m,ei}/a.
538 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
539 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
540 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,cehn,ceno,cilo,clno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
541 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {d,bc}/a.
542 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehno,eino}/a is not in La(S) because of circuit {ho,cen}/a.
543 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,ciln,cino,ehno,emno,imno}/a is not in La(S) because of circuit {ho,cen}/a.
544 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {d,bc}/a.
545 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
546 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,eino,ilno}/a is not in La(S) because of circuit {lo,cin}/a.
547 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {ho,cen}/a.
548 over 596: triangulation {bdhn,bdln,behn,biln,cdhn,cdln,ceho,chno,cilo,clno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {lo,cin}/a.
549 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehin,ehio,hiln,hilo}/a is not in La(S) because of circuit {l,di}/a.
550 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,eiln,eilo}/a is not in La(S) because of circuit {h,de}/a.
551 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,eino,elno,ilno}/a is not in La(S) because of circuit {no,eil}/a.
552 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elmn,elmo,ilmn,ilmo}/a is not in La(S) because of circuit {m,ei}/a.
553 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,elm}/a.
554 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehln,ehlo,elno,emno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
555 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hiln,hilo,himn,himo}/a is not in La(S) because of circuit {m,ei}/a.
556 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hiln,hilo,hino,hmno,imno}/a is not in La(S) because of circuit {no,him}/a.
557 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlmn,hlmo,ilmn,ilmo}/a is not in La(S) because of circuit {lm,hi}/a.
558 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlno,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {no,hlm}/a.
559 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehmn,ehmo,hlno,hmno,ilno,imno}/a is not in La(S) because of circuit {lno,hi}/a.
560 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,eino,hiln,hilo,hino}/a is not in La(S) because of circuit {l,di}/a.
561 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,eino,hlno,ilno}/a is not in La(S) because of circuit {lno,hi}/a.
562 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hiln,hilo,hino,imno}/a is not in La(S) because of circuit {m,ei}/a.
563 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hlno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hno,el}/a.
564 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhln,dhlo,ehno,emno,hlno,ilno,imno}/a is not in La(S) because of circuit {m,ei}/a.
565 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhmn,dhmo,dlmn,dlmo,ehmn,ehmo,ilmn,ilmo}/a is not in La(S) because of circuit {n,bm}/a.
566 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
567 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
568 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,eino,ilno}/a is not in La(S) because of circuit {dn,bo}/a.
569 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {dn,bo}/a.
570 over 596: triangulation {bdhn,bdln,behn,biln,cdho,cdlo,ceho,cilo,dhno,dlno,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {dn,bo}/a.
571 over 596: triangulation {bdho,bdio,behm,bhmo,bimo,cdho,cdio,ceho,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
572 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
573 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
574 over 596: triangulation {bdho,bdio,behn,bhno,bino,cdho,cdio,ceho,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
575 over 596: triangulation {bdho,bdio,beho,beio,cdho,cdio,ceho}/a is not in La(S) because of circuit {d,bc}/a.
576 over 596: triangulation {bdho,bdio,beho,bemo,bimo,cdho,cdio,ceho}/a is not in La(S) because of circuit {m,ei}/a.
577 over 596: triangulation {bdho,bdio,beho,beno,bino,cdho,cdio,ceho,eino}/a is not in La(S) because of circuit {n,bei}/a.
578 over 596: triangulation {bdho,bdio,beho,beno,bino,cdho,cdio,ceho,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.
579 over 596: triangulation {bdho,bdlo,behm,bhmo,bilm,blmo,cdho,cdlo,ceho,cilo,ehmo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
580 over 596: triangulation {bdho,bdlo,behm,bhmo,bilo,bimo,cdho,cdlo,ceho,cilo,ehmo}/a is not in La(S) because of circuit {hm,beo}/a.
581 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
582 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
583 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
584 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {hn,beo}/a.
585 over 596: triangulation {bdho,bdlo,behn,bhno,biln,blno,cdho,cdlo,ceho,cilo,ehno,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
586 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehmn,ehmo,hmno,imno}/a is not in La(S) because of circuit {n,bm}/a.
587 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehno,eino}/a is not in La(S) because of circuit {hn,beo}/a.
588 over 596: triangulation {bdho,bdlo,behn,bhno,bilo,bino,cdho,cdlo,ceho,cilo,ehno,emno,imno}/a is not in La(S) because of circuit {hn,beo}/a.
589 over 596: triangulation {bdho,bdlo,beho,beio,bilo,cdho,cdlo,ceho,cilo}/a is not in La(S) because of circuit {d,bc}/a.
590 over 596: triangulation {bdho,bdlo,beho,bemo,bilm,blmo,cdho,cdlo,ceho,cilo,ilmo}/a is not in La(S) because of circuit {lm,bio}/a.
591 over 596: triangulation {bdho,bdlo,beho,bemo,bilo,bimo,cdho,cdlo,ceho,cilo}/a is not in La(S) because of circuit {m,ei}/a.
592 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,eino,ilno}/a is not in La(S) because of circuit {ln,bio}/a.
593 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,emno,ilmn,ilmo,lmno}/a is not in La(S) because of circuit {n,bm}/a.
594 over 596: triangulation {bdho,bdlo,beho,beno,biln,blno,cdho,cdlo,ceho,cilo,emno,ilno,imno}/a is not in La(S) because of circuit {ln,bio}/a.
595 over 596: triangulation {bdho,bdlo,beho,beno,bilo,bino,cdho,cdlo,ceho,cilo,eino}/a is not in La(S) because of circuit {n,bei}/a.
596 over 596: triangulation {bdho,bdlo,beho,beno,bilo,bino,cdho,cdlo,ceho,cilo,emno,imno}/a is not in La(S) because of circuit {n,bm}/a.

Found the following 1 triangulations in La(S) :
1: {bcei}/a

